Visual Depth Mapping from Monocular Images using Recurrent Convolutional Neural Networks

A reliable sense-and-avoid system is critical to enabling safe autonomous operation of unmanned aircraft. Existing sense-and-avoid methods often require specialized sensors that are too large or power intensive for use on small unmanned vehicles. This paper presents a method to estimate object distances based on visual image sequences, allowing for the use of low-cost, on-board monocular cameras as simple collision avoidance sensors. We present a deep recurrent convolutional neural network and training method to generate depth maps from video sequences. Our network is trained using simulated camera and depth data generated with Microsoft's AirSim simulator. Empirically, we show that our model achieves superior performance compared to models generated using prior methods.We further demonstrate that the method can be used for sense-and-avoid of obstacles in simulation.

==> figs/TrajsJulian/Traj_Header_0.csv <==
y,x
-0.66,0.24
-0.66,0.24
-0.64,0.24
-0.61,0.24
-0.57,0.24
-0.51,0.24
-0.45,0.24
-0.37,0.24
-0.28,0.24
-0.18,0.24
-0.07,0.24
0.04,0.24
0.15,0.24
0.27,0.23
0.4,0.23
0.53,0.23
0.65,0.23
0.79,0.23
0.92,0.23
1.06,0.23
1.2,0.23
1.34,0.23
1.49,0.23
1.63,0.23
1.78,0.23
1.92,0.23
2.07,0.23
2.22,0.23
2.36,0.23
2.51,0.23
2.66,0.22
2.8,0.22
2.95,0.22
3.1,0.22
3.25,0.22
3.4,0.22
3.55,0.22
3.7,0.22
3.85,0.22
3.99,0.22
4.15,0.22
4.3,0.22
4.44,0.22
4.59,0.22
4.75,0.22
4.9,0.22
5.04,0.21
5.2,0.21
5.34,0.21
5.49,0.21
5.64,0.21
5.79,0.21
5.95,0.21
6.09,0.21
6.24,0.21
6.4,0.21
6.55,0.21
6.7,0.21
6.85,0.21
6.99,0.21
7.15,0.21
7.29,0.2
7.44,0.2
7.59,0.2
7.74,0.2
7.89,0.2
8.05,0.2
8.2,0.2
8.35,0.2
8.49,0.2
8.64,0.2
8.79,0.2
8.94,0.2
9.09,0.2
9.24,0.2
9.39,0.2
9.54,0.2
9.69,0.19
9.84,0.19
9.98,0.19
10.13,0.19
10.29,0.19
10.44,0.19
10.58,0.19
10.73,0.19
10.88,0.19
11.03,0.19
11.18,0.19
11.33,0.19
11.48,0.19
11.63,0.19
11.78,0.19
11.93,0.18
12.08,0.18
12.23,0.18
12.38,0.18
12.53,0.18
12.68,0.18
12.83,0.18
12.98,0.18
13.13,0.18
13.28,0.18
13.43,0.18
13.58,0.18
13.73,0.18
13.88,0.18
14.03,0.18
14.18,0.18
14.33,0.17
14.48,0.17
14.64,0.17
14.78,0.17
14.93,0.17
15.09,0.17
15.24,0.17
15.38,0.17
15.51,0.17
15.64,0.17
15.76,0.17
15.87,0.17
15.98,0.17
16.07,0.17
16.16,0.17
16.25,0.17
16.33,0.17
16.4,0.17
16.48,0.17
16.54,0.17
16.61,0.17
16.67,0.17
16.73,0.17
16.79,0.17
16.83,0.17
16.87,0.17
16.91,0.17
16.94,0.17
16.97,0.17
16.99,0.17
17.01,0.17
17.03,0.17
17.05,0.17
17.06,0.17
17.07,0.17
17.08,0.17
17.09,0.17
17.1,0.17
17.11,0.17
17.11,0.17
17.12,0.17
17.12,0.17
17.12,0.17
17.13,0.17
17.13,0.17
17.13,0.17
17.13,0.17
17.13,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.14,0.17
17.15,0.18
17.17,0.19
17.2,0.2
17.23,0.22
17.27,0.25
17.32,0.28
17.37,0.31
17.43,0.34
17.49,0.38
17.55,0.41
17.62,0.45
17.69,0.5
17.76,0.54
17.83,0.58
17.91,0.63
17.99,0.67
18.07,0.72
18.15,0.77
18.22,0.81
18.31,0.86
18.39,0.91
18.47,0.96
18.55,1.01
18.64,1.06
18.72,1.11
18.8,1.16
18.89,1.21
18.97,1.26
19.06,1.3
19.14,1.36
19.23,1.41
19.31,1.46
19.4,1.51
19.48,1.56
19.57,1.61
19.65,1.66
19.74,1.71
19.83,1.76
19.91,1.81
20.0,1.86
20.08,1.91
20.17,1.96
20.26,2.02
20.34,2.07
20.43,2.12
20.52,2.17
20.6,2.22
20.69,2.27
20.78,2.32
20.86,2.38
20.95,2.43
21.03,2.48
21.12,2.53
21.2,2.58
21.29,2.63
21.38,2.68
21.47,2.73
21.55,2.78
21.63,2.83
21.72,2.88
21.81,2.93
21.89,2.98
21.98,3.04
22.06,3.08
22.13,3.13
22.2,3.17
22.26,3.2
22.31,3.23
22.35,3.26
22.39,3.28
22.43,3.3
22.46,3.32
22.48,3.34
22.5,3.35
22.52,3.36
22.54,3.37
22.55,3.38
22.57,3.38
22.58,3.39
22.59,3.4
22.59,3.4
22.6,3.41
22.61,3.41
22.61,3.41
22.62,3.41
22.62,3.42
22.62,3.42
22.63,3.42
22.63,3.42
22.64,3.42
22.66,3.42
22.69,3.42
22.74,3.41
22.8,3.41
22.87,3.4
22.95,3.39
23.04,3.38
23.14,3.37
23.24,3.36
23.36,3.35
23.47,3.34
23.59,3.32
23.72,3.31
23.84,3.3
23.97,3.28
24.11,3.27
24.24,3.25
24.38,3.24
24.52,3.22
24.66,3.21
24.8,3.19
24.94,3.18
25.09,3.16
25.23,3.14
25.37,3.13
25.52,3.11
25.66,3.1
25.81,3.08
25.96,3.07
26.11,3.05
26.25,3.04
26.4,3.02
26.55,3.0
26.7,2.99
26.84,2.97
26.99,2.96
27.14,2.94
27.29,2.93
27.44,2.91
27.58,2.9
27.73,2.88
27.88,2.87
28.03,2.85
28.17,2.84
28.32,2.82
28.47,2.8
28.62,2.79
28.77,2.77
28.92,2.76
29.07,2.74
29.22,2.73
29.37,2.71
29.52,2.69
29.67,2.68
29.82,2.66
29.96,2.65
30.11,2.63
30.26,2.61
30.41,2.6
30.56,2.58
30.71,2.57
30.86,2.55
31.01,2.54
31.15,2.52
31.3,2.5
31.45,2.49
31.6,2.47
31.75,2.46
31.9,2.44
32.05,2.43
32.2,2.41
32.35,2.39
32.49,2.38
32.64,2.36
32.78,2.35
32.94,2.33
33.08,2.32
33.23,2.3
33.38,2.28
33.53,2.27
33.68,2.25
33.83,2.24
33.98,2.22
34.13,2.21
34.28,2.19
34.43,2.17
34.58,2.16
34.73,2.14
34.87,2.13
35.01,2.11
35.13,2.1
35.25,2.09
35.36,2.08
35.47,2.06
35.56,2.05
35.65,2.04
35.73,2.04
35.81,2.03
35.89,2.02
35.96,2.01
36.03,2.0
36.1,2.0
36.16,1.99
36.22,1.98
36.27,1.98
36.32,1.97
36.36,1.97
36.4,1.97
36.43,1.96
36.46,1.96
36.48,1.96
36.5,1.96
36.52,1.95
36.53,1.95
36.55,1.95
36.56,1.95
36.57,1.95
36.58,1.95
36.58,1.95
36.59,1.95
36.6,1.94
36.6,1.94
36.6,1.94
36.61,1.94
36.61,1.94
36.61,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.63,1.94
36.63,1.94
36.63,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.62,1.94
36.63,1.93
36.65,1.92
36.67,1.9
36.7,1.88
36.74,1.85
36.78,1.81
36.82,1.78
36.87,1.74
36.93,1.69
36.99,1.64
37.05,1.59
37.11,1.54
37.17,1.49
37.24,1.44
37.31,1.38
37.38,1.33
37.45,1.27
37.52,1.21
37.59,1.15
37.67,1.09
37.74,1.03
37.82,0.97
37.89,0.91
37.97,0.85
38.04,0.78
38.12,0.72
38.2,0.66
38.27,0.6
38.35,0.53
38.43,0.47
38.5,0.41
38.58,0.35
38.66,0.28
38.73,0.22
38.81,0.16
38.89,0.09
38.97,0.03
39.04,-0.03
39.12,-0.09
39.2,-0.16
39.28,-0.22
39.35,-0.28
39.43,-0.34
39.51,-0.41
39.58,-0.47
39.66,-0.54
39.74,-0.6
39.82,-0.66
39.9,-0.73
39.97,-0.79
40.05,-0.86
40.13,-0.92
40.21,-0.98
40.28,-1.04
40.36,-1.11
40.44,-1.17
40.51,-1.23
40.59,-1.29
40.67,-1.36
40.75,-1.42
40.82,-1.48
40.9,-1.55
40.98,-1.61
41.05,-1.67
41.12,-1.72
41.18,-1.77
41.23,-1.81
41.28,-1.85
41.32,-1.89
41.35,-1.92
41.38,-1.94
41.41,-1.96
41.43,-1.98
41.45,-2.0
41.47,-2.01
41.49,-2.02
41.5,-2.03
41.51,-2.04
41.52,-2.05
41.54,-2.06
41.56,-2.06
41.6,-2.06
41.66,-2.06
41.72,-2.05
41.8,-2.04
41.88,-2.03
41.97,-2.02
42.07,-2.0
42.18,-1.98
42.29,-1.96
42.41,-1.94
42.53,-1.92
42.65,-1.9
42.78,-1.88
42.92,-1.85
43.05,-1.83
43.18,-1.8
43.32,-1.78
43.45,-1.76
43.59,-1.73
43.73,-1.71
43.88,-1.68
44.02,-1.66
44.16,-1.63
44.3,-1.61
44.45,-1.59
44.59,-1.56
44.74,-1.54
44.89,-1.52
45.03,-1.5
45.18,-1.47
45.33,-1.45
45.48,-1.43
45.62,-1.41
45.77,-1.39
45.92,-1.37
46.07,-1.35
46.22,-1.32
46.36,-1.3
46.51,-1.28
46.65,-1.26
46.8,-1.24
46.95,-1.22
47.1,-1.2
47.25,-1.18
47.39,-1.16
47.54,-1.13
47.69,-1.11
47.84,-1.09
47.99,-1.07
48.14,-1.05
48.29,-1.02
48.44,-1.0
48.58,-0.98
48.73,-0.96
48.88,-0.93
49.03,-0.91
49.17,-0.89
49.32,-0.86
49.47,-0.84
49.62,-0.82
49.77,-0.79
49.92,-0.77
50.06,-0.75
50.21,-0.73
50.36,-0.7
50.51,-0.68
50.65,-0.66
50.8,-0.63
50.95,-0.61
51.1,-0.59
51.24,-0.57
51.39,-0.55
51.54,-0.52
51.69,-0.5
51.83,-0.48
51.98,-0.46
52.13,-0.43
52.28,-0.41
52.42,-0.39
52.57,-0.37
52.72,-0.34
52.87,-0.32
53.01,-0.3
53.16,-0.28
53.31,-0.26
53.46,-0.23
53.6,-0.21
53.75,-0.19
53.9,-0.17
54.05,-0.15
54.19,-0.12
54.34,-0.1
54.49,-0.08
54.63,-0.06
54.78,-0.03
54.91,-0.01
55.03,0.0
55.13,0.02
55.23,0.03
55.31,0.05
55.38,0.06
55.44,0.07
55.5,0.07
55.55,0.08
55.59,0.09
55.62,0.09
55.65,0.1
55.68,0.1
55.7,0.11
55.72,0.11
55.74,0.11
55.75,0.11
55.77,0.12
55.78,0.12
55.79,0.12
55.79,0.12
55.8,0.12


==> figs/TrajsJulian/Traj_Header_1.csv <==
y,x
-0.22,0.34
-0.22,0.34
-0.2,0.34
-0.17,0.34
-0.13,0.34
-0.08,0.34
-0.01,0.34
0.07,0.34
0.16,0.34
0.26,0.34
0.36,0.34
0.47,0.34
0.59,0.34
0.72,0.33
0.84,0.33
0.97,0.33
1.1,0.33
1.23,0.33
1.37,0.33
1.51,0.33
1.65,0.33
1.79,0.33
1.94,0.33
2.08,0.33
2.22,0.33
2.37,0.32
2.52,0.32
2.67,0.32
2.82,0.32
2.96,0.32
3.11,0.32
3.26,0.32
3.41,0.32
3.56,0.32
3.71,0.32
3.86,0.32
4.01,0.31
4.16,0.31
4.31,0.31
4.46,0.31
4.61,0.31
4.76,0.31
4.91,0.31
5.06,0.31
5.21,0.31
5.36,0.31
5.51,0.31
5.66,0.3
5.81,0.3
5.97,0.3
6.12,0.3
6.27,0.3
6.42,0.3
6.56,0.3
6.71,0.3
6.86,0.3
7.01,0.3
7.16,0.29
7.31,0.29
7.46,0.29
7.61,0.29
7.75,0.29
7.91,0.29
8.06,0.29
8.21,0.29
8.36,0.29
8.51,0.29
8.66,0.29
8.81,0.28
8.96,0.28
9.11,0.28
9.27,0.28
9.41,0.28
9.56,0.28
9.71,0.28
9.86,0.28
10.02,0.28
10.17,0.28
10.32,0.28
10.47,0.27
10.62,0.27
10.77,0.27
10.92,0.27
11.07,0.27
11.22,0.27
11.36,0.27
11.51,0.27
11.66,0.27
11.81,0.27
11.96,0.27
12.11,0.26
12.26,0.26
12.42,0.26
12.57,0.26
12.72,0.26
12.87,0.26
13.02,0.26
13.17,0.26
13.32,0.26
13.47,0.26
13.62,0.26
13.76,0.25
13.91,0.25
14.06,0.25
14.21,0.25
14.36,0.25
14.51,0.25
14.66,0.25
14.82,0.25
14.97,0.25
15.11,0.25
15.26,0.24
15.39,0.24
15.52,0.24
15.64,0.24
15.75,0.24
15.86,0.24
15.95,0.24
16.04,0.24
16.13,0.24
16.21,0.24
16.28,0.24
16.36,0.24
16.42,0.24
16.49,0.24
16.55,0.24
16.61,0.24
16.66,0.24
16.71,0.24
16.75,0.24
16.79,0.24
16.82,0.24
16.85,0.24
16.87,0.24
16.9,0.24
16.91,0.24
16.93,0.24
16.94,0.24
16.95,0.24
16.96,0.24
16.97,0.24
16.98,0.24
16.99,0.24
16.99,0.24
17.0,0.24
17.0,0.24
17.0,0.24
17.01,0.24
17.01,0.24
17.01,0.24
17.01,0.24
17.01,0.24
17.02,0.24
17.02,0.24
17.02,0.24
17.02,0.24
17.02,0.24
17.02,0.24
17.01,0.24
17.01,0.24
17.01,0.24
17.01,0.24
17.01,0.24
17.01,0.24
17.01,0.24
17.01,0.24
17.02,0.25
17.04,0.26
17.06,0.27
17.09,0.29
17.13,0.32
17.18,0.34
17.23,0.37
17.28,0.4
17.34,0.44
17.4,0.48
17.47,0.52
17.54,0.56
17.61,0.6
17.68,0.64
17.76,0.69
17.83,0.73
17.91,0.77
17.99,0.82
18.07,0.87
18.15,0.92
18.23,0.97
18.32,1.01
18.4,1.06
18.48,1.11
18.56,1.16
18.65,1.21
18.73,1.26
18.82,1.31
18.9,1.36
18.98,1.41
19.07,1.46
19.16,1.51
19.24,1.56
19.32,1.61
19.41,1.66
19.49,1.71
19.58,1.76
19.66,1.81
19.75,1.86
19.83,1.91
19.92,1.96
20.01,2.01
20.09,2.06
20.17,2.11
20.26,2.16
20.35,2.21
20.43,2.26
20.52,2.31
20.6,2.37
20.69,2.42
20.77,2.47
20.86,2.52
20.95,2.57
21.03,2.62
21.12,2.67
21.2,2.72
21.29,2.77
21.38,2.83
21.46,2.88
21.55,2.93
21.64,2.98
21.72,3.03
21.81,3.08
21.89,3.13
21.97,3.17
22.04,3.22
22.1,3.25
22.16,3.28
22.2,3.31
22.25,3.34
22.28,3.36
22.31,3.38
22.34,3.4
22.37,3.41
22.39,3.42
22.4,3.43
22.42,3.44
22.43,3.45
22.44,3.45
22.45,3.46
22.46,3.47
22.47,3.47
22.47,3.47
22.48,3.48
22.48,3.48
22.49,3.48
22.49,3.48
22.5,3.49
22.5,3.49
22.51,3.49
22.53,3.49
22.56,3.48
22.61,3.48
22.67,3.47
22.74,3.47
22.83,3.46
22.92,3.45
23.02,3.44
23.12,3.43
23.23,3.41
23.34,3.4
23.46,3.39
23.59,3.37
23.72,3.36
23.85,3.34
23.98,3.33
24.12,3.31
24.26,3.3
24.39,3.28
24.53,3.27
24.67,3.25
24.81,3.24
24.95,3.22
25.1,3.2
25.25,3.19
25.39,3.17
25.54,3.16
25.69,3.14
25.84,3.12
25.98,3.11
26.13,3.09
26.28,3.08
26.43,3.06
26.58,3.05
26.73,3.03
26.88,3.01
27.03,3.0
27.18,2.98
27.32,2.97
27.47,2.95
27.62,2.94
27.77,2.92
27.92,2.9
28.07,2.89
28.22,2.87
28.37,2.86
28.52,2.84
28.67,2.82
28.82,2.81
28.96,2.79
29.11,2.78
29.26,2.76
29.41,2.74
29.56,2.73
29.71,2.71
29.86,2.7
30.01,2.68
30.16,2.66
30.31,2.65
30.46,2.63
30.61,2.62
30.76,2.6
30.91,2.58
31.05,2.57
31.2,2.55
31.35,2.54
31.5,2.52
31.65,2.5
31.8,2.49
31.95,2.47
32.1,2.46
32.25,2.44
32.4,2.42
32.55,2.41
32.7,2.39
32.85,2.37
33.0,2.36
33.14,2.34
33.29,2.33
33.44,2.31
33.59,2.3
33.73,2.28
33.89,2.26
34.03,2.25
34.18,2.23
34.32,2.22
34.45,2.2
34.58,2.19
34.7,2.18
34.81,2.17
34.92,2.15
35.01,2.14
35.1,2.13
35.19,2.13
35.27,2.12
35.34,2.11
35.42,2.1
35.49,2.09
35.55,2.09
35.62,2.08
35.68,2.07
35.73,2.07
35.78,2.06
35.82,2.06
35.85,2.05
35.88,2.05
35.91,2.05
35.94,2.04
35.96,2.04
35.97,2.04
35.99,2.04
36.0,2.04
36.01,2.04
36.02,2.04
36.03,2.03
36.04,2.03
36.05,2.03
36.05,2.03
36.06,2.03
36.06,2.03
36.06,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.03
36.07,2.04
36.06,2.04
36.06,2.04
36.06,2.04
36.06,2.04
36.06,2.04
36.06,2.04
36.06,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.05,2.04
36.04,2.04
36.04,2.04
36.04,2.03
36.05,2.02
36.05,2.0
36.05,1.97
36.06,1.93
36.06,1.88
36.07,1.83
36.07,1.77
36.08,1.7
36.09,1.63
36.1,1.56
36.11,1.48
36.12,1.4
36.13,1.32
36.14,1.23
36.15,1.14
36.16,1.05
36.17,0.96
36.18,0.87
36.19,0.78
36.2,0.68
36.21,0.59
36.22,0.5
36.23,0.4
36.24,0.3
36.26,0.21
36.27,0.11
36.28,0.01
36.29,-0.09
36.3,-0.19
36.31,-0.29
36.32,-0.39
36.33,-0.48
36.35,-0.58
36.36,-0.68
36.37,-0.78
36.38,-0.88
36.39,-0.98
36.4,-1.08
36.41,-1.17
36.43,-1.28
36.44,-1.37
36.45,-1.47
36.46,-1.57
36.47,-1.67
36.48,-1.77
36.49,-1.87
36.51,-1.97
36.52,-2.07
36.53,-2.17
36.54,-2.28
36.55,-2.37
36.56,-2.47
36.57,-2.57
36.59,-2.67
36.6,-2.77
36.61,-2.87
36.62,-2.97
36.63,-3.06
36.64,-3.16
36.65,-3.26
36.66,-3.37
36.68,-3.46
36.69,-3.56
36.7,-3.65
36.71,-3.73
36.72,-3.81
36.72,-3.88
36.73,-3.93
36.74,-3.98
36.74,-4.03
36.75,-4.07
36.75,-4.1
36.75,-4.13
36.76,-4.15
36.76,-4.17
36.76,-4.19
36.76,-4.21
36.76,-4.22
36.77,-4.24
36.77,-4.24
36.79,-4.25
36.83,-4.25
36.87,-4.24
36.93,-4.24
37.0,-4.22
37.08,-4.21
37.16,-4.19
37.25,-4.17
37.36,-4.14
37.46,-4.11
37.57,-4.08
37.69,-4.05
37.81,-4.02
37.93,-3.99
38.06,-3.96
38.18,-3.92
38.31,-3.89
38.45,-3.85
38.58,-3.81
38.71,-3.78
38.85,-3.74
38.99,-3.7
39.13,-3.67
39.27,-3.63
39.41,-3.6
39.55,-3.56
39.69,-3.53
39.83,-3.49
39.97,-3.46
40.12,-3.43
40.26,-3.39
40.41,-3.36
40.55,-3.33
40.7,-3.3
40.84,-3.26
40.99,-3.23
41.13,-3.2
41.28,-3.17
41.42,-3.14
41.57,-3.1
41.72,-3.07
41.86,-3.04
42.0,-3.01
42.15,-2.98
42.29,-2.94
42.44,-2.91
42.58,-2.88
42.72,-2.85
42.87,-2.82
43.02,-2.78
43.16,-2.75
43.31,-2.72
43.45,-2.68
43.59,-2.65
43.74,-2.62
43.88,-2.58
44.03,-2.55
44.17,-2.51
44.31,-2.48
44.46,-2.45
44.6,-2.41
44.74,-2.38
44.89,-2.34
45.03,-2.31
45.18,-2.27
45.33,-2.24
45.48,-2.2
45.62,-2.17
45.77,-2.14
45.91,-2.1
46.06,-2.07
46.2,-2.04
46.34,-2.0
46.49,-1.97
46.63,-1.93
46.78,-1.9
46.92,-1.87
47.07,-1.83
47.22,-1.8
47.36,-1.77
47.51,-1.73
47.65,-1.7
47.8,-1.67
47.95,-1.63
48.09,-1.6
48.23,-1.57
48.38,-1.53
48.52,-1.5
48.67,-1.47
48.82,-1.43
48.97,-1.4
49.11,-1.36
49.26,-1.33
49.4,-1.3
49.54,-1.26
49.69,-1.23
49.83,-1.2
49.98,-1.16
50.12,-1.13
50.27,-1.1
50.41,-1.06
50.55,-1.03
50.7,-1.0
50.85,-0.96
50.99,-0.93
51.13,-0.9
51.28,-0.86
51.42,-0.83
51.56,-0.8
51.71,-0.76
51.85,-0.73
52.0,-0.69
52.15,-0.66
52.29,-0.63
52.44,-0.59
52.58,-0.56
52.73,-0.53
52.87,-0.49
53.02,-0.46
53.16,-0.43
53.31,-0.39
53.46,-0.36
53.6,-0.32
53.75,-0.29
53.9,-0.26
54.04,-0.22
54.19,-0.19
54.33,-0.15
54.48,-0.12
54.63,-0.09
54.76,-0.05
54.9,-0.02
55.02,0.0
55.12,0.03
55.21,0.05
55.3,0.07
55.37,0.08
55.43,0.1
55.48,0.11
55.53,0.12
55.57,0.13
55.6,0.14
55.63,0.15
55.66,0.15
55.68,0.16
55.7,0.16
55.72,0.17
55.74,0.17


==> figs/TrajsJulian/Traj_Header_10.csv <==
y,x
-0.63,-0.18
-0.63,-0.18
-0.61,-0.18
-0.58,-0.18
-0.54,-0.18
-0.49,-0.18
-0.42,-0.18
-0.34,-0.18
-0.25,-0.18
-0.15,-0.18
-0.05,-0.18
0.06,-0.18
0.17,-0.18
0.29,-0.18
0.42,-0.18
0.55,-0.18
0.68,-0.18
0.81,-0.18
0.95,-0.18
1.09,-0.18
1.23,-0.18
1.37,-0.18
1.52,-0.18
1.66,-0.18
1.8,-0.17
1.95,-0.17
2.09,-0.17
2.24,-0.17
2.38,-0.17
2.53,-0.17
2.68,-0.17
2.83,-0.17
2.97,-0.17
3.12,-0.17
3.27,-0.17
3.42,-0.17
3.57,-0.17
3.72,-0.17
3.87,-0.17
4.02,-0.17
4.18,-0.17
4.33,-0.17
4.48,-0.17
4.63,-0.17
4.78,-0.16
4.92,-0.16
5.08,-0.16
5.23,-0.16
5.38,-0.16
5.53,-0.16
5.68,-0.16
5.82,-0.16
5.97,-0.16
6.12,-0.16
6.27,-0.16
6.43,-0.16
6.58,-0.16
6.72,-0.16
6.87,-0.16
7.02,-0.16
7.18,-0.16
7.32,-0.16
7.47,-0.16
7.62,-0.16
7.77,-0.16
7.92,-0.15
8.06,-0.15
8.21,-0.15
8.36,-0.15
8.51,-0.15
8.66,-0.15
8.8,-0.15
8.95,-0.15
9.1,-0.15
9.25,-0.15
9.41,-0.15
9.56,-0.15
9.71,-0.15
9.86,-0.15
10.0,-0.15
10.16,-0.15
10.31,-0.15
10.45,-0.15
10.6,-0.15
10.75,-0.15
10.9,-0.14
11.05,-0.14
11.2,-0.14
11.36,-0.14
11.5,-0.14
11.65,-0.14
11.8,-0.14
11.95,-0.14
12.1,-0.14
12.25,-0.14
12.4,-0.14
12.55,-0.14
12.7,-0.14
12.85,-0.14
13.0,-0.14
13.15,-0.14
13.31,-0.14
13.46,-0.14
13.61,-0.14
13.76,-0.14
13.9,-0.13
14.05,-0.13
14.21,-0.13
14.36,-0.13
14.51,-0.13
14.66,-0.13
14.81,-0.13
14.96,-0.13
15.11,-0.13
15.25,-0.13
15.39,-0.13
15.52,-0.13
15.63,-0.13
15.75,-0.13
15.85,-0.13
15.95,-0.13
16.04,-0.13
16.12,-0.13
16.2,-0.13
16.28,-0.13
16.35,-0.13
16.42,-0.13
16.49,-0.13
16.55,-0.13
16.61,-0.13
16.67,-0.13
16.71,-0.13
16.75,-0.13
16.79,-0.13
16.82,-0.13
16.85,-0.13
16.87,-0.13
16.89,-0.13
16.91,-0.13
16.93,-0.13
16.94,-0.13
16.95,-0.13
16.96,-0.13
16.97,-0.13
16.98,-0.13
16.99,-0.13
16.99,-0.13
17.0,-0.13
17.0,-0.13
17.0,-0.13
17.0,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.01,-0.13
17.0,-0.13
17.0,-0.13
17.0,-0.13
17.0,-0.13
17.0,-0.13
17.01,-0.12
17.03,-0.11
17.05,-0.09
17.08,-0.07
17.12,-0.05
17.16,-0.01
17.21,0.02
17.27,0.06
17.32,0.1
17.38,0.14
17.45,0.18
17.51,0.23
17.58,0.28
17.65,0.33
17.72,0.38
17.8,0.43
17.87,0.48
17.95,0.54
18.02,0.59
18.1,0.64
18.18,0.7
18.26,0.75
18.34,0.81
18.42,0.87
18.5,0.92
18.58,0.98
18.66,1.03
18.74,1.09
18.82,1.15
18.9,1.2
18.98,1.26
19.06,1.32
19.14,1.37
19.22,1.43
19.3,1.49
19.38,1.55
19.46,1.6
19.54,1.66
19.63,1.72
19.71,1.78
19.79,1.83
19.87,1.89
19.95,1.95
20.03,2.01
20.11,2.06
20.2,2.12
20.28,2.18
20.36,2.24
20.44,2.29
20.52,2.35
20.6,2.41
20.68,2.47
20.77,2.52
20.85,2.58
20.93,2.64
21.01,2.7
21.1,2.76
21.18,2.82
21.26,2.87
21.34,2.93
21.42,2.99
21.5,3.04
21.58,3.1
21.66,3.15
21.73,3.21
21.8,3.25
21.85,3.29
21.9,3.33
21.95,3.36
21.98,3.38
22.02,3.41
22.04,3.43
22.07,3.44
22.09,3.46
22.11,3.47
22.13,3.48
22.14,3.49
22.15,3.5
22.16,3.51
22.17,3.52
22.18,3.52
22.19,3.53
22.19,3.53
22.2,3.53
22.2,3.54
22.2,3.54
22.21,3.54
22.21,3.54
22.21,3.55
22.22,3.55
22.24,3.54
22.28,3.54
22.33,3.54
22.38,3.53
22.45,3.53
22.53,3.52
22.62,3.51
22.72,3.5
22.83,3.48
22.94,3.47
23.05,3.46
23.17,3.45
23.3,3.43
23.43,3.42
23.56,3.4
23.7,3.39
23.83,3.37
23.97,3.36
24.11,3.34
24.25,3.32
24.39,3.31
24.53,3.29
24.67,3.28
24.82,3.26
24.96,3.24
25.1,3.23
25.25,3.21
25.39,3.2
25.54,3.18
25.69,3.17
25.84,3.15
25.99,3.13
26.14,3.12
26.29,3.1
26.43,3.09
26.58,3.07
26.73,3.05
26.88,3.04
27.03,3.02
27.18,3.01
27.32,2.99
27.47,2.98
27.62,2.96
27.77,2.94
27.91,2.93
28.06,2.91
28.21,2.9
28.36,2.88
28.52,2.86
28.67,2.85
28.81,2.83
28.96,2.82
29.11,2.8
29.26,2.78
29.41,2.77
29.56,2.75
29.71,2.73
29.86,2.72
30.01,2.7
30.17,2.68
30.31,2.67
30.46,2.65
30.6,2.64
30.75,2.62
30.91,2.6
31.05,2.59
31.2,2.57
31.34,2.56
31.49,2.54
31.64,2.52
31.79,2.51
31.94,2.49
32.09,2.48
32.24,2.46
32.38,2.44
32.53,2.43
32.68,2.41
32.83,2.4
32.97,2.38
33.12,2.36
33.27,2.35
33.41,2.33
33.56,2.32
33.71,2.3
33.86,2.28
34.01,2.27
34.16,2.25
34.3,2.24
34.45,2.22
34.59,2.21
34.71,2.19
34.83,2.18
34.94,2.17
35.04,2.16
35.13,2.15
35.22,2.14
35.3,2.13
35.38,2.12
35.46,2.11
35.53,2.1
35.6,2.1
35.67,2.09
35.74,2.08
35.79,2.08
35.85,2.07
35.89,2.07
35.94,2.06
35.97,2.06
36.01,2.05
36.03,2.05
36.06,2.05
36.08,2.05
36.1,2.04
36.11,2.04
36.12,2.04
36.14,2.04
36.15,2.04
36.16,2.04
36.16,2.04
36.17,2.04
36.18,2.03
36.18,2.03
36.18,2.03
36.19,2.03
36.19,2.03
36.19,2.03
36.2,2.03
36.2,2.03
36.2,2.03
36.2,2.03
36.2,2.03
36.2,2.03
36.2,2.03
36.2,2.03
36.2,2.03
36.2,2.04
36.19,2.04
36.19,2.04
36.19,2.04
36.19,2.04
36.19,2.04
36.19,2.04
36.19,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.17,2.03
36.17,2.02
36.18,2.0
36.18,1.97
36.19,1.93
36.2,1.89
36.21,1.83
36.22,1.78
36.23,1.71
36.24,1.64
36.25,1.57
36.27,1.49
36.28,1.41
36.3,1.33
36.31,1.25
36.33,1.16
36.35,1.07
36.36,0.98
36.38,0.89
36.4,0.8
36.42,0.7
36.43,0.61
36.45,0.52
36.47,0.42
36.49,0.33
36.5,0.23
36.52,0.13
36.54,0.04
36.56,-0.06
36.58,-0.15
36.59,-0.25
36.61,-0.35
36.63,-0.44
36.65,-0.54
36.67,-0.64
36.68,-0.74
36.7,-0.84
36.72,-0.94
36.74,-1.04
36.76,-1.13
36.77,-1.23
36.79,-1.33
36.81,-1.43
36.83,-1.53
36.85,-1.62
36.86,-1.72
36.88,-1.82
36.9,-1.92
36.92,-2.02
36.94,-2.12
36.96,-2.22
36.97,-2.31
36.99,-2.41
37.01,-2.51
37.03,-2.61
37.05,-2.71
37.06,-2.8
37.08,-2.9
37.1,-3.0
37.12,-3.1
37.14,-3.2
37.15,-3.3
37.17,-3.4
37.19,-3.49
37.21,-3.58
37.22,-3.67
37.24,-3.74
37.25,-3.81
37.26,-3.87
37.27,-3.92
37.28,-3.96
37.28,-4.0
37.29,-4.03
37.3,-4.06
37.3,-4.09
37.3,-4.11
37.31,-4.13
37.31,-4.14
37.31,-4.16
37.32,-4.17
37.33,-4.18
37.34,-4.18
37.38,-4.18
37.42,-4.18
37.48,-4.17
37.55,-4.16
37.62,-4.14
37.71,-4.12
37.81,-4.1
37.91,-4.07
38.01,-4.05
38.12,-4.02
38.24,-3.99
38.36,-3.95
38.48,-3.92
38.61,-3.88
38.74,-3.85
38.87,-3.81
39.01,-3.77
39.14,-3.74
39.28,-3.7
39.42,-3.66
39.56,-3.63
39.69,-3.59
39.83,-3.56
39.97,-3.52
40.11,-3.48
40.25,-3.45
40.39,-3.42
40.54,-3.38
40.68,-3.35
40.82,-3.31
40.96,-3.28
41.11,-3.25
41.25,-3.21
41.4,-3.18
41.55,-3.15
41.69,-3.12
41.83,-3.08
41.98,-3.05
42.12,-3.02
42.27,-2.99
42.41,-2.96
42.55,-2.92
42.7,-2.89
42.84,-2.86
42.99,-2.83
43.14,-2.79
43.28,-2.76
43.43,-2.73
43.58,-2.69
43.72,-2.66
43.87,-2.62
44.01,-2.59
44.16,-2.56
44.3,-2.52
44.45,-2.49
44.59,-2.45
44.74,-2.42
44.89,-2.38
45.03,-2.35
45.18,-2.31
45.32,-2.28
45.47,-2.24
45.61,-2.21
45.76,-2.17
45.91,-2.14
46.05,-2.1
46.19,-2.07
46.34,-2.04
46.48,-2.0
46.63,-1.97
46.77,-1.93
46.92,-1.9
47.07,-1.86
47.21,-1.83
47.36,-1.79
47.5,-1.76
47.65,-1.73
47.79,-1.69
47.94,-1.66
48.08,-1.62
48.23,-1.59
48.37,-1.56
48.52,-1.52
48.66,-1.49
48.8,-1.46
48.95,-1.42
49.09,-1.39
49.24,-1.35
49.38,-1.32
49.52,-1.29
49.67,-1.25
49.81,-1.22
49.95,-1.19
50.1,-1.15
50.25,-1.12
50.39,-1.09
50.53,-1.05
50.68,-1.02
50.82,-0.98
50.96,-0.95
51.11,-0.92
51.26,-0.88
51.4,-0.85
51.55,-0.81
51.69,-0.78
51.83,-0.74
51.98,-0.71
52.13,-0.67
52.27,-0.64
52.42,-0.61
52.56,-0.57
52.7,-0.54
52.85,-0.51
52.99,-0.47
53.13,-0.44
53.28,-0.4
53.42,-0.37
53.57,-0.34
53.71,-0.3
53.86,-0.27
54.01,-0.23
54.15,-0.2
54.3,-0.17
54.44,-0.13
54.59,-0.1
54.73,-0.06
54.86,-0.03
54.98,-0.0
55.09,0.02
55.18,0.04
55.27,0.06
55.34,0.08
55.4,0.09
55.46,0.11
55.51,0.12
55.55,0.13
55.59,0.14
55.62,0.15
55.65,0.15
55.67,0.16
55.69,0.16
55.71,0.17
55.72,0.17
55.74,0.17
55.75,0.18
55.76,0.18
55.77,0.18


==> figs/TrajsJulian/Traj_Header_11.csv <==
y,x
-0.69,0.9
-0.69,0.9
-0.67,0.9
-0.64,0.9
-0.6,0.9
-0.54,0.9
-0.47,0.9
-0.39,0.9
-0.3,0.9
-0.2,0.89
-0.1,0.89
0.01,0.89
0.13,0.89
0.25,0.89
0.38,0.88
0.51,0.88
0.64,0.88
0.78,0.88
0.91,0.88
1.05,0.87
1.2,0.87
1.33,0.87
1.48,0.87
1.62,0.86
1.77,0.86
1.91,0.86
2.06,0.86
2.2,0.86
2.34,0.85
2.49,0.85
2.64,0.85
2.79,0.85
2.94,0.84
3.08,0.84
3.23,0.84
3.39,0.84
3.53,0.83
3.68,0.83
3.83,0.83
3.98,0.83
4.12,0.82
4.27,0.82
4.43,0.82
4.57,0.82
4.72,0.81
4.87,0.81
5.02,0.81
5.17,0.81
5.32,0.8
5.47,0.8
5.61,0.8
5.77,0.8
5.92,0.8
6.07,0.79
6.22,0.79
6.37,0.79
6.52,0.79
6.67,0.78
6.82,0.78
6.97,0.78
7.12,0.78
7.26,0.77
7.42,0.77
7.56,0.77
7.72,0.77
7.86,0.76
8.01,0.76
8.17,0.76
8.31,0.76
8.46,0.75
8.62,0.75
8.76,0.75
8.92,0.75
9.06,0.74
9.21,0.74
9.37,0.74
9.52,0.74
9.66,0.73
9.82,0.73
9.97,0.73
10.12,0.73
10.27,0.72
10.42,0.72
10.57,0.72
10.72,0.72
10.87,0.71
11.03,0.71
11.18,0.71
11.33,0.71
11.48,0.71
11.62,0.7
11.77,0.7
11.92,0.7
12.07,0.7
12.23,0.69
12.37,0.69
12.52,0.69
12.68,0.69
12.83,0.68
12.98,0.68
13.13,0.68
13.27,0.68
13.42,0.67
13.57,0.67
13.72,0.67
13.87,0.67
14.02,0.66
14.17,0.66
14.32,0.66
14.47,0.66
14.63,0.65
14.77,0.65
14.92,0.65
15.07,0.65
15.22,0.64
15.35,0.64
15.48,0.64
15.6,0.64
15.71,0.64
15.81,0.64
15.91,0.64
16.0,0.64
16.08,0.63
16.16,0.63
16.24,0.63
16.31,0.63
16.38,0.63
16.45,0.63
16.51,0.64
16.57,0.64
16.62,0.64
16.67,0.64
16.71,0.64
16.75,0.64
16.78,0.64
16.8,0.64
16.83,0.64
16.85,0.64
16.87,0.64
16.88,0.64
16.9,0.64
16.91,0.64
16.92,0.64
16.93,0.64
16.93,0.64
16.94,0.64
16.95,0.64
16.95,0.64
16.95,0.64
16.95,0.64
16.96,0.64
16.96,0.64
16.96,0.64
16.97,0.64
16.97,0.64
16.97,0.64
16.97,0.64
16.97,0.64
16.97,0.64
16.97,0.64
16.97,0.64
16.97,0.64
16.98,0.64
17.0,0.65
17.03,0.66
17.07,0.67
17.11,0.68
17.17,0.7
17.22,0.71
17.29,0.73
17.35,0.75
17.42,0.77
17.5,0.79
17.58,0.81
17.66,0.84
17.74,0.86
17.82,0.89
17.91,0.91
18.0,0.94
18.08,0.96
18.18,0.99
18.27,1.01
18.36,1.04
18.45,1.07
18.54,1.09
18.64,1.12
18.73,1.15
18.82,1.17
18.92,1.2
19.01,1.23
19.11,1.25
19.21,1.28
19.3,1.31
19.4,1.34
19.49,1.36
19.58,1.39
19.68,1.42
19.78,1.45
19.87,1.47
19.97,1.5
20.06,1.53
20.16,1.56
20.26,1.58
20.35,1.61
20.45,1.64
20.55,1.67
20.64,1.7
20.74,1.72
20.83,1.75
20.93,1.78
21.02,1.8
21.12,1.83
21.21,1.86
21.31,1.89
21.4,1.91
21.5,1.94
21.59,1.97
21.69,2.0
21.79,2.02
21.88,2.05
21.98,2.08
22.07,2.11
22.17,2.13
22.27,2.16
22.36,2.19
22.45,2.22
22.54,2.24
22.61,2.26
22.68,2.28
22.74,2.3
22.79,2.31
22.83,2.33
22.87,2.34
22.91,2.35
22.93,2.36
22.96,2.36
22.98,2.37
23.0,2.37
23.02,2.38
23.03,2.38
23.04,2.39
23.05,2.39
23.06,2.39
23.07,2.39
23.08,2.4
23.08,2.4
23.09,2.4
23.09,2.4
23.1,2.4
23.1,2.4
23.1,2.4
23.11,2.4
23.13,2.4
23.17,2.4
23.21,2.4
23.27,2.39
23.34,2.39
23.42,2.38
23.51,2.37
23.6,2.37
23.71,2.36
23.82,2.35
23.94,2.34
24.06,2.33
24.18,2.32
24.31,2.31
24.44,2.3
24.58,2.29
24.71,2.28
24.85,2.27
24.99,2.26
25.13,2.25
25.28,2.24
25.42,2.23
25.56,2.22
25.7,2.21
25.84,2.19
25.99,2.18
26.14,2.17
26.28,2.16
26.43,2.15
26.58,2.14
26.72,2.13
26.87,2.12
27.02,2.11
27.17,2.09
27.32,2.08
27.47,2.07
27.62,2.06
27.76,2.05
27.91,2.04
28.06,2.03
28.21,2.02
28.36,2.01
28.5,2.0
28.65,1.98
28.8,1.97
28.95,1.96
29.1,1.95
29.25,1.94
29.4,1.93
29.55,1.92
29.7,1.91
29.85,1.89
30.0,1.88
30.15,1.87
30.3,1.86
30.46,1.85
30.6,1.84
30.75,1.83
30.9,1.82
31.05,1.8
31.19,1.79
31.34,1.78
31.5,1.77
31.65,1.76
31.8,1.75
31.95,1.74
32.09,1.72
32.24,1.71
32.39,1.7
32.54,1.69
32.69,1.68
32.84,1.67
32.99,1.66
33.13,1.65
33.27,1.64
33.39,1.63
33.51,1.62
33.62,1.61
33.72,1.6
33.82,1.59
33.91,1.59
33.99,1.58
34.08,1.58
34.15,1.57
34.22,1.56
34.29,1.56
34.36,1.55
34.42,1.55
34.48,1.54
34.54,1.54
34.59,1.54
34.63,1.53
34.67,1.53
34.7,1.53
34.73,1.53
34.75,1.52
34.77,1.52
34.79,1.52
34.8,1.52
34.82,1.52
34.83,1.52
34.84,1.52
34.85,1.52
34.86,1.52
34.86,1.52
34.87,1.52
34.87,1.52
34.88,1.52
34.88,1.52
34.88,1.51
34.89,1.51
34.89,1.51
34.89,1.51
34.89,1.51
34.89,1.51
34.89,1.51
34.89,1.52
34.89,1.52
34.89,1.52
34.89,1.52
34.89,1.52
34.89,1.52
34.89,1.52
34.88,1.52
34.88,1.52
34.88,1.52
34.88,1.52
34.89,1.51
34.91,1.5
34.94,1.48
34.97,1.46
35.0,1.43
35.04,1.4
35.09,1.37
35.15,1.33
35.2,1.29
35.26,1.25
35.33,1.2
35.39,1.16
35.46,1.11
35.53,1.06
35.6,1.01
35.68,0.96
35.75,0.91
35.83,0.85
35.9,0.8
35.98,0.75
36.06,0.69
36.14,0.64
36.22,0.58
36.3,0.52
36.38,0.47
36.46,0.41
36.54,0.36
36.62,0.3
36.7,0.24
36.78,0.19
36.86,0.13
36.94,0.07
37.02,0.02
37.1,-0.04
37.18,-0.1
37.26,-0.15
37.35,-0.21
37.43,-0.27
37.51,-0.33
37.59,-0.39
37.67,-0.44
37.75,-0.5
37.84,-0.56
37.92,-0.62
38.0,-0.67
38.08,-0.73
38.17,-0.79
38.25,-0.85
38.33,-0.9
38.41,-0.96
38.49,-1.02
38.57,-1.08
38.66,-1.14
38.74,-1.19
38.82,-1.25
38.9,-1.31
38.98,-1.36
39.07,-1.42
39.15,-1.48
39.23,-1.54
39.31,-1.6
39.39,-1.65
39.48,-1.71
39.55,-1.77
39.62,-1.82
39.69,-1.86
39.74,-1.9
39.79,-1.93
39.84,-1.97
39.87,-1.99
39.91,-2.01
39.94,-2.04
39.96,-2.05
39.98,-2.07
40.0,-2.08
40.02,-2.09
40.03,-2.1
40.04,-2.11
40.05,-2.12
40.07,-2.12
40.1,-2.12
40.14,-2.12
40.19,-2.12
40.25,-2.11
40.32,-2.11
40.41,-2.1
40.5,-2.08
40.6,-2.07
40.7,-2.05
40.81,-2.04
40.93,-2.02
41.05,-2.0
41.18,-1.98
41.3,-1.95
41.44,-1.93
41.57,-1.91
41.7,-1.89
41.84,-1.86
41.98,-1.84
42.12,-1.82
42.26,-1.8
42.4,-1.77
42.54,-1.75
42.69,-1.73
42.83,-1.71
42.97,-1.68
43.12,-1.66
43.26,-1.64
43.4,-1.62
43.55,-1.6
43.69,-1.58
43.84,-1.56
43.98,-1.54
44.13,-1.52
44.27,-1.5
44.42,-1.48
44.57,-1.46
44.72,-1.44
44.87,-1.42
45.02,-1.4
45.16,-1.39
45.31,-1.37
45.46,-1.35
45.61,-1.33
45.76,-1.31
45.91,-1.29
46.06,-1.26
46.21,-1.24
46.36,-1.22
46.51,-1.2
46.65,-1.18
46.8,-1.16
46.95,-1.14
47.1,-1.12
47.25,-1.1
47.4,-1.08
47.55,-1.05
47.7,-1.03
47.85,-1.01
48.01,-0.99
48.15,-0.97
48.3,-0.95
48.45,-0.93
48.59,-0.9
48.74,-0.88
48.89,-0.86
49.04,-0.84
49.19,-0.82
49.33,-0.8
49.48,-0.78
49.63,-0.76
49.78,-0.74
49.92,-0.71
50.07,-0.69
50.22,-0.67
50.37,-0.65
50.52,-0.63
50.66,-0.61
50.81,-0.59
50.96,-0.57
51.1,-0.55
51.25,-0.53
51.39,-0.51
51.54,-0.49
51.68,-0.47
51.83,-0.45
51.98,-0.43
52.13,-0.4
52.28,-0.38
52.43,-0.36
52.58,-0.34
52.73,-0.32
52.87,-0.3
53.02,-0.28
53.17,-0.26
53.32,-0.24
53.46,-0.22
53.61,-0.2
53.76,-0.18
53.9,-0.16
54.05,-0.13
54.19,-0.11
54.34,-0.09
54.49,-0.07
54.64,-0.05
54.78,-0.03
54.9,-0.01
55.02,0.0
55.13,0.02
55.22,0.03
55.3,0.04
55.37,0.05
55.43,0.06
55.48,0.07
55.53,0.08
55.57,0.08
55.61,0.09
55.64,0.09
55.66,0.09
55.68,0.1
55.7,0.1
55.72,0.1
55.73,0.1
55.74,0.11
55.76,0.11
55.76,0.11
55.77,0.11
55.78,0.11
55.79,0.11
55.79,0.11
55.8,0.11
55.8,0.11
55.8,0.11
55.81,0.11
55.81,0.11
55.81,0.11
55.81,0.11
55.81,0.11
55.81,0.12
55.82,0.12
55.82,0.12
55.82,0.12
55.82,0.12
55.82,0.12
55.82,0.12
55.82,0.12
55.82,0.12
55.82,0.12


==> figs/TrajsJulian/Traj_Header_12.csv <==
y,x
-0.63,-0.21
-0.63,-0.21
-0.61,-0.21
-0.58,-0.21
-0.54,-0.21
-0.48,-0.21
-0.41,-0.21
-0.33,-0.21
-0.24,-0.21
-0.15,-0.21
-0.04,-0.21
0.07,-0.21
0.19,-0.21
0.31,-0.21
0.43,-0.21
0.56,-0.21
0.7,-0.21
0.83,-0.21
0.97,-0.21
1.11,-0.21
1.25,-0.21
1.39,-0.2
1.54,-0.2
1.68,-0.2
1.82,-0.2
1.97,-0.2
2.11,-0.2
2.26,-0.2
2.41,-0.2
2.56,-0.2
2.7,-0.2
2.85,-0.2
3.0,-0.2
3.15,-0.2
3.3,-0.2
3.45,-0.2
3.59,-0.2
3.74,-0.2
3.89,-0.2
4.04,-0.19
4.18,-0.19
4.33,-0.19
4.48,-0.19
4.63,-0.19
4.78,-0.19
4.93,-0.19
5.08,-0.19
5.23,-0.19
5.38,-0.19
5.53,-0.19
5.68,-0.19
5.83,-0.19
5.98,-0.19
6.13,-0.19
6.28,-0.19
6.43,-0.19
6.58,-0.18
6.72,-0.18
6.88,-0.18
7.03,-0.18
7.18,-0.18
7.33,-0.18
7.48,-0.18
7.63,-0.18
7.78,-0.18
7.93,-0.18
8.08,-0.18
8.23,-0.18
8.38,-0.18
8.53,-0.18
8.68,-0.18
8.83,-0.18
8.98,-0.18
9.13,-0.18
9.28,-0.17
9.43,-0.17
9.58,-0.17
9.73,-0.17
9.88,-0.17
10.04,-0.17
10.18,-0.17
10.33,-0.17
10.49,-0.17
10.63,-0.17
10.78,-0.17
10.94,-0.17
11.09,-0.17
11.24,-0.17
11.39,-0.17
11.53,-0.17
11.68,-0.17
11.83,-0.16
11.98,-0.16
12.13,-0.16
12.28,-0.16
12.43,-0.16
12.57,-0.16
12.72,-0.16
12.87,-0.16
13.02,-0.16
13.17,-0.16
13.31,-0.16
13.47,-0.16
13.62,-0.16
13.76,-0.16
13.91,-0.16
14.06,-0.16
14.21,-0.16
14.36,-0.16
14.51,-0.15
14.66,-0.15
14.81,-0.15
14.96,-0.15
15.11,-0.15
15.26,-0.15
15.39,-0.15
15.52,-0.15
15.64,-0.15
15.75,-0.15
15.85,-0.15
15.95,-0.15
16.03,-0.15
16.12,-0.15
16.2,-0.15
16.27,-0.15
16.35,-0.15
16.41,-0.15
16.48,-0.15
16.54,-0.15
16.6,-0.15
16.66,-0.15
16.71,-0.15
16.75,-0.15
16.78,-0.15
16.82,-0.15
16.84,-0.15
16.87,-0.15
16.89,-0.15
16.91,-0.15
16.92,-0.15
16.94,-0.15
16.95,-0.15
16.96,-0.15
16.97,-0.15
16.97,-0.15
16.98,-0.15
16.99,-0.15
16.99,-0.15
16.99,-0.15
16.99,-0.15
17.0,-0.15
17.0,-0.15
17.0,-0.15
17.01,-0.15
17.01,-0.15
17.01,-0.15
17.01,-0.15
17.01,-0.15
17.01,-0.15
17.01,-0.15
17.01,-0.15
17.01,-0.15
17.01,-0.15
17.0,-0.15
17.0,-0.15
17.0,-0.15
17.0,-0.15
17.0,-0.15
17.0,-0.15
17.0,-0.15
17.0,-0.15
17.01,-0.14
17.02,-0.13
17.05,-0.11
17.08,-0.09
17.12,-0.06
17.16,-0.03
17.21,0.0
17.26,0.04
17.32,0.08
17.38,0.12
17.44,0.17
17.51,0.22
17.58,0.26
17.65,0.31
17.72,0.36
17.79,0.42
17.87,0.47
17.94,0.52
18.02,0.58
18.09,0.63
18.17,0.68
18.25,0.74
18.32,0.79
18.4,0.85
18.48,0.9
18.56,0.96
18.64,1.02
18.72,1.08
18.8,1.13
18.89,1.19
18.96,1.25
19.05,1.31
19.13,1.36
19.21,1.42
19.29,1.48
19.37,1.54
19.45,1.59
19.53,1.65
19.61,1.71
19.69,1.77
19.77,1.82
19.85,1.88
19.93,1.94
20.02,2.0
20.1,2.06
20.18,2.11
20.26,2.17
20.34,2.23
20.42,2.29
20.51,2.35
20.59,2.41
20.67,2.46
20.75,2.52
20.83,2.58
20.92,2.64
21.0,2.7
21.08,2.76
21.16,2.82
21.24,2.87
21.32,2.93
21.4,2.99
21.48,3.05
21.57,3.1
21.64,3.16
21.71,3.21
21.78,3.26
21.84,3.3
21.88,3.33
21.93,3.36
21.96,3.39
22.0,3.41
22.02,3.43
22.05,3.45
22.07,3.46
22.09,3.48
22.1,3.49
22.12,3.5
22.13,3.51
22.14,3.51
22.15,3.52
22.16,3.53
22.16,3.53
22.17,3.53
22.17,3.54
22.18,3.54
22.18,3.54
22.19,3.55
22.19,3.55
22.19,3.55
22.2,3.55
22.22,3.55
22.25,3.55
22.3,3.54
22.36,3.54
22.43,3.53
22.51,3.52
22.6,3.51
22.7,3.5
22.8,3.49
22.92,3.48
23.03,3.46
23.15,3.45
23.27,3.44
23.4,3.42
23.53,3.41
23.67,3.39
23.8,3.38
23.94,3.36
24.08,3.34
24.22,3.33
24.36,3.31
24.5,3.3
24.64,3.28
24.79,3.26
24.93,3.25
25.08,3.23
25.22,3.22
25.37,3.2
25.52,3.18
25.66,3.17
25.81,3.15
25.96,3.14
26.11,3.12
26.26,3.1
26.4,3.09
26.55,3.07
26.7,3.06
26.85,3.04
27.0,3.03
27.15,3.01
27.3,2.99
27.44,2.98
27.59,2.96
27.74,2.95
27.89,2.93
28.04,2.92
28.19,2.9
28.34,2.88
28.48,2.87
28.63,2.85
28.78,2.84
28.93,2.82
29.07,2.8
29.22,2.79
29.37,2.77
29.52,2.76
29.67,2.74
29.82,2.72
29.96,2.71
30.11,2.69
30.26,2.67
30.41,2.66
30.56,2.64
30.71,2.63
30.86,2.61
31.01,2.59
31.16,2.58
31.31,2.56
31.45,2.55
31.61,2.53
31.76,2.51
31.9,2.5
32.05,2.48
32.2,2.46
32.36,2.45
32.5,2.43
32.65,2.42
32.8,2.4
32.95,2.38
33.1,2.37
33.26,2.35
33.4,2.33
33.55,2.32
33.69,2.3
33.85,2.29
33.99,2.27
34.14,2.25
34.29,2.24
34.43,2.22
34.56,2.21
34.69,2.2
34.81,2.18
34.92,2.17
35.02,2.16
35.12,2.15
35.2,2.14
35.29,2.13
35.37,2.12
35.45,2.11
35.52,2.11
35.59,2.1
35.66,2.09
35.72,2.08
35.78,2.08
35.83,2.07
35.88,2.07
35.92,2.06
35.96,2.06
35.99,2.06
36.02,2.05
36.04,2.05
36.06,2.05
36.08,2.05
36.1,2.04
36.11,2.04
36.12,2.04
36.13,2.04
36.14,2.04
36.15,2.04
36.16,2.04
36.16,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.18,2.04
36.18,2.03
36.18,2.03
36.18,2.03
36.18,2.03
36.18,2.03
36.18,2.03
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.18,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.17,2.04
36.18,2.03
36.19,2.01
36.21,1.99
36.23,1.96
36.26,1.93
36.3,1.89
36.34,1.84
36.38,1.79
36.42,1.74
36.47,1.68
36.52,1.63
36.58,1.56
36.63,1.5
36.69,1.43
36.75,1.37
36.8,1.3
36.86,1.23
36.92,1.16
36.98,1.09
37.05,1.02
37.11,0.95
37.17,0.88
37.23,0.81
37.3,0.73
37.36,0.66
37.42,0.59
37.49,0.52
37.55,0.44
37.62,0.36
37.68,0.29
37.75,0.21
37.81,0.14
37.88,0.06
37.94,-0.01
38.01,-0.09
38.07,-0.16
38.13,-0.24
38.2,-0.31
38.27,-0.39
38.33,-0.47
38.4,-0.54
38.46,-0.62
38.53,-0.69
38.59,-0.77
38.65,-0.84
38.72,-0.92
38.79,-0.99
38.85,-1.07
38.92,-1.15
38.98,-1.22
39.05,-1.3
39.11,-1.37
39.18,-1.45
39.24,-1.52
39.31,-1.6
39.37,-1.67
39.44,-1.75
39.5,-1.83
39.57,-1.9
39.63,-1.97
39.7,-2.05
39.76,-2.13
39.83,-2.2
39.89,-2.28
39.95,-2.34
40.0,-2.4
40.04,-2.45
40.08,-2.5
40.12,-2.54
40.15,-2.58
40.18,-2.61
40.2,-2.63
40.22,-2.66
40.24,-2.68
40.25,-2.69
40.26,-2.71
40.28,-2.72
40.29,-2.73
40.29,-2.74
40.31,-2.75
40.34,-2.75
40.38,-2.75
40.43,-2.75
40.49,-2.74
40.56,-2.73
40.64,-2.72
40.73,-2.7
40.83,-2.68
40.93,-2.66
41.04,-2.64
41.15,-2.62
41.27,-2.59
41.39,-2.56
41.52,-2.54
41.65,-2.51
41.78,-2.48
41.91,-2.45
42.04,-2.42
42.18,-2.39
42.31,-2.36
42.45,-2.33
42.59,-2.3
42.74,-2.27
42.88,-2.24
43.03,-2.21
43.17,-2.18
43.31,-2.16
43.45,-2.13
43.6,-2.1
43.74,-2.07
43.89,-2.05
44.04,-2.02
44.18,-1.99
44.33,-1.97
44.48,-1.94
44.62,-1.92
44.76,-1.89
44.91,-1.87
45.06,-1.84
45.21,-1.81
45.36,-1.79
45.5,-1.76
45.65,-1.74
45.79,-1.71
45.94,-1.69
46.08,-1.66
46.23,-1.63
46.38,-1.61
46.53,-1.58
46.67,-1.55
46.82,-1.53
46.97,-1.5
47.11,-1.47
47.26,-1.44
47.41,-1.42
47.56,-1.39
47.7,-1.36
47.85,-1.33
48.0,-1.3
48.14,-1.28
48.29,-1.25
48.44,-1.22
48.59,-1.19
48.74,-1.16
48.88,-1.14
49.03,-1.11
49.17,-1.08
49.32,-1.05
49.47,-1.03
49.62,-1.0
49.77,-0.97
49.91,-0.94
50.06,-0.92
50.21,-0.89
50.35,-0.86
50.5,-0.83
50.64,-0.81
50.79,-0.78
50.94,-0.75
51.08,-0.73
51.23,-0.7
51.37,-0.67
51.52,-0.65
51.67,-0.62
51.81,-0.59
51.96,-0.57
52.1,-0.54
52.25,-0.51
52.39,-0.49
52.54,-0.46
52.68,-0.43
52.83,-0.4
52.98,-0.38
53.12,-0.35
53.27,-0.32
53.42,-0.3
53.56,-0.27
53.71,-0.24
53.86,-0.21
54.01,-0.19
54.16,-0.16
54.3,-0.13
54.45,-0.1
54.6,-0.07
54.74,-0.05
54.87,-0.02
54.99,-0.0
55.1,0.02
55.2,0.04
55.29,0.05
55.36,0.07
55.43,0.08
55.48,0.09
55.53,0.1
55.57,0.11
55.61,0.11
55.64,0.12
55.67,0.12
55.69,0.13
55.71,0.13
55.73,0.14
55.75,0.14
55.76,0.14
55.77,0.14
55.78,0.15
55.79,0.15
55.8,0.15
55.8,0.15
55.81,0.15
55.81,0.15
55.82,0.15
55.82,0.15
55.82,0.15
55.83,0.15
55.83,0.15
55.83,0.15
55.83,0.15
55.83,0.16
55.83,0.16
55.84,0.16
55.84,0.16
55.84,0.16
55.84,0.16
55.84,0.16
55.84,0.16
55.84,0.16
55.84,0.16
55.84,0.16


==> figs/TrajsJulian/Traj_Header_13.csv <==
y,x
0.3,0.97
0.31,0.97
0.32,0.97
0.35,0.97
0.39,0.97
0.45,0.96
0.52,0.96
0.6,0.96
0.68,0.96
0.78,0.96
0.88,0.96
1.0,0.95
1.11,0.95
1.24,0.95
1.36,0.95
1.49,0.95
1.62,0.94
1.75,0.94
1.89,0.94
2.02,0.94
2.17,0.93
2.31,0.93
2.45,0.93
2.59,0.93
2.74,0.92
2.89,0.92
3.03,0.92
3.18,0.92
3.32,0.91
3.47,0.91
3.62,0.91
3.77,0.91
3.92,0.9
4.06,0.9
4.21,0.9
4.35,0.9
4.5,0.89
4.65,0.89
4.81,0.89
4.95,0.88
5.1,0.88
5.25,0.88
5.4,0.88
5.54,0.87
5.69,0.87
5.84,0.87
5.99,0.87
6.14,0.86
6.29,0.86
6.44,0.86
6.59,0.86
6.74,0.85
6.89,0.85
7.04,0.85
7.19,0.85
7.34,0.84
7.49,0.84
7.64,0.84
7.79,0.83
7.94,0.83
8.09,0.83
8.24,0.83
8.39,0.82
8.54,0.82
8.69,0.82
8.84,0.82
8.99,0.81
9.15,0.81
9.29,0.81
9.45,0.81
9.59,0.8
9.74,0.8
9.9,0.8
10.04,0.79
10.19,0.79
10.35,0.79
10.5,0.79
10.65,0.78
10.8,0.78
10.95,0.78
11.1,0.78
11.25,0.77
11.4,0.77
11.56,0.77
11.7,0.77
11.85,0.76
12.01,0.76
12.15,0.76
12.31,0.75
12.46,0.75
12.61,0.75
12.76,0.75
12.9,0.74
13.05,0.74
13.2,0.74
13.35,0.74
13.5,0.73
13.65,0.73
13.8,0.73
13.95,0.73
14.09,0.72
14.25,0.72
14.39,0.72
14.54,0.72
14.69,0.71
14.84,0.71
15.0,0.71
15.14,0.7
15.28,0.7
15.42,0.7
15.55,0.7
15.66,0.7
15.77,0.69
15.88,0.69
15.97,0.69
16.07,0.69
16.15,0.69
16.23,0.69
16.31,0.69
16.38,0.69
16.45,0.69
16.51,0.69
16.58,0.69
16.64,0.69
16.69,0.69
16.74,0.69
16.78,0.69
16.82,0.69
16.85,0.69
16.87,0.69
16.9,0.69
16.92,0.69
16.94,0.7
16.96,0.7
16.97,0.7
16.98,0.7
16.99,0.7
17.0,0.7
17.01,0.7
17.01,0.7
17.02,0.7
17.02,0.7
17.02,0.7
17.03,0.7
17.03,0.7
17.04,0.7
17.04,0.7
17.04,0.7
17.04,0.7
17.04,0.7
17.04,0.7
17.04,0.7
17.04,0.7
17.04,0.7
17.04,0.7
17.05,0.7
17.06,0.7
17.08,0.71
17.11,0.71
17.14,0.73
17.19,0.74
17.24,0.75
17.29,0.77
17.36,0.79
17.42,0.81
17.5,0.83
17.57,0.85
17.65,0.87
17.73,0.89
17.81,0.92
17.89,0.94
17.98,0.97
18.07,0.99
18.16,1.02
18.25,1.05
18.34,1.07
18.43,1.1
18.52,1.13
18.61,1.15
18.71,1.18
18.8,1.21
18.9,1.23
18.99,1.26
19.08,1.29
19.18,1.32
19.27,1.34
19.37,1.37
19.46,1.4
19.56,1.43
19.65,1.45
19.75,1.48
19.85,1.51
19.94,1.54
20.04,1.57
20.14,1.59
20.23,1.62
20.33,1.65
20.42,1.68
20.52,1.71
20.61,1.73
20.71,1.76
20.81,1.79
20.9,1.82
21.0,1.84
21.09,1.87
21.19,1.9
21.29,1.93
21.38,1.96
21.48,1.98
21.57,2.01
21.67,2.04
21.77,2.07
21.86,2.1
21.96,2.12
22.05,2.15
22.15,2.18
22.24,2.21
22.34,2.23
22.43,2.26
22.52,2.29
22.61,2.31
22.68,2.33
22.75,2.35
22.81,2.37
22.86,2.39
22.9,2.4
22.94,2.41
22.97,2.42
23.0,2.43
23.03,2.43
23.05,2.44
23.07,2.45
23.09,2.45
23.1,2.46
23.11,2.46
23.12,2.46
23.13,2.46
23.14,2.47
23.15,2.47
23.15,2.47
23.16,2.47
23.16,2.47
23.16,2.47
23.17,2.48
23.17,2.48
23.18,2.48
23.2,2.47
23.24,2.47
23.29,2.47
23.35,2.46
23.42,2.46
23.5,2.45
23.59,2.45
23.69,2.44
23.8,2.43
23.91,2.42
24.03,2.41
24.15,2.4
24.27,2.39
24.4,2.38
24.52,2.37
24.66,2.36
24.79,2.35
24.93,2.34
25.07,2.33
25.21,2.32
25.35,2.31
25.5,2.29
25.64,2.28
25.78,2.27
25.93,2.26
26.07,2.25
26.22,2.24
26.37,2.23
26.51,2.21
26.66,2.2
26.81,2.19
26.95,2.18
27.1,2.17
27.25,2.16
27.39,2.15
27.54,2.13
27.69,2.12
27.84,2.11
27.99,2.1
28.14,2.09
28.28,2.08
28.43,2.07
28.58,2.05
28.73,2.04
28.88,2.03
29.03,2.02
29.18,2.01
29.33,2.0
29.48,1.99
29.63,1.97
29.78,1.96
29.93,1.95
30.08,1.94
30.23,1.93
30.38,1.91
30.53,1.9
30.68,1.89
30.83,1.88
30.97,1.87
31.12,1.86
31.27,1.85
31.42,1.83
31.57,1.82
31.72,1.81
31.86,1.8
32.01,1.79
32.16,1.78
32.32,1.76
32.47,1.75
32.61,1.74
32.76,1.73
32.92,1.72
33.07,1.71
33.22,1.69
33.37,1.68
33.51,1.67
33.66,1.66
33.81,1.65
33.96,1.64
34.1,1.62
34.25,1.61
34.41,1.6
34.55,1.59
34.69,1.58
34.82,1.57
34.94,1.56
35.05,1.55
35.15,1.54
35.24,1.54
35.33,1.53
35.42,1.52
35.5,1.52
35.57,1.51
35.64,1.51
35.71,1.5
35.78,1.49
35.84,1.49
35.9,1.49
35.96,1.48
36.0,1.48
36.04,1.47
36.08,1.47
36.11,1.47
36.14,1.47
36.16,1.47
36.18,1.46
36.2,1.46
36.22,1.46
36.23,1.46
36.24,1.46
36.25,1.46
36.26,1.46
36.27,1.46
36.27,1.46
36.28,1.46
36.28,1.46
36.29,1.46
36.29,1.45
36.29,1.45
36.3,1.45
36.3,1.45
36.3,1.45
36.3,1.45
36.3,1.45
36.3,1.45
36.3,1.45
36.3,1.46
36.3,1.46
36.3,1.46
36.3,1.46
36.3,1.46
36.3,1.46
36.3,1.46
36.29,1.46
36.29,1.46
36.29,1.46
36.29,1.46
36.3,1.45
36.32,1.44
36.34,1.42
36.37,1.4
36.41,1.37
36.45,1.34
36.5,1.3
36.55,1.26
36.6,1.22
36.66,1.17
36.72,1.13
36.79,1.08
36.85,1.03
36.92,0.98
36.99,0.93
37.06,0.87
37.13,0.82
37.21,0.76
37.28,0.7
37.36,0.65
37.43,0.59
37.51,0.53
37.58,0.47
37.66,0.42
37.74,0.36
37.82,0.3
37.89,0.24
37.97,0.18
38.05,0.12
38.13,0.06
38.2,0.0
38.28,-0.05
38.36,-0.11
38.44,-0.17
38.52,-0.23
38.6,-0.3
38.68,-0.36
38.75,-0.42
38.83,-0.48
38.91,-0.54
38.99,-0.6
39.07,-0.66
39.15,-0.72
39.23,-0.78
39.31,-0.84
39.39,-0.9
39.47,-0.96
39.55,-1.02
39.63,-1.08
39.71,-1.14
39.79,-1.2
39.87,-1.26
39.94,-1.32
40.02,-1.38
40.1,-1.44
40.18,-1.51
40.26,-1.57
40.34,-1.63
40.42,-1.69
40.5,-1.75
40.58,-1.81
40.66,-1.87
40.74,-1.93
40.82,-1.99
40.89,-2.04
40.95,-2.09
41.01,-2.13
41.06,-2.17
41.1,-2.2
41.14,-2.23
41.17,-2.26
41.2,-2.28
41.22,-2.3
41.24,-2.31
41.26,-2.33
41.28,-2.34
41.29,-2.35
41.3,-2.36
41.32,-2.37
41.33,-2.37
41.36,-2.38
41.4,-2.37
41.45,-2.37
41.51,-2.36
41.58,-2.35
41.67,-2.34
41.75,-2.32
41.85,-2.31
41.96,-2.29
42.07,-2.27
42.19,-2.24
42.31,-2.22
42.43,-2.2
42.56,-2.17
42.69,-2.14
42.82,-2.12
42.95,-2.09
43.09,-2.06
43.23,-2.04
43.37,-2.01
43.5,-1.98
43.64,-1.95
43.79,-1.93
43.93,-1.9
44.08,-1.87
44.22,-1.84
44.36,-1.82
44.51,-1.79
44.66,-1.77
44.8,-1.74
44.94,-1.72
45.09,-1.69
45.24,-1.67
45.38,-1.64
45.53,-1.62
45.68,-1.6
45.82,-1.57
45.97,-1.55
46.12,-1.52
46.27,-1.5
46.41,-1.48
46.56,-1.45
46.71,-1.43
46.85,-1.4
47.0,-1.38
47.15,-1.36
47.3,-1.33
47.44,-1.31
47.59,-1.28
47.73,-1.26
47.88,-1.23
48.03,-1.21
48.18,-1.18
48.33,-1.16
48.48,-1.13
48.62,-1.1
48.77,-1.08
48.92,-1.05
49.07,-1.03
49.21,-1.0
49.36,-0.97
49.5,-0.95
49.65,-0.92
49.79,-0.9
49.94,-0.87
50.09,-0.85
50.24,-0.82
50.39,-0.79
50.54,-0.77
50.69,-0.74
50.84,-0.72
50.99,-0.69
51.13,-0.66
51.28,-0.64
51.43,-0.61
51.58,-0.59
51.73,-0.56
51.88,-0.54
52.03,-0.51
52.18,-0.48
52.33,-0.46
52.48,-0.43
52.62,-0.41
52.77,-0.38
52.92,-0.36
53.06,-0.33
53.21,-0.31
53.36,-0.28
53.51,-0.26
53.66,-0.23
53.8,-0.21
53.95,-0.18
54.1,-0.16
54.25,-0.13
54.4,-0.1
54.54,-0.08
54.69,-0.05
54.83,-0.03
54.95,-0.01
55.06,0.01
55.16,0.03
55.25,0.04
55.33,0.06
55.4,0.07
55.46,0.08
55.51,0.09
55.55,0.09
55.59,0.1
55.63,0.11
55.66,0.11
55.68,0.12
55.7,0.12
55.72,0.12
55.74,0.13
55.75,0.13
55.76,0.13
55.77,0.13
55.78,0.13
55.79,0.14
55.8,0.14
55.8,0.14
55.81,0.14
55.81,0.14
55.82,0.14
55.82,0.14
55.82,0.14
55.83,0.14
55.83,0.14
55.83,0.14
55.83,0.14
55.83,0.14
55.83,0.14
55.83,0.14
55.84,0.14
55.84,0.14
55.84,0.14
55.84,0.14
55.84,0.14
55.84,0.14
55.84,0.14
55.84,0.14
55.84,0.14
55.84,0.14
55.84,0.14
55.84,0.14
55.84,0.14
55.84,0.14
55.84,0.14


==> figs/TrajsJulian/Traj_Header_14.csv <==
y,x
0.89,-0.24
0.89,-0.24
0.91,-0.24
0.94,-0.24
0.98,-0.24
1.04,-0.24
1.11,-0.24
1.19,-0.24
1.28,-0.24
1.38,-0.24
1.48,-0.24
1.59,-0.24
1.71,-0.24
1.83,-0.24
1.96,-0.24
2.08,-0.23
2.22,-0.23
2.35,-0.23
2.48,-0.23
2.62,-0.23
2.76,-0.23
2.9,-0.23
3.04,-0.23
3.18,-0.23
3.33,-0.23
3.47,-0.23
3.62,-0.23
3.77,-0.23
3.91,-0.23
4.06,-0.23
4.21,-0.23
4.36,-0.22
4.51,-0.22
4.66,-0.22
4.8,-0.22
4.95,-0.22
5.1,-0.22
5.25,-0.22
5.4,-0.22
5.55,-0.22
5.7,-0.22
5.85,-0.22
6.0,-0.22
6.14,-0.22
6.3,-0.22
6.44,-0.22
6.59,-0.21
6.75,-0.21
6.9,-0.21
7.05,-0.21
7.2,-0.21
7.35,-0.21
7.5,-0.21
7.64,-0.21
7.79,-0.21
7.94,-0.21
8.09,-0.21
8.24,-0.21
8.38,-0.21
8.53,-0.21
8.69,-0.21
8.84,-0.2
8.99,-0.2
9.13,-0.2
9.28,-0.2
9.43,-0.2
9.58,-0.2
9.73,-0.2
9.88,-0.2
10.02,-0.2
10.18,-0.2
10.33,-0.2
10.48,-0.2
10.63,-0.2
10.78,-0.2
10.93,-0.2
11.08,-0.19
11.23,-0.19
11.39,-0.19
11.54,-0.19
11.68,-0.19
11.84,-0.19
11.98,-0.19
12.13,-0.19
12.28,-0.19
12.43,-0.19
12.59,-0.19
12.73,-0.19
12.88,-0.19
13.03,-0.19
13.18,-0.19
13.33,-0.18
13.49,-0.18
13.63,-0.18
13.79,-0.18
13.94,-0.18
14.09,-0.18
14.24,-0.18
14.39,-0.18
14.54,-0.18
14.69,-0.18
14.84,-0.18
14.99,-0.18
15.15,-0.18
15.29,-0.18
15.42,-0.18
15.55,-0.18
15.67,-0.17
15.78,-0.17
15.88,-0.17
15.98,-0.17
16.07,-0.17
16.16,-0.17
16.23,-0.17
16.31,-0.17
16.38,-0.17
16.45,-0.17
16.52,-0.17
16.58,-0.17
16.64,-0.17
16.69,-0.17
16.74,-0.17
16.78,-0.17
16.82,-0.17
16.85,-0.17
16.88,-0.17
16.9,-0.17
16.92,-0.17
16.94,-0.17
16.96,-0.17
16.97,-0.17
16.98,-0.17
16.99,-0.17
17.0,-0.17
17.01,-0.17
17.01,-0.17
17.02,-0.17
17.02,-0.17
17.02,-0.17
17.03,-0.17
17.03,-0.17
17.04,-0.17
17.04,-0.17
17.04,-0.17
17.04,-0.17
17.04,-0.17
17.04,-0.17
17.04,-0.18
17.04,-0.18
17.04,-0.18
17.04,-0.18
17.04,-0.18
17.04,-0.18
17.04,-0.18
17.04,-0.18
17.04,-0.18
17.03,-0.18
17.03,-0.18
17.03,-0.18
17.03,-0.18
17.03,-0.18
17.03,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.01,-0.18
17.01,-0.18
17.01,-0.18
17.01,-0.18
17.01,-0.18
17.01,-0.18
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.17
17.01,-0.18
17.01,-0.18
17.01,-0.18
17.01,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.02,-0.18
17.01,-0.18
16.99,-0.17
16.96,-0.16
16.92,-0.15
16.88,-0.14
16.83,-0.12
16.77,-0.11
16.71,-0.09
16.64,-0.07
16.57,-0.05
16.5,-0.03
16.42,-0.0
16.34,0.02
16.25,0.04
16.17,0.07
16.08,0.09
15.99,0.12
15.91,0.14
15.82,0.17
15.73,0.19
15.64,0.22
15.54,0.24
15.45,0.27
15.36,0.3
15.27,0.32
15.17,0.35
15.08,0.38
14.99,0.4
14.89,0.43
14.8,0.46
14.7,0.48
14.6,0.51
14.51,0.54
14.41,0.57
14.32,0.59
14.22,0.62
14.13,0.65
14.03,0.68
13.94,0.7
13.84,0.73
13.74,0.76
13.65,0.79
13.56,0.81
13.46,0.84
13.36,0.87
13.27,0.9
13.18,0.92
13.08,0.95
12.98,0.98
12.88,1.01
12.79,1.03
12.69,1.06
12.59,1.09
12.5,1.12
12.4,1.15
12.3,1.17
12.2,1.2
12.11,1.23
12.01,1.26
11.91,1.29
11.81,1.31
11.72,1.34
11.62,1.37
11.53,1.4
11.44,1.42
11.37,1.44
11.31,1.46
11.25,1.48
11.2,1.49
11.15,1.5
11.11,1.51
11.08,1.52
11.05,1.53
11.03,1.54
11.01,1.55
10.99,1.55
10.97,1.56
10.96,1.56
10.95,1.56
10.93,1.57
10.93,1.57
10.92,1.57
10.91,1.57
10.91,1.57
10.9,1.58
10.9,1.58
10.89,1.58
10.89,1.58
10.89,1.58
10.89,1.58
10.91,1.58
10.94,1.58
10.98,1.58
11.04,1.58
11.11,1.57
11.19,1.57
11.27,1.57
11.37,1.56
11.47,1.56
11.58,1.56
11.7,1.55
11.82,1.55
11.94,1.54
12.07,1.54
12.2,1.54
12.34,1.53
12.47,1.53
12.61,1.52
12.75,1.52
12.89,1.51
13.04,1.51
13.18,1.5
13.32,1.49
13.46,1.49
13.61,1.48
13.75,1.48
13.9,1.47
14.05,1.47
14.2,1.46
14.34,1.46
14.47,1.45
14.6,1.45
14.71,1.44
14.82,1.44
14.92,1.43
15.02,1.43
15.11,1.42
15.19,1.42
15.27,1.42
15.35,1.41
15.42,1.41
15.49,1.4
15.55,1.4
15.62,1.4
15.68,1.39
15.73,1.39
15.78,1.39
15.82,1.38
15.86,1.38
15.89,1.38
15.92,1.38
15.95,1.38
15.97,1.38
15.99,1.37
16.0,1.37
16.02,1.37
16.03,1.37
16.04,1.37
16.05,1.37
16.06,1.37
16.06,1.37
16.07,1.37
16.07,1.37
16.08,1.37
16.08,1.37
16.08,1.37
16.09,1.37
16.09,1.37
16.09,1.37
16.09,1.37
16.09,1.37
16.09,1.37
16.09,1.37
16.09,1.37
16.09,1.37
16.09,1.37
16.09,1.37
16.09,1.37
16.09,1.37
16.09,1.37
16.08,1.37
16.08,1.37
16.08,1.37
16.08,1.37
16.08,1.37
16.08,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.06,1.38
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.37
16.06,1.38
16.06,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.07,1.38
16.06,1.37
16.04,1.36
16.01,1.35
15.98,1.33
15.93,1.31
15.89,1.29
15.83,1.26
15.77,1.24
15.71,1.21
15.64,1.18
15.57,1.14
15.5,1.11
15.43,1.08
15.35,1.04
15.27,1.0
15.18,0.96
15.1,0.93
15.02,0.89
14.94,0.85
14.85,0.81
14.77,0.77
14.68,0.73
14.59,0.69
14.51,0.65
14.42,0.61
14.33,0.57
14.24,0.53
14.15,0.49
14.06,0.44
13.97,0.4
13.88,0.36
13.78,0.32
13.69,0.28
13.61,0.24
13.51,0.19
13.42,0.15
13.33,0.11
13.24,0.07
13.15,0.03
13.06,-0.02
12.97,-0.06
12.88,-0.1
12.79,-0.14
12.7,-0.18
12.61,-0.23
12.52,-0.27
12.43,-0.31
12.34,-0.35
12.25,-0.4
12.15,-0.44
12.06,-0.48
11.97,-0.52
11.88,-0.56
11.79,-0.61
11.7,-0.65
11.61,-0.69
11.52,-0.73
11.43,-0.77
11.34,-0.81
11.25,-0.86
11.16,-0.9
11.07,-0.94
10.98,-0.98
10.9,-1.02
10.82,-1.06
10.75,-1.09
10.69,-1.12
10.63,-1.14
10.58,-1.17
10.54,-1.19
10.5,-1.2
10.47,-1.22
10.44,-1.23
10.42,-1.24
10.4,-1.25
10.38,-1.26
10.36,-1.27
10.35,-1.27
10.34,-1.28
10.33,-1.28
10.34,-1.29
10.37,-1.29
10.41,-1.29
10.46,-1.29
10.53,-1.29
10.6,-1.29
10.69,-1.29
10.78,-1.28
10.88,-1.28
10.98,-1.28
11.1,-1.27
11.22,-1.27
11.34,-1.26
11.46,-1.26
11.59,-1.25
11.72,-1.25
11.86,-1.24
12.0,-1.24
12.13,-1.23
12.27,-1.22
12.41,-1.22
12.55,-1.21
12.7,-1.21
12.85,-1.2
12.99,-1.2
13.14,-1.19
13.28,-1.19
13.43,-1.18
13.58,-1.18
13.73,-1.17
13.88,-1.17
14.03,-1.16
14.18,-1.16
14.32,-1.15
14.47,-1.15
14.62,-1.15
14.77,-1.14
14.91,-1.14
15.06,-1.14
15.21,-1.13
15.36,-1.13
15.51,-1.13
15.66,-1.12
15.81,-1.12
15.96,-1.11
16.1,-1.11
16.25,-1.11
16.4,-1.1
16.55,-1.1
16.7,-1.1
16.85,-1.09
17.01,-1.09
17.15,-1.08
17.3,-1.08
17.45,-1.07
17.6,-1.07
17.74,-1.07
17.89,-1.06
18.04,-1.06
18.2,-1.05
18.34,-1.05
18.49,-1.04
18.64,-1.04
18.79,-1.03
18.94,-1.03
19.08,-1.03
19.23,-1.02
19.38,-1.02
19.53,-1.01
19.68,-1.01
19.68,-1.01
19.71,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0
19.68,-1.0


==> figs/TrajsJulian/Traj_Header_15.csv <==
y,x
-0.25,0.48
-0.24,0.48
-0.23,0.48
-0.2,0.48
-0.16,0.48
-0.1,0.48
-0.03,0.48
0.05,0.48
0.14,0.48
0.24,0.48
0.34,0.47
0.45,0.47
0.57,0.47
0.69,0.47
0.82,0.47
0.95,0.47
1.08,0.47
1.22,0.47
1.36,0.47
1.49,0.46
1.63,0.46
1.78,0.46
1.92,0.46
2.06,0.46
2.21,0.46
2.35,0.46
2.49,0.46
2.64,0.45
2.79,0.45
2.94,0.45
3.08,0.45
3.23,0.45
3.38,0.45
3.53,0.45
3.67,0.45
3.82,0.44
3.97,0.44
4.12,0.44
4.27,0.44
4.41,0.44
4.56,0.44
4.72,0.44
4.87,0.43
5.02,0.43
5.17,0.43
5.32,0.43
5.46,0.43
5.61,0.43
5.77,0.43
5.91,0.43
6.06,0.42
6.21,0.42
6.36,0.42
6.52,0.42
6.67,0.42
6.82,0.42
6.97,0.42
7.12,0.42
7.27,0.41
7.42,0.41
7.57,0.41
7.72,0.41
7.87,0.41
8.02,0.41
8.17,0.41
8.33,0.4
8.47,0.4
8.63,0.4
8.77,0.4
8.92,0.4
9.08,0.4
9.23,0.4
9.37,0.4
9.52,0.39
9.67,0.39
9.83,0.39
9.97,0.39
10.12,0.39
10.27,0.39
10.42,0.39
10.57,0.39
10.72,0.38
10.87,0.38
11.02,0.38
11.17,0.38
11.32,0.38
11.47,0.38
11.62,0.38
11.77,0.38
11.92,0.37
12.07,0.37
12.22,0.37
12.37,0.37
12.52,0.37
12.66,0.37
12.81,0.37
12.97,0.36
13.12,0.36
13.27,0.36
13.42,0.36
13.57,0.36
13.72,0.36
13.87,0.36
14.02,0.36
14.18,0.35
14.32,0.35
14.47,0.35
14.62,0.35
14.77,0.35
14.92,0.35
15.07,0.35
15.21,0.35
15.35,0.34
15.48,0.34
15.59,0.34
15.7,0.34
15.81,0.34
15.91,0.34
16.0,0.34
16.08,0.34
16.16,0.34
16.23,0.34
16.31,0.34
16.38,0.34
16.45,0.34
16.51,0.34
16.57,0.34
16.62,0.34
16.67,0.34
16.71,0.34
16.75,0.34
16.78,0.34
16.81,0.34
16.83,0.34
16.85,0.34
16.87,0.34
16.88,0.34
16.9,0.34
16.91,0.34
16.92,0.34
16.93,0.34
16.93,0.34
16.94,0.34
16.95,0.34
16.95,0.34
16.95,0.34
16.96,0.34
16.96,0.34
16.96,0.34
16.96,0.34
16.97,0.34
16.97,0.34
16.97,0.34
16.97,0.34
16.97,0.34
16.97,0.34
16.97,0.34
16.97,0.34
16.97,0.34
16.97,0.34
16.96,0.34
16.96,0.34
16.96,0.34
16.96,0.34
16.96,0.34
16.97,0.35
16.99,0.36
17.02,0.37
17.05,0.39
17.09,0.41
17.14,0.44
17.19,0.47
17.25,0.5
17.31,0.53
17.37,0.57
17.44,0.6
17.51,0.64
17.59,0.68
17.67,0.72
17.74,0.76
17.82,0.81
17.9,0.85
17.98,0.89
18.06,0.94
18.15,0.98
18.23,1.03
18.32,1.07
18.4,1.12
18.48,1.16
18.57,1.21
18.65,1.26
18.74,1.3
18.82,1.35
18.91,1.39
19.0,1.44
19.09,1.49
19.17,1.54
19.26,1.58
19.35,1.63
19.43,1.68
19.52,1.72
19.61,1.77
19.69,1.82
19.78,1.86
19.87,1.91
19.95,1.96
20.04,2.01
20.13,2.05
20.22,2.1
20.31,2.15
20.4,2.2
20.48,2.25
20.57,2.29
20.66,2.34
20.74,2.39
20.83,2.43
20.92,2.48
21.0,2.53
21.09,2.57
21.18,2.62
21.27,2.67
21.36,2.72
21.44,2.77
21.53,2.81
21.62,2.86
21.71,2.91
21.79,2.96
21.88,3.0
21.96,3.05
22.04,3.09
22.11,3.13
22.17,3.16
22.23,3.19
22.28,3.22
22.32,3.24
22.35,3.26
22.39,3.28
22.41,3.29
22.44,3.3
22.46,3.31
22.48,3.32
22.49,3.33
22.5,3.34
22.52,3.35
22.52,3.35
22.53,3.35
22.54,3.36
22.55,3.36
22.55,3.37
22.56,3.37
22.56,3.37
22.56,3.37
22.57,3.37
22.57,3.37
22.58,3.37
22.6,3.37
22.64,3.37
22.68,3.37
22.74,3.36
22.81,3.35
22.89,3.35
22.98,3.34
23.07,3.33
23.18,3.32
23.29,3.3
23.41,3.29
23.52,3.28
23.65,3.27
23.77,3.25
23.9,3.24
24.04,3.22
24.17,3.21
24.31,3.19
24.45,3.18
24.59,3.16
24.73,3.15
24.87,3.13
25.02,3.12
25.16,3.1
25.31,3.09
25.45,3.07
25.6,3.06
25.74,3.04
25.89,3.03
26.04,3.01
26.18,2.99
26.33,2.98
26.48,2.96
26.63,2.95
26.78,2.93
26.93,2.92
27.07,2.9
27.22,2.89
27.37,2.87
27.52,2.86
27.67,2.84
27.81,2.83
27.96,2.81
28.11,2.8
28.26,2.78
28.41,2.77
28.56,2.75
28.7,2.74
28.85,2.72
29.0,2.7
29.16,2.69
29.3,2.67
29.45,2.66
29.59,2.64
29.75,2.63
29.9,2.61
30.05,2.6
30.19,2.58
30.34,2.57
30.49,2.55
30.64,2.53
30.78,2.52
30.93,2.5
31.08,2.49
31.22,2.47
31.37,2.46
31.52,2.44
31.67,2.43
31.83,2.41
31.97,2.39
32.12,2.38
32.27,2.36
32.42,2.35
32.57,2.33
32.71,2.32
32.86,2.3
33.01,2.29
33.16,2.27
33.31,2.26
33.46,2.24
33.61,2.22
33.76,2.21
33.91,2.19
34.06,2.18
34.21,2.16
34.36,2.15
34.49,2.13
34.62,2.12
34.74,2.11
34.85,2.1
34.95,2.09
35.04,2.08
35.13,2.07
35.21,2.06
35.29,2.05
35.37,2.04
35.44,2.03
35.51,2.03
35.58,2.02
35.64,2.01
35.7,2.01
35.76,2.0
35.8,2.0
35.84,1.99
35.88,1.99
35.91,1.99
35.94,1.98
35.96,1.98
35.98,1.98
36.0,1.98
36.02,1.97
36.03,1.97
36.04,1.97
36.05,1.97
36.06,1.97
36.07,1.97
36.08,1.97
36.08,1.97
36.09,1.97
36.09,1.97
36.09,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.1,1.97
36.09,1.97
36.09,1.97
36.09,1.97
36.09,1.97
36.09,1.97
36.09,1.97
36.09,1.97
36.09,1.97
36.1,1.96
36.11,1.95
36.13,1.92
36.16,1.89
36.19,1.86
36.22,1.82
36.26,1.77
36.3,1.73
36.35,1.68
36.4,1.62
36.45,1.56
36.5,1.5
36.55,1.44
36.61,1.38
36.67,1.31
36.73,1.25
36.79,1.18
36.85,1.11
36.91,1.04
36.97,0.97
37.04,0.9
37.1,0.83
37.16,0.75
37.23,0.68
37.29,0.61
37.35,0.54
37.42,0.47
37.49,0.39
37.55,0.32
37.62,0.24
37.68,0.17
37.75,0.1
37.81,0.02
37.88,-0.05
37.94,-0.13
38.01,-0.2
38.07,-0.28
38.14,-0.35
38.21,-0.42
38.27,-0.5
38.34,-0.58
38.4,-0.65
38.47,-0.72
38.53,-0.8
38.6,-0.87
38.67,-0.95
38.73,-1.02
38.8,-1.1
38.86,-1.17
38.93,-1.25
39.0,-1.32
39.06,-1.4
39.13,-1.47
39.2,-1.55
39.26,-1.62
39.33,-1.7
39.4,-1.77
39.46,-1.85
39.53,-1.92
39.59,-2.0
39.66,-2.07
39.73,-2.15
39.79,-2.22
39.85,-2.29
39.91,-2.36
39.97,-2.42
40.01,-2.48
40.05,-2.52
40.09,-2.56
40.12,-2.6
40.15,-2.63
40.17,-2.65
40.19,-2.68
40.21,-2.7
40.23,-2.72
40.24,-2.73
40.25,-2.74
40.26,-2.75
40.27,-2.76
40.28,-2.77
40.31,-2.77
40.35,-2.77
40.4,-2.77
40.46,-2.76
40.53,-2.75
40.61,-2.74
40.7,-2.72
40.8,-2.7
40.9,-2.68
41.01,-2.66
41.13,-2.64
41.25,-2.61
41.37,-2.58
41.5,-2.55
41.62,-2.53
41.75,-2.5
41.89,-2.47
42.03,-2.44
42.16,-2.41
42.3,-2.38
42.44,-2.35
42.58,-2.32
42.73,-2.29
42.87,-2.26
43.01,-2.23
43.16,-2.2
43.3,-2.17
43.44,-2.14
43.58,-2.12
43.72,-2.09
43.87,-2.06
44.01,-2.04
44.16,-2.01
44.3,-1.98
44.45,-1.96
44.59,-1.93
44.74,-1.91
44.89,-1.88
45.04,-1.85
45.18,-1.83
45.33,-1.8
45.48,-1.78
45.62,-1.75
45.76,-1.73
45.91,-1.7
46.06,-1.67
46.21,-1.65
46.36,-1.62
46.5,-1.59
46.65,-1.57
46.8,-1.54
46.94,-1.51
47.09,-1.48
47.23,-1.46
47.38,-1.43
47.53,-1.4
47.67,-1.37
47.82,-1.35
47.97,-1.32
48.11,-1.29
48.26,-1.26
48.4,-1.24
48.55,-1.21
48.7,-1.18
48.85,-1.15
48.99,-1.12
49.14,-1.1
49.28,-1.07
49.43,-1.04
49.57,-1.01
49.71,-0.99
49.86,-0.96
50.01,-0.93
50.15,-0.9
50.3,-0.88
50.45,-0.85
50.6,-0.82
50.75,-0.79
50.89,-0.77
51.04,-0.74
51.19,-0.71
51.33,-0.68
51.48,-0.66
51.63,-0.63
51.78,-0.6
51.93,-0.57
52.08,-0.55
52.23,-0.52
52.37,-0.49
52.52,-0.46
52.66,-0.44
52.81,-0.41
52.96,-0.38
53.1,-0.36
53.25,-0.33
53.4,-0.3
53.54,-0.27
53.69,-0.25
53.84,-0.22
53.98,-0.19
54.13,-0.16
54.28,-0.14
54.43,-0.11
54.57,-0.08
54.72,-0.05
54.85,-0.03
54.97,-0.01
55.08,0.01
55.17,0.03
55.26,0.05
55.33,0.06
55.4,0.07
55.46,0.09
55.5,0.09
55.55,0.1
55.58,0.11
55.61,0.11
55.64,0.12
55.66,0.12
55.68,0.13
55.7,0.13
55.72,0.13
55.73,0.14
55.74,0.14
55.75,0.14
55.76,0.14
55.77,0.14
55.78,0.15
55.78,0.15
55.79,0.15
55.79,0.15
55.79,0.15
55.8,0.15
55.8,0.15
55.8,0.15
55.8,0.15
55.81,0.15
55.81,0.15
55.81,0.15
55.81,0.15
55.81,0.15
55.81,0.15
55.81,0.15
55.81,0.15
55.81,0.15
55.81,0.15
55.81,0.15
55.81,0.15


==> figs/TrajsJulian/Traj_Header_16.csv <==
y,x
0.29,-0.96
0.3,-0.96
0.31,-0.96
0.34,-0.96
0.39,-0.96
0.44,-0.96
0.51,-0.96
0.59,-0.96
0.68,-0.96
0.77,-0.96
0.88,-0.95
0.99,-0.95
1.11,-0.95
1.23,-0.95
1.35,-0.95
1.48,-0.94
1.62,-0.94
1.75,-0.94
1.89,-0.94
2.03,-0.93
2.16,-0.93
2.31,-0.93
2.45,-0.93
2.6,-0.92
2.74,-0.92
2.88,-0.92
3.03,-0.92
3.18,-0.91
3.32,-0.91
3.47,-0.91
3.61,-0.91
3.76,-0.9
3.91,-0.9
4.06,-0.9
4.21,-0.89
4.36,-0.89
4.51,-0.89
4.66,-0.89
4.81,-0.88
4.96,-0.88
5.12,-0.88
5.27,-0.88
5.42,-0.87
5.56,-0.87
5.71,-0.87
5.86,-0.87
6.01,-0.86
6.16,-0.86
6.31,-0.86
6.46,-0.86
6.61,-0.85
6.75,-0.85
6.9,-0.85
7.05,-0.84
7.2,-0.84
7.35,-0.84
7.49,-0.84
7.65,-0.83
7.8,-0.83
7.95,-0.83
8.09,-0.83
8.24,-0.82
8.39,-0.82
8.54,-0.82
8.69,-0.82
8.84,-0.81
8.99,-0.81
9.15,-0.81
9.3,-0.81
9.45,-0.8
9.6,-0.8
9.75,-0.8
9.9,-0.79
10.05,-0.79
10.2,-0.79
10.35,-0.79
10.5,-0.78
10.65,-0.78
10.8,-0.78
10.95,-0.78
11.1,-0.77
11.25,-0.77
11.4,-0.77
11.55,-0.77
11.7,-0.76
11.85,-0.76
12.0,-0.76
12.15,-0.76
12.3,-0.75
12.45,-0.75
12.6,-0.75
12.75,-0.74
12.9,-0.74
13.04,-0.74
13.19,-0.74
13.34,-0.73
13.49,-0.73
13.64,-0.73
13.79,-0.73
13.95,-0.72
14.1,-0.72
14.24,-0.72
14.4,-0.72
14.54,-0.71
14.7,-0.71
14.84,-0.71
14.99,-0.7
15.15,-0.7
15.3,-0.7
15.45,-0.7
15.6,-0.69
15.75,-0.69
15.89,-0.69
16.03,-0.69
16.16,-0.68
16.28,-0.68
16.38,-0.68
16.49,-0.68
16.59,-0.68
16.67,-0.68
16.76,-0.68
16.84,-0.68
16.91,-0.68
16.99,-0.68
17.06,-0.68
17.12,-0.68
17.19,-0.68
17.24,-0.68
17.3,-0.68
17.35,-0.68
17.39,-0.68
17.42,-0.68
17.46,-0.68
17.48,-0.68
17.51,-0.68
17.53,-0.68
17.55,-0.68
17.56,-0.68
17.58,-0.68
17.59,-0.68
17.6,-0.68
17.61,-0.68
17.61,-0.68
17.62,-0.68
17.63,-0.68
17.63,-0.68
17.63,-0.68
17.63,-0.68
17.64,-0.68
17.64,-0.68
17.64,-0.68
17.65,-0.68
17.65,-0.68
17.65,-0.68
17.65,-0.68
17.65,-0.68
17.65,-0.68
17.65,-0.68
17.65,-0.68
17.65,-0.68
17.65,-0.68
17.64,-0.69
17.64,-0.69
17.64,-0.69
17.64,-0.69
17.64,-0.69
17.64,-0.69
17.64,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.68
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.62,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.63,-0.69
17.61,-0.68
17.59,-0.68
17.57,-0.67
17.53,-0.65
17.49,-0.64
17.43,-0.62
17.38,-0.6
17.32,-0.58
17.25,-0.55
17.18,-0.53
17.11,-0.5
17.03,-0.48
16.95,-0.45
16.87,-0.42
16.79,-0.39
16.7,-0.36
16.62,-0.33
16.53,-0.3
16.44,-0.27
16.35,-0.24
16.26,-0.21
16.17,-0.18
16.08,-0.14
15.99,-0.11
15.9,-0.08
15.8,-0.05
15.71,-0.01
15.62,0.02
15.52,0.05
15.43,0.08
15.34,0.12
15.24,0.15
15.15,0.18
15.06,0.21
14.97,0.25
14.87,0.28
14.78,0.31
14.69,0.35
14.59,0.38
14.5,0.41
14.4,0.45
14.31,0.48
14.22,0.51
14.12,0.55
14.02,0.58
13.93,0.61
13.84,0.64
13.75,0.68
13.65,0.71
13.56,0.74
13.46,0.78
13.37,0.81
13.28,0.84
13.18,0.88
13.09,0.91
12.99,0.94
12.89,0.98
12.8,1.01
12.7,1.04
12.61,1.08
12.51,1.11
12.42,1.14
12.33,1.18
12.24,1.21
12.16,1.24
12.08,1.26
12.02,1.29
11.96,1.31
11.91,1.32
11.87,1.34
11.83,1.35
11.8,1.36
11.77,1.37
11.75,1.38
11.72,1.39
11.71,1.4
11.69,1.4
11.68,1.41
11.66,1.41
11.65,1.41
11.65,1.42
11.64,1.42
11.63,1.42
11.63,1.42
11.62,1.43
11.62,1.43
11.61,1.43
11.61,1.43
11.61,1.43
11.61,1.43
11.63,1.43
11.66,1.43
11.71,1.43
11.76,1.43
11.83,1.43
11.91,1.42
12.0,1.42
12.09,1.42
12.19,1.41
12.3,1.41
12.42,1.41
12.54,1.4
12.66,1.4
12.79,1.39
12.92,1.39
13.06,1.39
13.19,1.38
13.33,1.38
13.47,1.37
13.61,1.37
13.75,1.36
13.89,1.36
14.04,1.35
14.18,1.35
14.33,1.34
14.48,1.34
14.62,1.33
14.77,1.33
14.91,1.32
15.06,1.32
15.19,1.31
15.32,1.31
15.43,1.3
15.54,1.3
15.64,1.29
15.74,1.29
15.83,1.29
15.91,1.28
15.99,1.28
16.07,1.27
16.14,1.27
16.21,1.27
16.28,1.26
16.34,1.26
16.4,1.26
16.45,1.25
16.5,1.25
16.55,1.25
16.58,1.25
16.62,1.24
16.64,1.24
16.67,1.24
16.69,1.24
16.71,1.24
16.73,1.24
16.74,1.24
16.75,1.24
16.76,1.23
16.77,1.23
16.78,1.23
16.78,1.23
16.79,1.23
16.8,1.23
16.8,1.23
16.8,1.23
16.81,1.23
16.81,1.23
16.81,1.23
16.81,1.23
16.81,1.23
16.81,1.23
16.81,1.23
16.81,1.23
16.81,1.23
16.81,1.23
16.81,1.23
16.81,1.23
16.81,1.23
16.81,1.23
16.81,1.24
16.81,1.24
16.8,1.24
16.8,1.24
16.8,1.24
16.8,1.24
16.8,1.24
16.8,1.24
16.8,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.78,1.24
16.78,1.24
16.78,1.24
16.78,1.24
16.78,1.24
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.23
16.78,1.24
16.78,1.24
16.78,1.24
16.78,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.79,1.24
16.78,1.23
16.76,1.22
16.73,1.21
16.7,1.19
16.66,1.17
16.61,1.15
16.56,1.13
16.5,1.1
16.43,1.07
16.37,1.04
16.3,1.01
16.23,0.97
16.15,0.94
16.07,0.9
15.99,0.86
15.91,0.82
15.83,0.79
15.74,0.75
15.66,0.71
15.58,0.67
15.49,0.63
15.4,0.59
15.31,0.55
15.23,0.5
15.14,0.46
15.05,0.42
14.97,0.38
14.88,0.34
14.79,0.3
14.7,0.26
14.61,0.22
14.52,0.17
14.43,0.13
14.34,0.09
14.25,0.05
14.16,0.0
14.07,-0.04
13.98,-0.08
13.89,-0.13
13.8,-0.17
13.71,-0.21
13.62,-0.25
13.53,-0.3
13.44,-0.34
13.35,-0.38
13.26,-0.42
13.17,-0.47
13.07,-0.51
12.98,-0.55
12.89,-0.59
12.8,-0.64
12.71,-0.68
12.62,-0.72
12.53,-0.76
12.44,-0.81
12.35,-0.85
12.26,-0.89
12.17,-0.93
12.08,-0.98
11.99,-1.02
11.9,-1.06
11.81,-1.1
11.72,-1.15
11.63,-1.19
11.55,-1.22
11.48,-1.26
11.42,-1.29
11.37,-1.31
11.32,-1.33
11.27,-1.36
11.24,-1.37
11.2,-1.39
11.18,-1.4
11.15,-1.41
11.13,-1.42
11.11,-1.43
11.1,-1.44
11.08,-1.44
11.07,-1.45
11.07,-1.45
11.08,-1.46
11.11,-1.46
11.15,-1.46
11.2,-1.46
11.26,-1.46
11.34,-1.46
11.42,-1.46
11.51,-1.45
11.61,-1.45
11.72,-1.44
11.84,-1.44
11.96,-1.43
12.08,-1.43
12.2,-1.42
12.33,-1.42
12.46,-1.41
12.59,-1.4
12.73,-1.4
12.87,-1.39
13.01,-1.39
13.15,-1.38
13.29,-1.37
13.44,-1.37
13.58,-1.36
13.72,-1.35
13.86,-1.35
14.01,-1.34
14.15,-1.34
14.3,-1.33
14.44,-1.33
14.59,-1.32
14.73,-1.32
14.88,-1.31
15.03,-1.31
15.18,-1.3
15.33,-1.3
15.48,-1.29
15.63,-1.29
15.78,-1.29
15.93,-1.28
16.08,-1.28
16.22,-1.27
16.37,-1.27
16.52,-1.26
16.67,-1.26
16.82,-1.26
16.97,-1.25
17.11,-1.25
17.26,-1.24
17.41,-1.24
17.56,-1.23
17.71,-1.23
17.85,-1.22
18.0,-1.22
18.15,-1.21
18.3,-1.21
18.45,-1.2
18.6,-1.2
18.74,-1.19
18.9,-1.19
19.04,-1.18
19.19,-1.18
19.34,-1.17
19.49,-1.17
19.64,-1.16
19.67,-1.16
19.67,-1.16
19.71,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16
19.69,-1.16


==> figs/TrajsJulian/Traj_Header_17.csv <==
y,x
0.11,0.32
0.12,0.32
0.13,0.32
0.16,0.32
0.21,0.32
0.26,0.32
0.33,0.31
0.41,0.31
0.5,0.31
0.6,0.31
0.7,0.31
0.81,0.31
0.93,0.31
1.05,0.31
1.18,0.31
1.31,0.31
1.44,0.31
1.58,0.31
1.72,0.31
1.86,0.31
2.0,0.31
2.14,0.3
2.28,0.3
2.43,0.3
2.57,0.3
2.72,0.3
2.86,0.3
3.01,0.3
3.15,0.3
3.3,0.3
3.45,0.3
3.6,0.3
3.75,0.3
3.9,0.29
4.04,0.29
4.2,0.29
4.35,0.29
4.5,0.29
4.64,0.29
4.79,0.29
4.94,0.29
5.09,0.29
5.24,0.29
5.39,0.29
5.54,0.28
5.68,0.28
5.83,0.28
5.98,0.28
6.13,0.28
6.28,0.28
6.43,0.28
6.58,0.28
6.73,0.28
6.88,0.28
7.03,0.28
7.18,0.28
7.33,0.27
7.48,0.27
7.63,0.27
7.78,0.27
7.93,0.27
8.08,0.27
8.23,0.27
8.38,0.27
8.53,0.27
8.68,0.27
8.83,0.27
8.98,0.26
9.13,0.26
9.28,0.26
9.43,0.26
9.58,0.26
9.73,0.26
9.89,0.26
10.04,0.26
10.19,0.26
10.34,0.26
10.49,0.26
10.64,0.26
10.79,0.25
10.93,0.25
11.08,0.25
11.23,0.25
11.39,0.25
11.54,0.25
11.69,0.25
11.84,0.25
11.99,0.25
12.14,0.25
12.29,0.25
12.44,0.25
12.59,0.24
12.74,0.24
12.88,0.24
13.04,0.24
13.18,0.24
13.33,0.24
13.48,0.24
13.63,0.24
13.78,0.24
13.93,0.24
14.08,0.24
14.23,0.23
14.38,0.23
14.53,0.23
14.68,0.23
14.83,0.23
14.98,0.23
15.13,0.23
15.28,0.23
15.42,0.23
15.54,0.23
15.66,0.23
15.77,0.23
15.87,0.23
15.97,0.23
16.06,0.23
16.15,0.23
16.23,0.23
16.3,0.23
16.37,0.23
16.44,0.23
16.51,0.23
16.57,0.23
16.63,0.23
16.69,0.23
16.73,0.23
16.77,0.23
16.81,0.23
16.84,0.23
16.87,0.23
16.89,0.23
16.91,0.23
16.93,0.23
16.94,0.23
16.96,0.23
16.97,0.23
16.98,0.23
16.99,0.23
17.0,0.23
17.0,0.23
17.01,0.23
17.01,0.23
17.01,0.23
17.02,0.23
17.02,0.23
17.02,0.23
17.02,0.23
17.03,0.23
17.03,0.23
17.03,0.23
17.03,0.23
17.03,0.23
17.03,0.23
17.03,0.23
17.03,0.23
17.03,0.23
17.03,0.23
17.03,0.23
17.02,0.22
17.02,0.22
17.02,0.22
17.02,0.22
17.02,0.22
17.02,0.22
17.02,0.23
17.03,0.23
17.05,0.25
17.07,0.26
17.1,0.28
17.14,0.31
17.18,0.34
17.23,0.38
17.29,0.41
17.34,0.45
17.4,0.49
17.47,0.54
17.53,0.58
17.6,0.63
17.67,0.68
17.74,0.73
17.81,0.78
17.89,0.83
17.96,0.88
18.04,0.93
18.11,0.99
18.19,1.04
18.27,1.09
18.35,1.15
18.43,1.2
18.51,1.26
18.59,1.32
18.68,1.37
18.76,1.43
18.84,1.48
18.92,1.54
19.0,1.6
19.08,1.65
19.16,1.71
19.24,1.77
19.33,1.82
19.41,1.88
19.49,1.94
19.57,1.99
19.65,2.05
19.73,2.11
19.82,2.16
19.9,2.22
19.98,2.28
20.06,2.33
20.14,2.39
20.22,2.45
20.3,2.5
20.39,2.56
20.47,2.62
20.55,2.67
20.63,2.73
20.71,2.79
20.8,2.85
20.88,2.9
20.96,2.96
21.04,3.02
21.13,3.08
21.21,3.13
21.29,3.19
21.37,3.25
21.46,3.3
21.54,3.36
21.62,3.42
21.7,3.47
21.77,3.52
21.84,3.57
21.9,3.61
21.95,3.64
21.99,3.67
22.03,3.7
22.06,3.72
22.09,3.74
22.11,3.76
22.14,3.78
22.16,3.79
22.17,3.8
22.19,3.81
22.2,3.82
22.21,3.83
22.22,3.83
22.22,3.84
22.23,3.84
22.24,3.85
22.24,3.85
22.25,3.85
22.25,3.85
22.25,3.86
22.26,3.86
22.26,3.86
22.27,3.86
22.29,3.86
22.32,3.86
22.37,3.85
22.43,3.84
22.5,3.84
22.58,3.83
22.67,3.82
22.77,3.81
22.87,3.79
22.98,3.78
23.1,3.77
23.22,3.75
23.34,3.74
23.47,3.72
23.61,3.7
23.74,3.69
23.87,3.67
24.01,3.65
24.14,3.64
24.29,3.62
24.43,3.6
24.57,3.59
24.71,3.57
24.86,3.55
25.0,3.53
25.15,3.52
25.29,3.5
25.44,3.48
25.59,3.46
25.73,3.45
25.88,3.43
26.03,3.41
26.18,3.39
26.32,3.38
26.47,3.36
26.62,3.34
26.77,3.33
26.92,3.31
27.07,3.29
27.22,3.27
27.36,3.26
27.51,3.24
27.66,3.22
27.81,3.2
27.96,3.19
28.11,3.17
28.25,3.15
28.4,3.14
28.55,3.12
28.7,3.1
28.85,3.08
28.99,3.07
29.14,3.05
29.28,3.03
29.43,3.01
29.58,3.0
29.73,2.98
29.88,2.96
30.02,2.94
30.17,2.93
30.32,2.91
30.46,2.89
30.61,2.87
30.76,2.86
30.92,2.84
31.06,2.82
31.21,2.8
31.36,2.79
31.51,2.77
31.65,2.75
31.81,2.73
31.95,2.72
32.1,2.7
32.25,2.68
32.4,2.66
32.55,2.65
32.7,2.63
32.85,2.61
32.99,2.59
33.14,2.58
33.29,2.56
33.44,2.54
33.59,2.52
33.73,2.51
33.88,2.49
34.03,2.47
34.18,2.45
34.32,2.44
34.45,2.42
34.58,2.41
34.7,2.39
34.8,2.38
34.91,2.37
35.0,2.36
35.09,2.35
35.18,2.34
35.26,2.33
35.33,2.32
35.4,2.31
35.47,2.3
35.54,2.29
35.6,2.29
35.66,2.28
35.72,2.27
35.76,2.27
35.81,2.26
35.84,2.26
35.88,2.25
35.9,2.25
35.93,2.25
35.95,2.25
35.97,2.24
35.98,2.24
36.0,2.24
36.01,2.24
36.02,2.24
36.03,2.24
36.03,2.24
36.04,2.23
36.05,2.23
36.05,2.23
36.06,2.23
36.06,2.23
36.06,2.23
36.06,2.23
36.07,2.23
36.07,2.23
36.07,2.23
36.07,2.23
36.07,2.23
36.07,2.23
36.07,2.23
36.07,2.23
36.07,2.23
36.07,2.23
36.07,2.23
36.06,2.24
36.06,2.24
36.06,2.24
36.06,2.24
36.06,2.24
36.06,2.24
36.06,2.24
36.05,2.24
36.05,2.24
36.05,2.24
36.05,2.24
36.05,2.24
36.05,2.24
36.05,2.24
36.05,2.24
36.05,2.24
36.05,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.24
36.04,2.23
36.04,2.22
36.03,2.2
36.03,2.17
36.02,2.13
36.02,2.08
36.01,2.03
36.0,1.97
35.99,1.91
35.98,1.84
35.97,1.76
35.96,1.69
35.95,1.6
35.94,1.52
35.92,1.44
35.91,1.35
35.9,1.26
35.89,1.17
35.87,1.08
35.86,0.99
35.85,0.9
35.84,0.8
35.82,0.71
35.81,0.61
35.8,0.51
35.78,0.42
35.77,0.32
35.75,0.23
35.74,0.13
35.73,0.03
35.71,-0.06
35.7,-0.16
35.69,-0.26
35.67,-0.36
35.66,-0.45
35.64,-0.55
35.63,-0.65
35.62,-0.75
35.6,-0.84
35.59,-0.94
35.58,-1.04
35.56,-1.14
35.55,-1.24
35.53,-1.34
35.52,-1.44
35.51,-1.54
35.49,-1.64
35.48,-1.74
35.46,-1.83
35.45,-1.93
35.44,-2.03
35.42,-2.13
35.41,-2.23
35.39,-2.33
35.38,-2.43
35.37,-2.53
35.35,-2.63
35.34,-2.73
35.32,-2.83
35.31,-2.93
35.29,-3.03
35.28,-3.13
35.27,-3.23
35.25,-3.33
35.24,-3.42
35.23,-3.51
35.22,-3.58
35.21,-3.65
35.2,-3.71
35.19,-3.76
35.19,-3.8
35.18,-3.84
35.18,-3.87
35.17,-3.9
35.17,-3.93
35.16,-3.95
35.16,-3.97
35.16,-3.99
35.16,-4.0
35.16,-4.01
35.16,-4.02
35.18,-4.03
35.21,-4.03
35.25,-4.02
35.31,-4.02
35.37,-4.01
35.45,-3.99
35.54,-3.98
35.63,-3.96
35.73,-3.94
35.84,-3.91
35.95,-3.89
36.06,-3.86
36.18,-3.83
36.31,-3.8
36.44,-3.77
36.56,-3.74
36.7,-3.71
36.83,-3.68
36.97,-3.65
37.1,-3.61
37.24,-3.58
37.38,-3.55
37.52,-3.52
37.66,-3.49
37.8,-3.46
37.95,-3.42
38.09,-3.39
38.23,-3.36
38.38,-3.33
38.53,-3.3
38.67,-3.27
38.81,-3.25
38.96,-3.22
39.11,-3.19
39.25,-3.16
39.39,-3.13
39.54,-3.11
39.68,-3.08
39.83,-3.05
39.97,-3.02
40.12,-3.0
40.26,-2.97
40.41,-2.94
40.56,-2.91
40.71,-2.88
40.85,-2.86
41.0,-2.83
41.14,-2.8
41.29,-2.77
41.44,-2.74
41.58,-2.71
41.72,-2.68
41.87,-2.65
42.02,-2.62
42.17,-2.59
42.31,-2.56
42.46,-2.53
42.6,-2.5
42.75,-2.47
42.9,-2.44
43.04,-2.41
43.19,-2.38
43.33,-2.35
43.48,-2.32
43.63,-2.29
43.77,-2.26
43.92,-2.23
44.07,-2.2
44.22,-2.17
44.36,-2.14
44.5,-2.11
44.65,-2.08
44.8,-2.05
44.94,-2.03
45.09,-2.0
45.23,-1.97
45.38,-1.94
45.52,-1.91
45.67,-1.88
45.81,-1.85
45.96,-1.82
46.1,-1.79
46.25,-1.76
46.39,-1.73
46.54,-1.71
46.68,-1.68
46.83,-1.65
46.97,-1.62
47.12,-1.59
47.26,-1.56
47.41,-1.53
47.55,-1.5
47.7,-1.47
47.85,-1.44
47.99,-1.41
48.13,-1.39
48.28,-1.36
48.43,-1.33
48.57,-1.3
48.72,-1.27
48.86,-1.24
49.01,-1.21
49.15,-1.18
49.3,-1.15
49.45,-1.12
49.6,-1.09
49.74,-1.06
49.89,-1.03
50.04,-1.0
50.19,-0.97
50.33,-0.94
50.48,-0.91
50.62,-0.88
50.77,-0.85
50.92,-0.82
51.06,-0.79
51.2,-0.76
51.35,-0.73
51.5,-0.7
51.65,-0.68
51.79,-0.65
51.93,-0.62
52.08,-0.59
52.23,-0.56
52.38,-0.53
52.52,-0.5
52.67,-0.47
52.82,-0.44
52.97,-0.41
53.11,-0.38
53.26,-0.35
53.4,-0.32
53.55,-0.29
53.7,-0.26
53.84,-0.23
53.99,-0.2
54.13,-0.17
54.28,-0.14
54.43,-0.12
54.58,-0.09
54.72,-0.06
54.86,-0.03
54.98,-0.0
55.09,0.02
55.18,0.04
55.27,0.05
55.34,0.07
55.4,0.08


==> figs/TrajsJulian/Traj_Header_18.csv <==
y,x
-0.64,0.08
-0.64,0.08
-0.62,0.08
-0.59,0.08
-0.55,0.08
-0.49,0.08
-0.42,0.08
-0.34,0.08
-0.25,0.08
-0.16,0.08
-0.05,0.08
0.06,0.08
0.17,0.08
0.3,0.08
0.42,0.08
0.55,0.08
0.68,0.08
0.81,0.08
0.95,0.08
1.08,0.08
1.22,0.08
1.36,0.08
1.5,0.08
1.65,0.08
1.79,0.08
1.93,0.08
2.08,0.08
2.23,0.08
2.37,0.08
2.52,0.08
2.67,0.08
2.81,0.08
2.96,0.08
3.11,0.08
3.25,0.08
3.4,0.08
3.55,0.08
3.7,0.08
3.85,0.08
4.0,0.08
4.15,0.08
4.3,0.08
4.45,0.08
4.6,0.08
4.75,0.08
4.9,0.07
5.05,0.07
5.2,0.07
5.35,0.07
5.5,0.07
5.65,0.07
5.79,0.07
5.94,0.07
6.09,0.07
6.25,0.07
6.4,0.07
6.54,0.07
6.7,0.07
6.85,0.07
7.0,0.07
7.15,0.07
7.3,0.07
7.45,0.07
7.6,0.07
7.75,0.07
7.9,0.07
8.05,0.07
8.2,0.07
8.35,0.07
8.49,0.07
8.65,0.07
8.8,0.07
8.95,0.07
9.1,0.07
9.25,0.07
9.39,0.07
9.55,0.07
9.7,0.07
9.85,0.07
10.0,0.07
10.15,0.07
10.3,0.07
10.45,0.07
10.6,0.07
10.75,0.07
10.9,0.07
11.05,0.07
11.19,0.07
11.34,0.07
11.49,0.07
11.64,0.06
11.79,0.06
11.94,0.06
12.09,0.06
12.25,0.06
12.39,0.06
12.54,0.06
12.7,0.06
12.85,0.06
13.0,0.06
13.15,0.06
13.29,0.06
13.44,0.06
13.59,0.06
13.74,0.06
13.89,0.06
14.04,0.06
14.19,0.06
14.34,0.06
14.49,0.06
14.64,0.06
14.78,0.06
14.94,0.06
15.08,0.06
15.22,0.06
15.36,0.06
15.49,0.06
15.61,0.06
15.72,0.06
15.82,0.06
15.92,0.06
16.01,0.06
16.09,0.06
16.17,0.06
16.25,0.06
16.32,0.06
16.39,0.06
16.46,0.06
16.52,0.06
16.58,0.06
16.63,0.06
16.68,0.06
16.72,0.06
16.76,0.06
16.79,0.06
16.82,0.06
16.84,0.06
16.86,0.06
16.88,0.06
16.9,0.06
16.91,0.06
16.92,0.06
16.93,0.06
16.94,0.06
16.95,0.06
16.96,0.06
16.96,0.06
16.97,0.06
16.97,0.06
16.97,0.06
16.97,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.98,0.06
16.97,0.06
16.98,0.06
16.99,0.06
17.01,0.08
17.03,0.09
17.06,0.11
17.1,0.14
17.15,0.16
17.2,0.19
17.26,0.23
17.31,0.26
17.38,0.3
17.45,0.34
17.52,0.38
17.59,0.42
17.66,0.47
17.74,0.51
17.81,0.56
17.89,0.6
17.97,0.65
18.05,0.7
18.13,0.74
18.21,0.79
18.29,0.84
18.38,0.89
18.46,0.94
18.55,0.99
18.63,1.04
18.71,1.09
18.8,1.14
18.88,1.19
18.97,1.24
19.05,1.29
19.14,1.34
19.22,1.39
19.31,1.44
19.4,1.49
19.48,1.54
19.57,1.6
19.65,1.65
19.74,1.7
19.82,1.75
19.91,1.8
20.0,1.85
20.08,1.9
20.17,1.95
20.25,2.0
20.34,2.06
20.43,2.11
20.51,2.16
20.6,2.21
20.68,2.26
20.77,2.31
20.85,2.36
20.94,2.41
21.03,2.47
21.11,2.52
21.2,2.57
21.28,2.62
21.37,2.67
21.46,2.72
21.54,2.77
21.63,2.82
21.72,2.88
21.8,2.93
21.88,2.98
21.96,3.02
22.02,3.06
22.08,3.09
22.13,3.13
22.18,3.15
22.22,3.18
22.25,3.2
22.28,3.21
22.31,3.23
22.33,3.24
22.35,3.25
22.37,3.26
22.38,3.27
22.39,3.28
22.41,3.29
22.41,3.29
22.42,3.3
22.43,3.3
22.44,3.3
22.44,3.31
22.44,3.31
22.45,3.31
22.45,3.31
22.45,3.32
22.46,3.32
22.47,3.32
22.49,3.32
22.52,3.31
22.57,3.31
22.63,3.3
22.69,3.3
22.78,3.29
22.87,3.28
22.96,3.27
23.06,3.26
23.18,3.25
23.29,3.24
23.41,3.22
23.53,3.21
23.66,3.2
23.79,3.18
23.93,3.17
24.06,3.15
24.2,3.14
24.33,3.12
24.47,3.11
24.62,3.1
24.76,3.08
24.9,3.07
25.04,3.05
25.18,3.04
25.33,3.02
25.48,3.01
25.62,2.99
25.77,2.98
25.92,2.96
26.07,2.95
26.22,2.93
26.36,2.92
26.51,2.9
26.66,2.89
26.81,2.87
26.96,2.86
27.11,2.84
27.26,2.83
27.41,2.81
27.55,2.8
27.7,2.78
27.85,2.77
28.0,2.75
28.14,2.74
28.29,2.72
28.44,2.71
28.59,2.69
28.73,2.68
28.88,2.66
29.03,2.65
29.18,2.63
29.32,2.62
29.47,2.6
29.62,2.59
29.77,2.57
29.92,2.56
30.06,2.54
30.21,2.53
30.37,2.51
30.52,2.49
30.67,2.48
30.82,2.46
30.96,2.45
31.11,2.43
31.26,2.42
31.41,2.4
31.56,2.39
31.71,2.37
31.86,2.36
32.01,2.34
32.16,2.33
32.31,2.31
32.46,2.3
32.61,2.28
32.76,2.27
32.9,2.25
33.05,2.24
33.2,2.22
33.35,2.21
33.5,2.19
33.65,2.17
33.8,2.16
33.95,2.14
34.1,2.13
34.24,2.11
34.4,2.1
34.54,2.08
34.67,2.07
34.79,2.06
34.91,2.05
35.02,2.04
35.13,2.02
35.22,2.02
35.31,2.01
35.39,2.0
35.47,1.99
35.55,1.98
35.62,1.97
35.69,1.97
35.76,1.96
35.82,1.95
35.88,1.95
35.93,1.94
35.98,1.94
36.02,1.93
36.06,1.93
36.09,1.93
36.12,1.92
36.14,1.92
36.16,1.92
36.18,1.92
36.2,1.92
36.21,1.91
36.22,1.91
36.23,1.91
36.24,1.91
36.25,1.91
36.26,1.91
36.26,1.91
36.27,1.91
36.27,1.91
36.28,1.91
36.28,1.91
36.28,1.91
36.28,1.91
36.29,1.91
36.29,1.91
36.29,1.91
36.29,1.91
36.29,1.91
36.29,1.91
36.29,1.91
36.29,1.91
36.28,1.91
36.28,1.91
36.28,1.91
36.28,1.91
36.28,1.91
36.28,1.91
36.28,1.91
36.27,1.91
36.27,1.91
36.27,1.92
36.27,1.92
36.27,1.92
36.27,1.91
36.28,1.9
36.29,1.89
36.31,1.86
36.34,1.83
36.37,1.8
36.4,1.76
36.44,1.71
36.48,1.66
36.53,1.61
36.58,1.56
36.63,1.5
36.68,1.44
36.74,1.38
36.79,1.31
36.85,1.25
36.91,1.18
36.97,1.11
37.03,1.05
37.09,0.98
37.15,0.91
37.21,0.84
37.27,0.77
37.33,0.7
37.4,0.63
37.46,0.55
37.52,0.48
37.59,0.41
37.65,0.33
37.72,0.26
37.78,0.19
37.85,0.11
37.91,0.04
37.98,-0.04
38.04,-0.11
38.11,-0.19
38.17,-0.26
38.23,-0.33
38.3,-0.41
38.37,-0.49
38.43,-0.56
38.5,-0.64
38.57,-0.71
38.63,-0.79
38.7,-0.87
38.76,-0.94
38.83,-1.02
38.89,-1.09
38.96,-1.16
39.02,-1.24
39.09,-1.31
39.16,-1.39
39.22,-1.46
39.29,-1.54
39.35,-1.62
39.42,-1.69
39.49,-1.77
39.55,-1.85
39.62,-1.92
39.68,-2.0
39.75,-2.07
39.81,-2.15
39.88,-2.22
39.95,-2.3
40.01,-2.37
40.07,-2.43
40.12,-2.49
40.17,-2.55
40.21,-2.6
40.24,-2.64
40.27,-2.67
40.3,-2.7
40.33,-2.73
40.35,-2.76
40.36,-2.78
40.38,-2.79
40.39,-2.81
40.41,-2.82
40.42,-2.83
40.42,-2.84
40.44,-2.85
40.47,-2.85
40.5,-2.85
40.56,-2.85
40.62,-2.84
40.69,-2.83
40.77,-2.82
40.86,-2.8
40.95,-2.78
41.06,-2.76
41.17,-2.74
41.28,-2.71
41.4,-2.68
41.52,-2.66
41.64,-2.63
41.77,-2.6
41.9,-2.57
42.04,-2.54
42.17,-2.51
42.31,-2.47
42.44,-2.44
42.58,-2.41
42.72,-2.38
42.86,-2.35
43.0,-2.32
43.14,-2.29
43.28,-2.26
43.43,-2.23
43.57,-2.2
43.71,-2.18
43.85,-2.15
44.0,-2.12
44.15,-2.09
44.29,-2.06
44.43,-2.04
44.58,-2.01
44.72,-1.98
44.87,-1.96
45.01,-1.93
45.15,-1.91
45.3,-1.88
45.44,-1.85
45.59,-1.83
45.73,-1.8
45.88,-1.77
46.02,-1.75
46.17,-1.72
46.32,-1.69
46.46,-1.66
46.61,-1.64
46.76,-1.61
46.91,-1.58
47.06,-1.55
47.2,-1.52
47.34,-1.49
47.49,-1.47
47.63,-1.44
47.78,-1.41
47.92,-1.38
48.07,-1.35
48.21,-1.32
48.36,-1.29
48.5,-1.26
48.65,-1.24
48.8,-1.21
48.94,-1.18
49.09,-1.15
49.23,-1.12
49.38,-1.09
49.53,-1.06
49.68,-1.03
49.82,-1.0
49.97,-0.98
50.12,-0.95
50.26,-0.92
50.41,-0.89
50.55,-0.86
50.7,-0.83
50.84,-0.81
50.99,-0.78
51.13,-0.75
51.28,-0.72
51.42,-0.69
51.57,-0.66
51.72,-0.64
51.86,-0.61
52.01,-0.58
52.16,-0.55
52.3,-0.52
52.45,-0.49
52.6,-0.47
52.74,-0.44
52.89,-0.41
53.04,-0.38
53.19,-0.35
53.33,-0.32
53.48,-0.3
53.63,-0.27
53.78,-0.24
53.92,-0.21
54.07,-0.18
54.22,-0.15
54.37,-0.12
54.51,-0.1
54.65,-0.07
54.79,-0.04
54.92,-0.02
55.03,0.01
55.13,0.03
55.22,0.04
55.3,0.06
55.37,0.07
55.43,0.08
55.48,0.09
55.53,0.1
55.57,0.11
55.6,0.12
55.63,0.12
55.66,0.13
55.68,0.13
55.7,0.14
55.72,0.14
55.73,0.14
55.75,0.14
55.76,0.15
55.77,0.15
55.77,0.15
55.78,0.15
55.79,0.15
55.79,0.15
55.8,0.15
55.8,0.16
55.8,0.16
55.81,0.16
55.81,0.16
55.81,0.16
55.81,0.16
55.81,0.16
55.82,0.16
55.82,0.16
55.82,0.16
55.82,0.16
55.82,0.16
55.82,0.16
55.82,0.16
55.82,0.16
55.82,0.16
55.82,0.16
55.82,0.16


==> figs/TrajsJulian/Traj_Header_19.csv <==
y,x
-0.46,-0.63
-0.45,-0.63
-0.44,-0.63
-0.41,-0.63
-0.36,-0.63
-0.31,-0.63
-0.24,-0.63
-0.16,-0.63
-0.07,-0.63
0.03,-0.63
0.13,-0.63
0.24,-0.62
0.36,-0.62
0.48,-0.62
0.61,-0.62
0.73,-0.62
0.87,-0.62
1.0,-0.62
1.14,-0.61
1.28,-0.61
1.42,-0.61
1.56,-0.61
1.7,-0.61
1.84,-0.61
1.99,-0.6
2.13,-0.6
2.28,-0.6
2.42,-0.6
2.57,-0.6
2.72,-0.6
2.86,-0.59
3.01,-0.59
3.16,-0.59
3.31,-0.59
3.45,-0.59
3.6,-0.59
3.75,-0.58
3.9,-0.58
4.04,-0.58
4.19,-0.58
4.34,-0.58
4.49,-0.58
4.64,-0.57
4.79,-0.57
4.94,-0.57
5.08,-0.57
5.23,-0.57
5.38,-0.57
5.53,-0.56
5.69,-0.56
5.83,-0.56
5.98,-0.56
6.13,-0.56
6.28,-0.56
6.43,-0.55
6.58,-0.55
6.73,-0.55
6.89,-0.55
7.03,-0.55
7.18,-0.55
7.33,-0.54
7.48,-0.54
7.63,-0.54
7.78,-0.54
7.93,-0.54
8.08,-0.54
8.22,-0.53
8.38,-0.53
8.53,-0.53
8.68,-0.53
8.83,-0.53
8.98,-0.53
9.13,-0.52
9.27,-0.52
9.42,-0.52
9.58,-0.52
9.73,-0.52
9.88,-0.51
10.03,-0.51
10.18,-0.51
10.33,-0.51
10.49,-0.51
10.63,-0.51
10.78,-0.5
10.93,-0.5
11.08,-0.5
11.24,-0.5
11.38,-0.5
11.53,-0.5
11.69,-0.49
11.83,-0.49
11.99,-0.49
12.14,-0.49
12.28,-0.49
12.43,-0.49
12.58,-0.48
12.73,-0.48
12.88,-0.48
13.03,-0.48
13.18,-0.48
13.33,-0.48
13.48,-0.47
13.64,-0.47
13.79,-0.47
13.94,-0.47
14.09,-0.47
14.23,-0.47
14.38,-0.46
14.53,-0.46
14.68,-0.46
14.83,-0.46
14.98,-0.46
15.13,-0.46
15.28,-0.45
15.43,-0.45
15.57,-0.45
15.71,-0.45
15.84,-0.45
15.95,-0.45
16.06,-0.45
16.17,-0.44
16.26,-0.44
16.35,-0.44
16.44,-0.44
16.52,-0.44
16.59,-0.44
16.66,-0.44
16.73,-0.44
16.8,-0.44
16.87,-0.44
16.92,-0.44
16.98,-0.44
17.02,-0.44
17.07,-0.44
17.1,-0.44
17.13,-0.44
17.16,-0.45
17.18,-0.45
17.2,-0.45
17.22,-0.45
17.24,-0.45
17.25,-0.45
17.26,-0.45
17.27,-0.45
17.28,-0.45
17.29,-0.45
17.3,-0.45
17.3,-0.45
17.31,-0.45
17.31,-0.45
17.31,-0.45
17.32,-0.45
17.32,-0.45
17.32,-0.45
17.32,-0.45
17.32,-0.45
17.33,-0.45
17.33,-0.45
17.33,-0.45
17.33,-0.45
17.33,-0.45
17.32,-0.45
17.32,-0.45
17.32,-0.45
17.32,-0.45
17.32,-0.45
17.32,-0.45
17.32,-0.45
17.32,-0.45
17.31,-0.45
17.31,-0.45
17.31,-0.45
17.31,-0.45
17.31,-0.45
17.31,-0.45
17.31,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.44
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.3,-0.45
17.31,-0.45
17.31,-0.45
17.31,-0.45
17.31,-0.45
17.3,-0.45
17.29,-0.45
17.27,-0.44
17.24,-0.43
17.21,-0.42
17.16,-0.4
17.11,-0.38
17.06,-0.36
16.99,-0.34
16.93,-0.32
16.86,-0.29
16.78,-0.27
16.71,-0.24
16.63,-0.21
16.55,-0.18
16.47,-0.16
16.38,-0.13
16.3,-0.1
16.21,-0.07
16.12,-0.03
16.03,-0.0
15.94,0.03
15.85,0.06
15.76,0.09
15.66,0.12
15.57,0.16
15.48,0.19
15.39,0.22
15.29,0.26
15.2,0.29
15.11,0.32
15.02,0.35
14.92,0.39
14.83,0.42
14.74,0.45
14.64,0.48
14.55,0.52
14.45,0.55
14.36,0.59
14.26,0.62
14.16,0.65
14.07,0.68
13.98,0.72
13.88,0.75
13.79,0.79
13.69,0.82
13.6,0.85
13.5,0.89
13.41,0.92
13.32,0.95
13.22,0.98
13.13,1.02
13.03,1.05
12.94,1.08
12.85,1.12
12.75,1.15
12.66,1.18
12.56,1.22
12.47,1.25
12.38,1.28
12.28,1.32
12.19,1.35
12.09,1.38
12.0,1.42
11.91,1.45
11.83,1.48
11.76,1.5
11.69,1.52
11.64,1.54
11.59,1.56
11.54,1.58
11.51,1.59
11.47,1.6
11.45,1.61
11.42,1.62
11.4,1.63
11.38,1.63
11.37,1.64
11.35,1.64
11.34,1.65
11.33,1.65
11.32,1.65
11.31,1.66
11.31,1.66
11.3,1.66
11.3,1.66
11.29,1.66
11.29,1.67
11.29,1.67
11.28,1.67
11.29,1.67
11.31,1.67
11.34,1.67
11.38,1.67
11.44,1.66
11.51,1.66
11.58,1.66
11.67,1.65
11.77,1.65
11.87,1.65
11.98,1.64
12.1,1.64
12.22,1.63
12.34,1.63
12.47,1.62
12.6,1.62
12.73,1.61
12.87,1.61
13.01,1.6
13.14,1.6
13.29,1.59
13.43,1.59
13.57,1.58
13.71,1.58
13.85,1.57
14.0,1.56
14.14,1.56
14.29,1.55
14.44,1.55
14.59,1.54
14.73,1.53
14.86,1.53
14.99,1.52
15.11,1.52
15.21,1.51
15.32,1.51
15.41,1.51
15.5,1.5
15.59,1.5
15.67,1.49
15.74,1.49
15.81,1.48
15.88,1.48
15.95,1.48
16.01,1.47
16.07,1.47
16.13,1.47
16.17,1.46
16.22,1.46
16.26,1.46
16.29,1.45
16.32,1.45
16.34,1.45
16.37,1.45
16.38,1.45
16.4,1.45
16.41,1.45
16.43,1.45
16.44,1.44
16.45,1.44
16.45,1.44
16.46,1.44
16.47,1.44
16.47,1.44
16.47,1.44
16.48,1.44
16.48,1.44
16.48,1.44
16.49,1.44
16.49,1.44
16.49,1.44
16.49,1.44
16.49,1.44
16.49,1.44
16.49,1.44
16.49,1.44
16.49,1.44
16.49,1.44
16.49,1.44
16.48,1.44
16.48,1.45
16.48,1.45
16.48,1.45
16.48,1.45
16.48,1.45
16.47,1.45
16.47,1.45
16.47,1.45
16.47,1.45
16.47,1.45
16.47,1.45
16.47,1.45
16.47,1.45
16.47,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.44
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.46,1.45
16.47,1.45
16.47,1.45
16.47,1.45
16.47,1.45
16.46,1.45
16.45,1.44
16.43,1.43
16.41,1.42
16.38,1.4
16.33,1.38
16.29,1.35
16.23,1.32
16.18,1.29
16.11,1.26
16.05,1.22
15.98,1.19
15.91,1.15
15.84,1.11
15.76,1.07
15.68,1.03
15.6,0.99
15.52,0.94
15.44,0.9
15.36,0.86
15.28,0.81
15.2,0.77
15.11,0.72
15.03,0.68
14.94,0.63
14.85,0.58
14.77,0.54
14.68,0.49
14.59,0.44
14.5,0.4
14.42,0.35
14.33,0.3
14.24,0.26
14.15,0.21
14.07,0.16
13.98,0.11
13.89,0.07
13.8,0.02
13.71,-0.03
13.63,-0.07
13.54,-0.12
13.45,-0.17
13.37,-0.21
13.28,-0.26
13.19,-0.31
13.1,-0.35
13.01,-0.4
12.93,-0.45
12.84,-0.5
12.75,-0.55
12.66,-0.59
12.57,-0.64
12.49,-0.69
12.4,-0.73
12.31,-0.78
12.22,-0.83
12.14,-0.88
12.05,-0.92
11.96,-0.97
11.87,-1.02
11.78,-1.06
11.7,-1.11
11.61,-1.16
11.52,-1.21
11.44,-1.25
11.36,-1.29
11.3,-1.33
11.23,-1.36
11.18,-1.39
11.13,-1.41
11.09,-1.44
11.06,-1.46
11.02,-1.47
11.0,-1.49
10.98,-1.5
10.96,-1.51
10.94,-1.52
10.92,-1.53
10.91,-1.53
10.9,-1.54
10.9,-1.54
10.91,-1.55
10.93,-1.55
10.97,-1.55
11.02,-1.55
11.08,-1.55
11.16,-1.55
11.24,-1.55
11.34,-1.54
11.44,-1.54
11.54,-1.53
11.66,-1.53
11.77,-1.52
11.89,-1.52
12.02,-1.51
12.15,-1.51
12.28,-1.5
12.42,-1.49
12.55,-1.49
12.69,-1.48
12.83,-1.47
12.97,-1.46
13.11,-1.46
13.25,-1.45
13.4,-1.44
13.54,-1.44
13.69,-1.43
13.83,-1.43
13.98,-1.42
14.12,-1.41
14.27,-1.41
14.41,-1.4
14.56,-1.4
14.7,-1.39
14.85,-1.39
15.0,-1.38
15.15,-1.38
15.29,-1.38
15.44,-1.37
15.6,-1.37
15.75,-1.36
15.9,-1.36
16.04,-1.35
16.2,-1.35
16.35,-1.34
16.5,-1.34
16.65,-1.33
16.8,-1.33
16.95,-1.33
17.1,-1.32
17.26,-1.32
17.4,-1.31
17.55,-1.31
17.7,-1.3
17.85,-1.3
18.0,-1.29
18.15,-1.28
18.3,-1.28
18.45,-1.27
18.6,-1.27
18.74,-1.26
18.9,-1.26
19.05,-1.25
19.2,-1.25
19.35,-1.24
19.5,-1.24
19.65,-1.23
19.69,-1.23
19.71,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23
19.7,-1.23


==> figs/TrajsJulian/Traj_Header_2.csv <==
y,x
-0.16,-0.66
-0.16,-0.66
-0.14,-0.66
-0.11,-0.66
-0.07,-0.66
-0.01,-0.66
0.05,-0.66
0.13,-0.66
0.22,-0.65
0.32,-0.65
0.42,-0.65
0.53,-0.65
0.65,-0.65
0.77,-0.65
0.89,-0.65
1.02,-0.65
1.16,-0.64
1.29,-0.64
1.42,-0.64
1.56,-0.64
1.7,-0.64
1.84,-0.64
1.98,-0.63
2.13,-0.63
2.27,-0.63
2.41,-0.63
2.56,-0.63
2.71,-0.63
2.86,-0.62
3.01,-0.62
3.15,-0.62
3.3,-0.62
3.45,-0.62
3.6,-0.61
3.75,-0.61
3.9,-0.61
4.05,-0.61
4.2,-0.61
4.35,-0.61
4.5,-0.6
4.65,-0.6
4.8,-0.6
4.95,-0.6
5.1,-0.6
5.25,-0.59
5.4,-0.59
5.55,-0.59
5.7,-0.59
5.85,-0.59
6.01,-0.59
6.16,-0.58
6.3,-0.58
6.46,-0.58
6.6,-0.58
6.75,-0.58
6.91,-0.57
7.06,-0.57
7.21,-0.57
7.36,-0.57
7.51,-0.57
7.66,-0.57
7.81,-0.56
7.95,-0.56
8.11,-0.56
8.25,-0.56
8.41,-0.56
8.56,-0.56
8.7,-0.55
8.85,-0.55
9.0,-0.55
9.15,-0.55
9.3,-0.55
9.45,-0.54
9.6,-0.54
9.75,-0.54
9.9,-0.54
10.06,-0.54
10.2,-0.54
10.35,-0.53
10.5,-0.53
10.64,-0.53
10.79,-0.53
10.94,-0.53
11.09,-0.52
11.24,-0.52
11.39,-0.52
11.54,-0.52
11.69,-0.52
11.84,-0.52
11.99,-0.51
12.14,-0.51
12.29,-0.51
12.44,-0.51
12.59,-0.51
12.74,-0.51
12.89,-0.5
13.04,-0.5
13.19,-0.5
13.34,-0.5
13.49,-0.5
13.64,-0.49
13.79,-0.49
13.94,-0.49
14.09,-0.49
14.24,-0.49
14.39,-0.49
14.54,-0.48
14.7,-0.48
14.85,-0.48
14.99,-0.48
15.14,-0.48
15.29,-0.47
15.43,-0.47
15.57,-0.47
15.7,-0.47
15.82,-0.47
15.93,-0.47
16.03,-0.47
16.13,-0.47
16.22,-0.47
16.3,-0.47
16.38,-0.47
16.46,-0.47
16.53,-0.47
16.6,-0.47
16.67,-0.47
16.73,-0.47
16.79,-0.47
16.84,-0.47
16.89,-0.47
16.93,-0.47
16.97,-0.47
17.0,-0.47
17.03,-0.47
17.05,-0.47
17.07,-0.47
17.09,-0.47
17.1,-0.47
17.12,-0.47
17.13,-0.47
17.14,-0.47
17.15,-0.47
17.16,-0.47
17.16,-0.47
17.17,-0.47
17.17,-0.47
17.17,-0.47
17.18,-0.47
17.18,-0.47
17.18,-0.47
17.19,-0.47
17.19,-0.47
17.19,-0.47
17.19,-0.47
17.19,-0.47
17.19,-0.47
17.19,-0.47
17.19,-0.47
17.19,-0.47
17.19,-0.47
17.19,-0.47
17.19,-0.47
17.18,-0.47
17.18,-0.47
17.18,-0.47
17.18,-0.47
17.18,-0.47
17.18,-0.47
17.18,-0.47
17.17,-0.47
17.18,-0.47
17.19,-0.46
17.2,-0.45
17.22,-0.43
17.25,-0.41
17.29,-0.38
17.33,-0.34
17.37,-0.3
17.43,-0.26
17.48,-0.22
17.54,-0.17
17.6,-0.12
17.66,-0.07
17.72,-0.02
17.79,0.04
17.86,0.09
17.93,0.15
18.0,0.21
18.07,0.27
18.14,0.33
18.21,0.39
18.28,0.45
18.36,0.51
18.43,0.57
18.51,0.63
18.58,0.69
18.66,0.75
18.73,0.82
18.81,0.88
18.88,0.94
18.96,1.01
19.04,1.07
19.11,1.13
19.19,1.2
19.27,1.26
19.34,1.32
19.42,1.39
19.5,1.45
19.57,1.51
19.65,1.58
19.73,1.64
19.81,1.71
19.89,1.77
19.96,1.84
20.04,1.9
20.12,1.97
20.19,2.03
20.27,2.09
20.35,2.16
20.43,2.22
20.5,2.29
20.58,2.35
20.66,2.42
20.74,2.48
20.81,2.54
20.89,2.61
20.97,2.67
21.04,2.73
21.12,2.8
21.2,2.86
21.28,2.93
21.35,2.99
21.43,3.06
21.51,3.12
21.58,3.18
21.65,3.23
21.7,3.28
21.76,3.33
21.8,3.37
21.84,3.4
21.88,3.43
21.91,3.45
21.93,3.47
21.96,3.49
21.98,3.51
21.99,3.52
22.01,3.53
22.02,3.55
22.03,3.55
22.04,3.56
22.05,3.57
22.06,3.58
22.06,3.58
22.07,3.58
22.07,3.59
22.08,3.59
22.08,3.59
22.08,3.6
22.09,3.6
22.09,3.6
22.1,3.6
22.12,3.6
22.15,3.6
22.2,3.59
22.26,3.59
22.33,3.58
22.41,3.57
22.5,3.56
22.6,3.55
22.7,3.54
22.82,3.53
22.93,3.51
23.05,3.5
23.18,3.49
23.31,3.47
23.44,3.46
23.57,3.44
23.71,3.42
23.84,3.41
23.98,3.39
24.12,3.38
24.26,3.36
24.4,3.34
24.55,3.33
24.69,3.31
24.84,3.3
24.99,3.28
25.13,3.26
25.28,3.25
25.42,3.23
25.57,3.22
25.71,3.2
25.86,3.18
26.0,3.17
26.15,3.15
26.3,3.14
26.45,3.12
26.6,3.1
26.75,3.09
26.9,3.07
27.05,3.06
27.2,3.04
27.35,3.02
27.5,3.01
27.65,2.99
27.79,2.97
27.95,2.96
28.09,2.94
28.24,2.93
28.39,2.91
28.54,2.89
28.69,2.88
28.84,2.86
28.99,2.85
29.14,2.83
29.28,2.81
29.43,2.8
29.59,2.78
29.74,2.76
29.89,2.75
30.04,2.73
30.19,2.71
30.33,2.7
30.48,2.68
30.63,2.66
30.78,2.65
30.92,2.63
31.08,2.62
31.22,2.6
31.37,2.58
31.52,2.57
31.67,2.55
31.82,2.53
31.97,2.52
32.12,2.5
32.26,2.49
32.41,2.47
32.56,2.45
32.71,2.44
32.85,2.42
33.0,2.41
33.15,2.39
33.3,2.37
33.44,2.36
33.59,2.34
33.74,2.32
33.89,2.31
34.03,2.29
34.18,2.28
34.33,2.26
34.48,2.24
34.61,2.23
34.74,2.22
34.85,2.2
34.96,2.19
35.06,2.18
35.16,2.17
35.24,2.16
35.33,2.15
35.41,2.14
35.48,2.13
35.55,2.13
35.62,2.12
35.69,2.11
35.75,2.1
35.81,2.1
35.87,2.09
35.91,2.09
35.96,2.08
35.99,2.08
36.03,2.07
36.05,2.07
36.08,2.07
36.1,2.07
36.12,2.06
36.13,2.06
36.15,2.06
36.16,2.06
36.17,2.06
36.18,2.06
36.19,2.06
36.19,2.06
36.2,2.06
36.2,2.06
36.21,2.05
36.21,2.05
36.22,2.05
36.22,2.05
36.22,2.05
36.22,2.05
36.22,2.05
36.22,2.05
36.22,2.05
36.22,2.05
36.22,2.05
36.22,2.05
36.22,2.06
36.22,2.06
36.22,2.06
36.22,2.06
36.22,2.06
36.21,2.06
36.21,2.06
36.21,2.06
36.21,2.06
36.21,2.06
36.21,2.06
36.22,2.05
36.23,2.04
36.25,2.02
36.28,1.99
36.31,1.96
36.35,1.92
36.39,1.88
36.44,1.84
36.49,1.79
36.54,1.74
36.6,1.69
36.66,1.64
36.72,1.58
36.78,1.52
36.85,1.46
36.91,1.4
36.98,1.34
37.04,1.28
37.11,1.21
37.18,1.15
37.25,1.09
37.32,1.02
37.39,0.96
37.46,0.89
37.53,0.82
37.6,0.76
37.67,0.69
37.74,0.62
37.81,0.56
37.88,0.49
37.95,0.42
38.03,0.36
38.1,0.29
38.17,0.22
38.24,0.15
38.32,0.08
38.39,0.02
38.46,-0.05
38.54,-0.12
38.61,-0.19
38.68,-0.26
38.75,-0.32
38.83,-0.39
38.9,-0.46
38.97,-0.53
39.05,-0.6
39.12,-0.67
39.19,-0.74
39.27,-0.81
39.34,-0.88
39.41,-0.95
39.49,-1.01
39.56,-1.08
39.63,-1.15
39.7,-1.22
39.77,-1.29
39.85,-1.36
39.92,-1.42
40.0,-1.49
40.07,-1.56
40.14,-1.63
40.21,-1.7
40.29,-1.77
40.36,-1.83
40.42,-1.89
40.48,-1.95
40.53,-1.99
40.58,-2.04
40.62,-2.07
40.65,-2.11
40.68,-2.14
40.71,-2.16
40.73,-2.18
40.75,-2.2
40.77,-2.22
40.78,-2.23
40.79,-2.24
40.8,-2.25
40.81,-2.26
40.83,-2.27
40.86,-2.27
40.89,-2.27
40.95,-2.27
41.01,-2.26
41.08,-2.25
41.16,-2.24
41.25,-2.23
41.35,-2.21
41.45,-2.19
41.56,-2.18
41.68,-2.15
41.8,-2.13
41.93,-2.11
42.05,-2.08
42.19,-2.06
42.32,-2.03
42.46,-2.01
42.59,-1.98
42.73,-1.95
42.86,-1.93
43.0,-1.9
43.14,-1.88
43.29,-1.85
43.43,-1.83
43.57,-1.8
43.71,-1.78
43.86,-1.75
44.0,-1.73
44.15,-1.71
44.29,-1.68
44.43,-1.66
44.58,-1.64
44.73,-1.62
44.87,-1.59
45.02,-1.57
45.17,-1.55
45.32,-1.53
45.47,-1.5
45.62,-1.48
45.77,-1.46
45.92,-1.44
46.07,-1.42
46.22,-1.39
46.36,-1.37
46.51,-1.35
46.65,-1.33
46.8,-1.31
46.95,-1.28
47.09,-1.26
47.24,-1.24
47.39,-1.21
47.53,-1.19
47.68,-1.17
47.82,-1.14
47.97,-1.12
48.11,-1.1
48.26,-1.07
48.4,-1.05
48.55,-1.03
48.7,-1.0
48.85,-0.98
49.0,-0.95
49.14,-0.93
49.29,-0.91
49.43,-0.88
49.58,-0.86
49.73,-0.84
49.88,-0.81
50.02,-0.79
50.17,-0.76
50.32,-0.74
50.47,-0.72
50.62,-0.69
50.77,-0.67
50.91,-0.65
51.06,-0.62
51.21,-0.6
51.35,-0.58
51.5,-0.55
51.65,-0.53
51.79,-0.51
51.94,-0.48
52.08,-0.46
52.23,-0.44
52.37,-0.42
52.52,-0.39
52.66,-0.37
52.81,-0.35
52.96,-0.32
53.1,-0.3
53.25,-0.28
53.4,-0.25
53.54,-0.23
53.69,-0.21
53.84,-0.18
53.99,-0.16
54.14,-0.14
54.28,-0.11
54.43,-0.09
54.57,-0.07
54.71,-0.05
54.85,-0.02
54.97,-0.01
55.08,0.01
55.18,0.03
55.26,0.04
55.34,0.05
55.4,0.06
55.46,0.07
55.51,0.08
55.55,0.09
55.59,0.09
55.62,0.1
55.65,0.1
55.67,0.11
55.69,0.11
55.71,0.11
55.73,0.12
55.74,0.12
55.75,0.12
55.76,0.12
55.77,0.12
55.78,0.12
55.79,0.12
55.79,0.13
55.8,0.13
55.8,0.13
55.8,0.13
55.81,0.13
55.81,0.13
55.81,0.13
55.81,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.83,0.13
55.83,0.13
55.83,0.13
55.83,0.13
55.83,0.13


==> figs/TrajsJulian/Traj_Header_20.csv <==
y,x
0.81,-0.44
0.81,-0.44
0.83,-0.44
0.86,-0.44
0.9,-0.44
0.96,-0.44
1.03,-0.44
1.11,-0.44
1.2,-0.44
1.29,-0.44
1.4,-0.44
1.51,-0.44
1.62,-0.44
1.75,-0.43
1.87,-0.43
2.0,-0.43
2.13,-0.43
2.27,-0.43
2.41,-0.43
2.54,-0.43
2.68,-0.43
2.82,-0.43
2.96,-0.42
3.11,-0.42
3.25,-0.42
3.4,-0.42
3.55,-0.42
3.69,-0.42
3.84,-0.42
3.98,-0.42
4.13,-0.42
4.28,-0.41
4.42,-0.41
4.57,-0.41
4.72,-0.41
4.87,-0.41
5.02,-0.41
5.17,-0.41
5.32,-0.41
5.46,-0.4
5.61,-0.4
5.76,-0.4
5.91,-0.4
6.06,-0.4
6.21,-0.4
6.36,-0.4
6.51,-0.4
6.66,-0.39
6.82,-0.39
6.96,-0.39
7.12,-0.39
7.27,-0.39
7.42,-0.39
7.57,-0.39
7.72,-0.39
7.86,-0.38
8.02,-0.38
8.17,-0.38
8.32,-0.38
8.47,-0.38
8.62,-0.38
8.77,-0.38
8.92,-0.38
9.07,-0.37
9.22,-0.37
9.37,-0.37
9.52,-0.37
9.67,-0.37
9.81,-0.37
9.97,-0.37
10.11,-0.37
10.26,-0.37
10.42,-0.36
10.57,-0.36
10.72,-0.36
10.86,-0.36
11.01,-0.36
11.16,-0.36
11.31,-0.36
11.46,-0.36
11.61,-0.35
11.76,-0.35
11.91,-0.35
12.06,-0.35
12.21,-0.35
12.36,-0.35
12.51,-0.35
12.66,-0.35
12.8,-0.34
12.95,-0.34
13.11,-0.34
13.26,-0.34
13.41,-0.34
13.56,-0.34
13.71,-0.34
13.86,-0.34
14.01,-0.33
14.16,-0.33
14.31,-0.33
14.46,-0.33
14.61,-0.33
14.76,-0.33
14.91,-0.33
15.06,-0.33
15.2,-0.32
15.35,-0.32
15.5,-0.32
15.64,-0.32
15.76,-0.32
15.88,-0.32
15.99,-0.32
16.09,-0.32
16.19,-0.32
16.28,-0.32
16.36,-0.32
16.44,-0.32
16.52,-0.32
16.59,-0.32
16.66,-0.32
16.73,-0.32
16.79,-0.32
16.85,-0.32
16.9,-0.32
16.95,-0.32
16.99,-0.32
17.03,-0.32
17.06,-0.32
17.09,-0.32
17.11,-0.32
17.13,-0.32
17.15,-0.32
17.17,-0.32
17.18,-0.32
17.19,-0.32
17.2,-0.32
17.21,-0.32
17.22,-0.32
17.22,-0.32
17.23,-0.32
17.23,-0.32
17.23,-0.32
17.24,-0.32
17.24,-0.32
17.24,-0.32
17.25,-0.32
17.25,-0.32
17.25,-0.32
17.25,-0.32
17.25,-0.32
17.25,-0.32
17.25,-0.32
17.25,-0.32
17.25,-0.32
17.25,-0.32
17.25,-0.32
17.25,-0.32
17.25,-0.32
17.24,-0.32
17.24,-0.32
17.24,-0.32
17.24,-0.32
17.24,-0.32
17.24,-0.32
17.24,-0.32
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.32
17.23,-0.32
17.23,-0.32
17.23,-0.32
17.23,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.22,-0.32
17.23,-0.32
17.23,-0.32
17.23,-0.32
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.33
17.23,-0.32
17.22,-0.32
17.2,-0.31
17.17,-0.31
17.13,-0.3
17.09,-0.28
17.04,-0.27
16.98,-0.25
16.92,-0.24
16.85,-0.22
16.78,-0.2
16.7,-0.18
16.62,-0.15
16.54,-0.13
16.46,-0.11
16.38,-0.09
16.29,-0.06
16.21,-0.04
16.12,-0.02
16.02,0.01
15.93,0.03
15.84,0.06
15.75,0.08
15.65,0.11
15.56,0.14
15.47,0.16
15.38,0.19
15.28,0.21
15.18,0.24
15.09,0.27
14.99,0.29
14.9,0.32
14.8,0.35
14.71,0.37
14.61,0.4
14.51,0.42
14.42,0.45
14.32,0.48
14.23,0.5
14.13,0.53
14.03,0.56
13.94,0.58
13.84,0.61
13.75,0.64
13.65,0.66
13.55,0.69
13.46,0.72
13.36,0.74
13.26,0.77
13.17,0.8
13.07,0.82
12.98,0.85
12.89,0.87
12.79,0.9
12.69,0.93
12.6,0.96
12.5,0.98
12.4,1.01
12.3,1.04
12.21,1.06
12.11,1.09
12.02,1.11
11.92,1.14
11.83,1.17
11.74,1.19
11.65,1.22
11.57,1.24
11.51,1.26
11.45,1.27
11.4,1.29
11.35,1.3
11.31,1.31
11.28,1.32
11.25,1.33
11.22,1.33
11.2,1.34
11.18,1.35
11.16,1.35
11.15,1.35
11.14,1.36
11.13,1.36
11.12,1.36
11.11,1.36
11.1,1.37
11.1,1.37
11.09,1.37
11.09,1.37
11.08,1.37
11.08,1.37
11.08,1.37
11.08,1.37
11.1,1.37
11.13,1.37
11.18,1.37
11.23,1.37
11.3,1.37
11.38,1.37
11.47,1.36
11.56,1.36
11.67,1.36
11.78,1.35
11.89,1.35
12.01,1.35
12.14,1.34
12.26,1.34
12.4,1.34
12.53,1.33
12.67,1.33
12.81,1.32
12.95,1.32
13.09,1.31
13.23,1.31
13.38,1.3
13.52,1.3
13.67,1.29
13.81,1.29
13.96,1.28
14.1,1.28
14.25,1.27
14.4,1.27
14.54,1.27
14.67,1.26
14.8,1.26
14.92,1.25
15.02,1.25
15.13,1.24
15.22,1.24
15.31,1.24
15.39,1.23
15.47,1.23
15.55,1.23
15.62,1.22
15.69,1.22
15.76,1.22
15.82,1.21
15.88,1.21
15.94,1.21
15.99,1.2
16.03,1.2
16.06,1.2
16.1,1.2
16.13,1.19
16.15,1.19
16.17,1.19
16.19,1.19
16.21,1.19
16.22,1.19
16.23,1.19
16.24,1.19
16.25,1.19
16.26,1.19
16.27,1.19
16.27,1.19
16.28,1.19
16.28,1.19
16.28,1.19
16.29,1.18
16.29,1.18
16.29,1.18
16.29,1.18
16.29,1.18
16.29,1.18
16.3,1.18
16.29,1.19
16.29,1.19
16.29,1.19
16.29,1.19
16.29,1.19
16.29,1.19
16.29,1.19
16.29,1.19
16.29,1.19
16.28,1.19
16.28,1.19
16.28,1.19
16.28,1.19
16.28,1.19
16.28,1.19
16.28,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.26,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.27,1.19
16.26,1.19
16.24,1.18
16.22,1.16
16.18,1.14
16.14,1.12
16.09,1.1
16.04,1.07
15.98,1.04
15.92,1.01
15.85,0.97
15.78,0.94
15.71,0.9
15.64,0.86
15.56,0.82
15.48,0.78
15.4,0.74
15.32,0.7
15.23,0.66
15.15,0.61
15.07,0.57
14.99,0.53
14.9,0.49
14.82,0.44
14.73,0.4
14.64,0.35
14.55,0.31
14.47,0.26
14.38,0.22
14.29,0.17
14.21,0.13
14.12,0.08
14.03,0.04
13.94,-0.01
13.85,-0.05
13.77,-0.1
13.68,-0.14
13.59,-0.19
13.51,-0.23
13.42,-0.28
13.33,-0.32
13.24,-0.37
13.15,-0.42
13.06,-0.46
12.97,-0.51
12.88,-0.56
12.8,-0.6
12.71,-0.65
12.62,-0.69
12.53,-0.74
12.44,-0.78
12.35,-0.83
12.26,-0.88
12.18,-0.92
12.09,-0.97
12.0,-1.01
11.91,-1.06
11.82,-1.1
11.73,-1.15
11.64,-1.2
11.55,-1.24
11.46,-1.29
11.37,-1.34
11.28,-1.38
11.2,-1.42
11.13,-1.46
11.05,-1.5
10.99,-1.53
10.94,-1.56
10.89,-1.58
10.85,-1.6
10.81,-1.62
10.78,-1.64
10.75,-1.65
10.73,-1.67
10.71,-1.68
10.69,-1.69
10.68,-1.69
10.67,-1.7
10.65,-1.71
10.65,-1.71
10.66,-1.71
10.69,-1.72
10.73,-1.72
10.78,-1.72
10.84,-1.72
10.92,-1.71
11.0,-1.71
11.1,-1.71
11.2,-1.7
11.31,-1.7
11.42,-1.69
11.54,-1.69
11.66,-1.68
11.79,-1.67
11.91,-1.67
12.05,-1.66
12.18,-1.65
12.32,-1.64
12.45,-1.64
12.59,-1.63
12.73,-1.62
12.87,-1.62
13.01,-1.61
13.16,-1.6
13.3,-1.6
13.45,-1.59
13.59,-1.58
13.73,-1.58
13.88,-1.57
14.02,-1.56
14.17,-1.56
14.31,-1.55
14.46,-1.55
14.61,-1.54
14.76,-1.54
14.91,-1.53
15.05,-1.53
15.2,-1.52
15.35,-1.52
15.5,-1.51
15.65,-1.51
15.81,-1.5
15.95,-1.5
16.1,-1.49
16.25,-1.49
16.4,-1.48
16.54,-1.48
16.7,-1.47
16.84,-1.47
16.99,-1.46
17.15,-1.45
17.3,-1.45
17.45,-1.44
17.6,-1.44
17.75,-1.43
17.9,-1.43
18.05,-1.42
18.2,-1.41
18.35,-1.41
18.5,-1.4
18.65,-1.4
18.8,-1.39
18.95,-1.38
19.1,-1.38
19.25,-1.37
19.4,-1.37
19.55,-1.36
19.7,-1.35
19.67,-1.35
19.71,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35
19.7,-1.35


==> figs/TrajsJulian/Traj_Header_21.csv <==
y,x
0.46,0.67
0.46,0.67
0.48,0.67
0.51,0.66
0.55,0.66
0.61,0.66
0.68,0.66
0.76,0.66
0.84,0.66
0.94,0.66
1.05,0.66
1.16,0.66
1.28,0.66
1.39,0.65
1.52,0.65
1.65,0.65
1.78,0.65
1.91,0.65
2.05,0.65
2.19,0.64
2.33,0.64
2.47,0.64
2.61,0.64
2.76,0.64
2.9,0.64
3.04,0.63
3.19,0.63
3.34,0.63
3.49,0.63
3.63,0.63
3.78,0.63
3.93,0.62
4.08,0.62
4.23,0.62
4.38,0.62
4.53,0.62
4.68,0.61
4.83,0.61
4.98,0.61
5.12,0.61
5.27,0.61
5.42,0.61
5.56,0.6
5.71,0.6
5.86,0.6
6.01,0.6
6.16,0.6
6.31,0.59
6.46,0.59
6.61,0.59
6.76,0.59
6.91,0.59
7.06,0.58
7.21,0.58
7.36,0.58
7.5,0.58
7.65,0.58
7.8,0.58
7.95,0.57
8.11,0.57
8.26,0.57
8.41,0.57
8.56,0.57
8.71,0.56
8.85,0.56
9.0,0.56
9.15,0.56
9.31,0.56
9.46,0.56
9.61,0.55
9.76,0.55
9.91,0.55
10.06,0.55
10.21,0.55
10.36,0.54
10.51,0.54
10.67,0.54
10.82,0.54
10.97,0.54
11.12,0.54
11.27,0.53
11.42,0.53
11.57,0.53
11.72,0.53
11.87,0.53
12.02,0.52
12.17,0.52
12.32,0.52
12.47,0.52
12.62,0.52
12.77,0.52
12.92,0.51
13.07,0.51
13.22,0.51
13.37,0.51
13.52,0.51
13.67,0.5
13.82,0.5
13.96,0.5
14.11,0.5
14.26,0.5
14.41,0.5
14.56,0.49
14.71,0.49
14.86,0.49
15.01,0.49
15.16,0.49
15.3,0.48
15.44,0.48
15.56,0.48
15.68,0.48
15.79,0.48
15.89,0.48
15.99,0.48
16.08,0.48
16.17,0.48
16.24,0.48
16.32,0.48
16.39,0.48
16.46,0.48
16.53,0.48
16.59,0.48
16.65,0.48
16.7,0.48
16.75,0.48
16.79,0.48
16.83,0.48
16.86,0.48
16.89,0.48
16.91,0.48
16.93,0.48
16.95,0.48
16.97,0.48
16.98,0.48
16.99,0.48
17.0,0.48
17.01,0.48
17.02,0.48
17.03,0.48
17.03,0.48
17.04,0.48
17.04,0.48
17.04,0.48
17.04,0.48
17.05,0.48
17.05,0.48
17.05,0.48
17.05,0.48
17.05,0.48
17.06,0.48
17.06,0.48
17.06,0.48
17.05,0.48
17.05,0.48
17.05,0.48
17.05,0.48
17.05,0.48
17.05,0.48
17.05,0.48
17.06,0.49
17.08,0.49
17.11,0.51
17.14,0.52
17.19,0.54
17.23,0.56
17.29,0.59
17.35,0.61
17.41,0.64
17.48,0.67
17.55,0.7
17.62,0.74
17.69,0.77
17.77,0.8
17.85,0.84
17.93,0.88
18.01,0.91
18.09,0.95
18.18,0.99
18.26,1.03
18.35,1.07
18.44,1.11
18.52,1.15
18.61,1.19
18.7,1.23
18.79,1.27
18.88,1.31
18.98,1.35
19.07,1.39
19.16,1.43
19.25,1.47
19.34,1.51
19.43,1.55
19.52,1.59
19.61,1.63
19.7,1.68
19.79,1.72
19.88,1.76
19.98,1.8
20.07,1.84
20.16,1.88
20.25,1.92
20.34,1.97
20.43,2.01
20.52,2.05
20.62,2.09
20.71,2.13
20.79,2.17
20.88,2.21
20.98,2.25
21.07,2.3
21.16,2.34
21.25,2.38
21.34,2.42
21.43,2.46
21.53,2.5
21.62,2.54
21.71,2.58
21.8,2.62
21.89,2.67
21.98,2.71
22.07,2.75
22.16,2.79
22.25,2.83
22.33,2.86
22.4,2.9
22.46,2.92
22.51,2.95
22.56,2.97
22.61,2.99
22.64,3.01
22.68,3.02
22.7,3.03
22.73,3.04
22.75,3.05
22.77,3.06
22.78,3.07
22.79,3.07
22.81,3.08
22.82,3.08
22.82,3.09
22.83,3.09
22.84,3.09
22.84,3.1
22.85,3.1
22.85,3.1
22.86,3.1
22.86,3.1
22.86,3.11
22.87,3.11
22.89,3.1
22.93,3.1
22.97,3.1
23.03,3.09
23.1,3.09
23.18,3.08
23.27,3.07
23.37,3.06
23.48,3.05
23.58,3.04
23.7,3.03
23.82,3.02
23.95,3.0
24.08,2.99
24.21,2.98
24.34,2.96
24.48,2.95
24.61,2.94
24.75,2.92
24.89,2.91
25.03,2.89
25.17,2.88
25.32,2.87
25.46,2.85
25.6,2.84
25.74,2.82
25.89,2.81
26.03,2.8
26.18,2.78
26.33,2.77
26.48,2.75
26.63,2.74
26.77,2.72
26.92,2.71
27.07,2.7
27.21,2.68
27.36,2.67
27.51,2.65
27.66,2.64
27.81,2.63
27.96,2.61
28.11,2.6
28.26,2.58
28.4,2.57
28.55,2.55
28.7,2.54
28.85,2.53
29.0,2.51
29.15,2.5
29.31,2.48
29.46,2.47
29.61,2.45
29.75,2.44
29.9,2.42
30.05,2.41
30.19,2.4
30.34,2.38
30.49,2.37
30.64,2.35
30.78,2.34
30.93,2.32
31.09,2.31
31.23,2.3
31.38,2.28
31.53,2.27
31.68,2.25
31.83,2.24
31.97,2.22
32.12,2.21
32.27,2.2
32.42,2.18
32.57,2.17
32.71,2.15
32.87,2.14
33.01,2.12
33.16,2.11
33.31,2.09
33.47,2.08
33.62,2.07
33.76,2.05
33.91,2.04
34.06,2.02
34.21,2.01
34.35,1.99
34.5,1.98
34.63,1.97
34.76,1.95
34.88,1.94
34.99,1.93
35.09,1.92
35.18,1.91
35.27,1.91
35.36,1.9
35.44,1.89
35.51,1.88
35.58,1.88
35.65,1.87
35.72,1.86
35.79,1.86
35.85,1.85
35.9,1.84
35.95,1.84
35.99,1.84
36.03,1.83
36.06,1.83
36.09,1.83
36.11,1.82
36.13,1.82
36.15,1.82
36.16,1.82
36.18,1.82
36.19,1.82
36.2,1.82
36.21,1.82
36.22,1.81
36.22,1.81
36.23,1.81
36.23,1.81
36.24,1.81
36.24,1.81
36.24,1.81
36.25,1.81
36.25,1.81
36.25,1.81
36.25,1.81
36.25,1.81
36.25,1.81
36.25,1.81
36.25,1.81
36.25,1.81
36.25,1.81
36.25,1.81
36.25,1.81
36.25,1.82
36.24,1.82
36.24,1.82
36.24,1.82
36.24,1.82
36.24,1.82
36.24,1.82
36.24,1.82
36.23,1.82
36.23,1.82
36.23,1.82
36.23,1.82
36.23,1.82
36.23,1.82
36.23,1.82
36.23,1.82
36.23,1.82
36.23,1.82
36.22,1.82
36.22,1.82
36.22,1.82
36.22,1.82
36.22,1.82
36.22,1.82
36.22,1.82
36.22,1.82
36.22,1.82
36.22,1.82
36.22,1.81
36.22,1.8
36.22,1.78
36.23,1.75
36.23,1.71
36.23,1.66
36.24,1.61
36.24,1.55
36.25,1.48
36.26,1.41
36.26,1.34
36.27,1.27
36.28,1.19
36.29,1.11
36.3,1.02
36.3,0.94
36.31,0.85
36.32,0.76
36.33,0.66
36.34,0.57
36.35,0.48
36.36,0.38
36.37,0.29
36.38,0.19
36.39,0.09
36.4,-0.0
36.41,-0.1
36.42,-0.2
36.43,-0.3
36.44,-0.39
36.45,-0.49
36.45,-0.59
36.46,-0.69
36.47,-0.79
36.48,-0.89
36.49,-0.99
36.5,-1.08
36.51,-1.18
36.52,-1.29
36.53,-1.38
36.54,-1.48
36.55,-1.58
36.56,-1.68
36.57,-1.79
36.58,-1.88
36.59,-1.98
36.6,-2.08
36.61,-2.19
36.62,-2.28
36.63,-2.38
36.64,-2.48
36.65,-2.58
36.66,-2.68
36.67,-2.78
36.68,-2.88
36.69,-2.98
36.69,-3.08
36.7,-3.17
36.71,-3.27
36.72,-3.37
36.73,-3.47
36.74,-3.57
36.75,-3.67
36.76,-3.77
36.77,-3.86
36.78,-3.95
36.79,-4.02
36.79,-4.09
36.8,-4.15
36.8,-4.21
36.81,-4.25
36.81,-4.29
36.82,-4.33
36.82,-4.36
36.82,-4.38
36.82,-4.4
36.83,-4.42
36.83,-4.44
36.83,-4.45
36.83,-4.47
36.84,-4.47
36.86,-4.48
36.89,-4.48
36.93,-4.47
36.99,-4.46
37.06,-4.45
37.14,-4.43
37.22,-4.41
37.32,-4.39
37.41,-4.36
37.52,-4.34
37.63,-4.31
37.74,-4.28
37.86,-4.24
37.99,-4.21
38.11,-4.17
38.24,-4.13
38.37,-4.1
38.51,-4.06
38.64,-4.02
38.78,-3.98
38.91,-3.94
39.05,-3.91
39.19,-3.87
39.34,-3.83
39.48,-3.79
39.62,-3.75
39.76,-3.72
39.9,-3.68
40.04,-3.65
40.18,-3.61
40.33,-3.58
40.47,-3.54
40.61,-3.51
40.76,-3.47
40.91,-3.44
41.05,-3.4
41.19,-3.37
41.34,-3.34
41.48,-3.3
41.63,-3.27
41.77,-3.24
41.92,-3.2
42.07,-3.17
42.21,-3.13
42.36,-3.1
42.5,-3.07
42.65,-3.03
42.79,-3.0
42.94,-2.96
43.08,-2.93
43.23,-2.89
43.37,-2.86
43.52,-2.82
43.66,-2.79
43.81,-2.75
43.96,-2.71
44.11,-2.68
44.25,-2.64
44.39,-2.6
44.54,-2.57
44.68,-2.53
44.82,-2.5
44.97,-2.46
45.11,-2.42
45.26,-2.39
45.41,-2.35
45.55,-2.32
45.69,-2.28
45.84,-2.24
45.98,-2.21
46.13,-2.17
46.28,-2.14
46.42,-2.1
46.56,-2.07
46.7,-2.03
46.85,-1.99
46.99,-1.96
47.14,-1.92
47.29,-1.89
47.43,-1.85
47.58,-1.82
47.72,-1.78
47.87,-1.75
48.01,-1.71
48.16,-1.68
48.3,-1.64
48.45,-1.61
48.59,-1.57
48.74,-1.53
48.88,-1.5
49.03,-1.46
49.17,-1.43
49.32,-1.39
49.46,-1.36
49.61,-1.32
49.76,-1.29
49.9,-1.25
50.05,-1.22
50.19,-1.18
50.34,-1.14
50.49,-1.11
50.63,-1.07
50.78,-1.04
50.92,-1.0
51.06,-0.97
51.21,-0.93
51.35,-0.89
51.49,-0.86
51.64,-0.82
51.78,-0.79
51.93,-0.75
52.07,-0.72
52.22,-0.68
52.36,-0.65
52.5,-0.61
52.65,-0.58
52.79,-0.54
52.94,-0.51
53.08,-0.47
53.22,-0.44
53.36,-0.4
53.51,-0.37
53.66,-0.33
53.8,-0.29
53.94,-0.26
54.08,-0.22
54.23,-0.19
54.37,-0.15
54.52,-0.12
54.66,-0.08
54.8,-0.05
54.93,-0.02
55.04,0.01
55.15,0.04
55.23,0.06
55.31,0.08
55.38,0.09
55.44,0.11
55.49,0.12
55.54,0.13
55.58,0.14
55.61,0.15
55.64,0.16
55.67,0.16
55.69,0.17
55.71,0.17
55.73,0.18
55.74,0.18


==> figs/TrajsJulian/Traj_Header_22.csv <==
y,x
-0.65,0.11
-0.65,0.11
-0.63,0.11
-0.6,0.11
-0.56,0.11
-0.5,0.11
-0.43,0.11
-0.35,0.11
-0.26,0.11
-0.17,0.11
-0.06,0.11
0.05,0.11
0.16,0.11
0.28,0.11
0.4,0.11
0.53,0.11
0.67,0.11
0.8,0.11
0.94,0.11
1.08,0.11
1.21,0.1
1.36,0.1
1.5,0.1
1.64,0.1
1.79,0.1
1.93,0.1
2.08,0.1
2.22,0.1
2.37,0.1
2.52,0.1
2.67,0.1
2.81,0.1
2.96,0.1
3.11,0.1
3.26,0.1
3.41,0.1
3.55,0.1
3.7,0.1
3.86,0.1
4.01,0.1
4.16,0.1
4.31,0.1
4.46,0.1
4.61,0.1
4.76,0.1
4.91,0.1
5.06,0.1
5.21,0.1
5.36,0.1
5.51,0.1
5.66,0.1
5.81,0.1
5.96,0.1
6.11,0.1
6.26,0.09
6.41,0.09
6.56,0.09
6.72,0.09
6.86,0.09
7.01,0.09
7.16,0.09
7.31,0.09
7.46,0.09
7.61,0.09
7.76,0.09
7.91,0.09
8.06,0.09
8.21,0.09
8.36,0.09
8.51,0.09
8.66,0.09
8.81,0.09
8.96,0.09
9.11,0.09
9.26,0.09
9.41,0.09
9.57,0.09
9.71,0.09
9.87,0.09
10.02,0.09
10.16,0.09
10.32,0.09
10.46,0.09
10.61,0.09
10.76,0.09
10.91,0.09
11.07,0.09
11.22,0.09
11.37,0.09
11.52,0.08
11.66,0.08
11.81,0.08
11.96,0.08
12.11,0.08
12.26,0.08
12.41,0.08
12.56,0.08
12.71,0.08
12.85,0.08
13.01,0.08
13.16,0.08
13.3,0.08
13.45,0.08
13.6,0.08
13.75,0.08
13.9,0.08
14.05,0.08
14.2,0.08
14.35,0.08
14.5,0.08
14.65,0.08
14.8,0.08
14.95,0.08
15.1,0.08
15.24,0.08
15.38,0.08
15.5,0.08
15.62,0.08
15.73,0.08
15.83,0.08
15.93,0.08
16.02,0.08
16.1,0.08
16.18,0.08
16.26,0.08
16.33,0.08
16.4,0.08
16.47,0.08
16.53,0.08
16.59,0.08
16.64,0.08
16.69,0.08
16.74,0.08
16.77,0.08
16.81,0.08
16.83,0.08
16.86,0.08
16.88,0.08
16.9,0.08
16.91,0.08
16.93,0.08
16.94,0.08
16.95,0.08
16.96,0.08
16.96,0.08
16.97,0.08
16.98,0.08
16.98,0.08
16.98,0.08
16.99,0.08
16.99,0.08
16.99,0.08
16.99,0.08
17.0,0.08
17.0,0.08
17.0,0.08
17.0,0.08
17.0,0.08
17.0,0.08
17.0,0.08
17.0,0.08
17.0,0.08
17.0,0.08
17.0,0.08
16.99,0.07
16.99,0.07
16.99,0.07
16.99,0.08
17.0,0.08
17.02,0.09
17.05,0.11
17.08,0.13
17.12,0.15
17.17,0.17
17.22,0.2
17.28,0.23
17.34,0.26
17.4,0.3
17.47,0.34
17.54,0.37
17.61,0.41
17.69,0.46
17.77,0.5
17.84,0.54
17.92,0.58
18.01,0.63
18.09,0.67
18.17,0.72
18.25,0.76
18.33,0.8
18.42,0.85
18.5,0.9
18.59,0.94
18.67,0.99
18.76,1.04
18.85,1.08
18.93,1.13
19.02,1.18
19.11,1.23
19.2,1.27
19.28,1.32
19.37,1.37
19.46,1.42
19.54,1.46
19.63,1.51
19.72,1.56
19.8,1.6
19.89,1.65
19.98,1.7
20.07,1.75
20.16,1.8
20.25,1.84
20.33,1.89
20.42,1.94
20.51,1.99
20.6,2.04
20.68,2.08
20.77,2.13
20.86,2.18
20.95,2.23
21.03,2.27
21.12,2.32
21.21,2.37
21.3,2.42
21.38,2.47
21.47,2.51
21.56,2.56
21.65,2.61
21.73,2.66
21.82,2.7
21.91,2.75
21.99,2.8
22.07,2.84
22.14,2.88
22.2,2.91
22.26,2.94
22.3,2.97
22.35,2.99
22.38,3.01
22.41,3.02
22.44,3.04
22.46,3.05
22.48,3.06
22.5,3.07
22.51,3.08
22.53,3.09
22.54,3.09
22.55,3.1
22.56,3.1
22.56,3.11
22.57,3.11
22.58,3.11
22.58,3.12
22.58,3.12
22.59,3.12
22.59,3.12
22.59,3.12
22.6,3.12
22.62,3.12
22.66,3.12
22.7,3.12
22.76,3.11
22.83,3.1
22.91,3.1
23.01,3.09
23.1,3.08
23.21,3.07
23.32,3.06
23.43,3.05
23.56,3.03
23.68,3.02
23.8,3.01
23.93,3.0
24.06,2.98
24.2,2.97
24.34,2.96
24.48,2.94
24.61,2.93
24.75,2.91
24.89,2.9
25.03,2.89
25.18,2.87
25.32,2.86
25.47,2.84
25.62,2.83
25.77,2.81
25.91,2.8
26.06,2.79
26.21,2.77
26.36,2.76
26.51,2.74
26.66,2.73
26.81,2.71
26.96,2.7
27.11,2.69
27.26,2.67
27.41,2.66
27.56,2.64
27.71,2.63
27.85,2.62
28.0,2.6
28.15,2.59
28.3,2.57
28.45,2.56
28.6,2.54
28.75,2.53
28.9,2.52
29.05,2.5
29.2,2.49
29.35,2.47
29.5,2.46
29.65,2.44
29.8,2.43
29.94,2.41
30.09,2.4
30.24,2.39
30.39,2.37
30.54,2.36
30.69,2.34
30.84,2.33
30.99,2.31
31.14,2.3
31.28,2.28
31.43,2.27
31.58,2.26
31.73,2.24
31.87,2.23
32.02,2.21
32.17,2.2
32.32,2.18
32.47,2.17
32.62,2.16
32.77,2.14
32.92,2.13
33.06,2.11
33.21,2.1
33.37,2.08
33.51,2.07
33.66,2.06
33.8,2.04
33.94,2.03
34.06,2.02
34.18,2.01
34.29,2.0
34.39,1.99
34.49,1.98
34.58,1.97
34.66,1.96
34.74,1.95
34.82,1.94
34.89,1.94
34.96,1.93
35.03,1.92
35.09,1.92
35.15,1.91
35.2,1.91
35.25,1.9
35.29,1.9
35.33,1.9
35.36,1.89
35.39,1.89
35.41,1.89
35.43,1.89
35.45,1.88
35.47,1.88
35.48,1.88
35.49,1.88
35.5,1.88
35.51,1.88
35.52,1.88
35.53,1.88
35.53,1.88
35.54,1.88
35.54,1.87
35.55,1.87
35.55,1.87
35.55,1.87
35.55,1.87
35.55,1.87
35.56,1.87
35.56,1.87
35.56,1.87
35.56,1.87
35.56,1.87
35.56,1.88
35.55,1.88
35.55,1.88
35.55,1.88
35.55,1.88
35.55,1.88
35.55,1.88
35.55,1.88
35.54,1.88
35.54,1.88
35.54,1.88
35.54,1.88
35.55,1.87
35.57,1.86
35.59,1.84
35.62,1.81
35.65,1.78
35.69,1.75
35.73,1.71
35.78,1.66
35.83,1.62
35.88,1.57
35.94,1.52
36.0,1.47
36.06,1.41
36.12,1.35
36.18,1.3
36.25,1.24
36.32,1.18
36.39,1.11
36.45,1.05
36.52,0.99
36.59,0.93
36.66,0.86
36.73,0.8
36.8,0.73
36.88,0.67
36.95,0.6
37.02,0.54
37.09,0.48
37.16,0.41
37.24,0.34
37.31,0.28
37.38,0.21
37.46,0.14
37.53,0.08
37.6,0.01
37.68,-0.06
37.75,-0.12
37.83,-0.19
37.9,-0.26
37.97,-0.33
38.05,-0.39
38.12,-0.46
38.2,-0.53
38.27,-0.6
38.34,-0.66
38.42,-0.73
38.49,-0.8
38.57,-0.87
38.64,-0.93
38.71,-1.0
38.79,-1.07
38.86,-1.13
38.93,-1.2
39.01,-1.27
39.08,-1.34
39.15,-1.4
39.23,-1.47
39.3,-1.53
39.38,-1.6
39.45,-1.67
39.52,-1.73
39.59,-1.8
39.67,-1.87
39.74,-1.93
39.81,-1.99
39.86,-2.05
39.92,-2.09
39.96,-2.14
40.01,-2.17
40.04,-2.21
40.08,-2.24
40.1,-2.26
40.13,-2.28
40.15,-2.3
40.17,-2.32
40.18,-2.33
40.19,-2.35
40.21,-2.36
40.22,-2.36
40.23,-2.37
40.26,-2.37
40.3,-2.37
40.35,-2.37
40.41,-2.37
40.48,-2.36
40.56,-2.34
40.65,-2.33
40.75,-2.31
40.86,-2.3
40.97,-2.28
41.08,-2.26
41.2,-2.23
41.33,-2.21
41.45,-2.19
41.58,-2.16
41.71,-2.14
41.85,-2.11
41.98,-2.08
42.12,-2.06
42.26,-2.03
42.4,-2.01
42.54,-1.98
42.68,-1.95
42.82,-1.93
42.97,-1.9
43.11,-1.88
43.26,-1.85
43.41,-1.83
43.55,-1.81
43.7,-1.78
43.84,-1.76
43.99,-1.74
44.14,-1.71
44.29,-1.69
44.44,-1.67
44.58,-1.65
44.73,-1.63
44.87,-1.6
45.02,-1.58
45.16,-1.56
45.31,-1.54
45.46,-1.52
45.61,-1.5
45.75,-1.47
45.9,-1.45
46.05,-1.43
46.2,-1.41
46.35,-1.38
46.5,-1.36
46.64,-1.34
46.79,-1.31
46.94,-1.29
47.09,-1.27
47.24,-1.24
47.38,-1.22
47.53,-1.19
47.68,-1.17
47.82,-1.15
47.97,-1.12
48.12,-1.1
48.27,-1.07
48.41,-1.05
48.56,-1.03
48.71,-1.0
48.86,-0.98
49.01,-0.95
49.16,-0.93
49.31,-0.91
49.45,-0.88
49.6,-0.86
49.74,-0.83
49.89,-0.81
50.04,-0.79
50.19,-0.76
50.34,-0.74
50.48,-0.72
50.63,-0.69
50.77,-0.67
50.92,-0.65
51.07,-0.62
51.21,-0.6
51.36,-0.58
51.51,-0.55
51.66,-0.53
51.81,-0.51
51.95,-0.48
52.1,-0.46
52.25,-0.44
52.39,-0.42
52.54,-0.39
52.69,-0.37
52.83,-0.35
52.98,-0.32
53.13,-0.3
53.27,-0.28
53.42,-0.25
53.57,-0.23
53.71,-0.21
53.86,-0.18
54.01,-0.16
54.16,-0.13
54.31,-0.11
54.45,-0.09
54.6,-0.06
54.74,-0.04
54.87,-0.02
54.99,-0.0
55.1,0.02
55.2,0.03
55.28,0.04
55.36,0.06
55.42,0.07
55.48,0.08
55.53,0.08
55.57,0.09
55.61,0.1
55.64,0.1
55.67,0.11
55.69,0.11
55.72,0.11
55.73,0.12
55.75,0.12
55.76,0.12
55.77,0.12
55.78,0.12
55.79,0.13
55.8,0.13
55.81,0.13
55.81,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.83,0.13
55.83,0.13
55.83,0.13
55.83,0.13
55.84,0.13
55.84,0.13
55.84,0.13
55.84,0.13
55.84,0.13
55.84,0.13
55.84,0.13
55.84,0.13
55.84,0.13
55.84,0.13
55.84,0.13
55.84,0.13


==> figs/TrajsJulian/Traj_Header_23.csv <==
y,x
-0.52,-1.0
-0.51,-1.0
-0.5,-1.0
-0.47,-0.99
-0.42,-0.99
-0.37,-0.99
-0.3,-0.99
-0.22,-0.99
-0.13,-0.99
-0.04,-0.99
0.07,-0.98
0.18,-0.98
0.29,-0.98
0.42,-0.98
0.54,-0.98
0.67,-0.97
0.8,-0.97
0.94,-0.97
1.07,-0.97
1.21,-0.96
1.35,-0.96
1.5,-0.96
1.64,-0.96
1.78,-0.95
1.93,-0.95
2.07,-0.95
2.21,-0.95
2.36,-0.94
2.51,-0.94
2.65,-0.94
2.8,-0.94
2.95,-0.93
3.1,-0.93
3.25,-0.93
3.4,-0.93
3.55,-0.92
3.7,-0.92
3.85,-0.92
4.0,-0.91
4.14,-0.91
4.3,-0.91
4.45,-0.91
4.6,-0.9
4.75,-0.9
4.9,-0.9
5.05,-0.9
5.2,-0.89
5.35,-0.89
5.49,-0.89
5.65,-0.89
5.8,-0.88
5.95,-0.88
6.1,-0.88
6.25,-0.87
6.4,-0.87
6.55,-0.87
6.7,-0.87
6.85,-0.86
7.0,-0.86
7.15,-0.86
7.3,-0.86
7.45,-0.85
7.59,-0.85
7.74,-0.85
7.89,-0.84
8.04,-0.84
8.19,-0.84
8.34,-0.84
8.49,-0.83
8.64,-0.83
8.79,-0.83
8.93,-0.83
9.08,-0.82
9.23,-0.82
9.38,-0.82
9.53,-0.82
9.68,-0.81
9.83,-0.81
9.98,-0.81
10.12,-0.8
10.28,-0.8
10.43,-0.8
10.58,-0.8
10.73,-0.79
10.88,-0.79
11.02,-0.79
11.18,-0.79
11.33,-0.78
11.48,-0.78
11.62,-0.78
11.77,-0.78
11.93,-0.77
12.07,-0.77
12.23,-0.77
12.38,-0.76
12.52,-0.76
12.68,-0.76
12.82,-0.76
12.97,-0.75
13.13,-0.75
13.28,-0.75
13.43,-0.75
13.58,-0.74
13.73,-0.74
13.88,-0.74
14.03,-0.73
14.18,-0.73
14.33,-0.73
14.48,-0.73
14.63,-0.72
14.78,-0.72
14.92,-0.72
15.08,-0.72
15.22,-0.71
15.37,-0.71
15.53,-0.71
15.67,-0.71
15.81,-0.7
15.95,-0.7
16.08,-0.7
16.2,-0.7
16.31,-0.7
16.41,-0.69
16.51,-0.69
16.6,-0.69
16.69,-0.69
16.77,-0.69
16.84,-0.69
16.91,-0.69
16.98,-0.69
17.05,-0.69
17.11,-0.69
17.17,-0.69
17.22,-0.69
17.27,-0.69
17.31,-0.69
17.35,-0.69
17.38,-0.69
17.41,-0.69
17.43,-0.7
17.45,-0.7
17.47,-0.7
17.49,-0.7
17.5,-0.7
17.51,-0.7
17.52,-0.7
17.53,-0.7
17.54,-0.7
17.55,-0.7
17.55,-0.7
17.56,-0.7
17.56,-0.7
17.56,-0.7
17.56,-0.7
17.57,-0.7
17.57,-0.7
17.57,-0.7
17.57,-0.7
17.57,-0.7
17.57,-0.7
17.58,-0.7
17.58,-0.7
17.57,-0.7
17.57,-0.7
17.57,-0.7
17.57,-0.7
17.57,-0.7
17.57,-0.7
17.57,-0.7
17.57,-0.7
17.56,-0.7
17.56,-0.7
17.56,-0.7
17.56,-0.7
17.56,-0.7
17.56,-0.7
17.56,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.69
17.55,-0.69
17.55,-0.69
17.55,-0.69
17.55,-0.69
17.55,-0.69
17.55,-0.69
17.55,-0.69
17.55,-0.69
17.55,-0.69
17.55,-0.69
17.55,-0.69
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.55,-0.7
17.56,-0.7
17.56,-0.7
17.56,-0.7
17.55,-0.7
17.54,-0.7
17.52,-0.69
17.49,-0.68
17.45,-0.67
17.41,-0.65
17.36,-0.63
17.3,-0.61
17.24,-0.59
17.17,-0.57
17.1,-0.54
17.02,-0.52
16.95,-0.49
16.87,-0.46
16.78,-0.43
16.7,-0.4
16.61,-0.37
16.53,-0.34
16.44,-0.31
16.35,-0.28
16.26,-0.25
16.17,-0.22
16.08,-0.19
15.99,-0.16
15.9,-0.12
15.8,-0.09
15.71,-0.06
15.62,-0.03
15.53,0.0
15.44,0.04
15.34,0.07
15.25,0.1
15.16,0.13
15.07,0.17
14.97,0.2
14.88,0.23
14.79,0.26
14.7,0.29
14.6,0.33
14.51,0.36
14.42,0.39
14.32,0.43
14.22,0.46
14.13,0.49
14.03,0.53
13.94,0.56
13.84,0.59
13.75,0.63
13.66,0.66
13.56,0.69
13.47,0.72
13.37,0.76
13.28,0.79
13.18,0.82
13.09,0.86
12.99,0.89
12.9,0.92
12.8,0.96
12.71,0.99
12.62,1.02
12.53,1.05
12.43,1.09
12.33,1.12
12.24,1.15
12.15,1.18
12.07,1.21
12.0,1.24
11.94,1.26
11.88,1.28
11.83,1.3
11.79,1.31
11.75,1.32
11.72,1.33
11.7,1.34
11.67,1.35
11.65,1.36
11.63,1.37
11.62,1.37
11.61,1.38
11.6,1.38
11.59,1.38
11.58,1.39
11.57,1.39
11.56,1.39
11.56,1.39
11.55,1.39
11.55,1.4
11.55,1.4
11.54,1.4
11.54,1.4
11.55,1.4
11.56,1.4
11.59,1.4
11.64,1.4
11.69,1.4
11.76,1.39
11.84,1.39
11.93,1.39
12.02,1.38
12.13,1.38
12.24,1.38
12.35,1.37
12.48,1.37
12.6,1.37
12.72,1.36
12.85,1.36
12.99,1.35
13.12,1.35
13.26,1.35
13.4,1.34
13.54,1.34
13.68,1.33
13.82,1.33
13.97,1.32
14.11,1.32
14.26,1.31
14.41,1.31
14.55,1.3
14.7,1.3
14.84,1.29
14.99,1.29
15.12,1.28
15.25,1.28
15.37,1.27
15.48,1.27
15.58,1.26
15.67,1.26
15.76,1.26
15.84,1.25
15.92,1.25
16.0,1.25
16.07,1.24
16.14,1.24
16.21,1.24
16.27,1.23
16.33,1.23
16.38,1.23
16.43,1.22
16.48,1.22
16.51,1.22
16.54,1.22
16.57,1.21
16.6,1.21
16.62,1.21
16.64,1.21
16.65,1.21
16.67,1.21
16.68,1.21
16.69,1.21
16.7,1.21
16.71,1.21
16.71,1.21
16.72,1.21
16.72,1.2
16.73,1.2
16.73,1.2
16.74,1.2
16.74,1.2
16.74,1.2
16.74,1.2
16.74,1.2
16.74,1.2
16.74,1.2
16.74,1.2
16.74,1.2
16.74,1.21
16.74,1.21
16.74,1.21
16.74,1.21
16.74,1.21
16.74,1.21
16.73,1.21
16.73,1.21
16.73,1.21
16.73,1.21
16.73,1.21
16.73,1.21
16.73,1.21
16.72,1.21
16.72,1.21
16.72,1.21
16.72,1.21
16.72,1.21
16.72,1.21
16.72,1.21
16.72,1.21
16.72,1.21
16.72,1.21
16.72,1.21
16.72,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.2
16.71,1.2
16.71,1.2
16.71,1.2
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.71,1.21
16.72,1.21
16.72,1.21
16.72,1.21
16.71,1.21
16.7,1.2
16.69,1.19
16.67,1.17
16.64,1.14
16.6,1.11
16.56,1.08
16.52,1.04
16.47,1.0
16.42,0.95
16.36,0.9
16.3,0.85
16.24,0.8
16.18,0.75
16.12,0.69
16.05,0.63
15.98,0.58
15.91,0.52
15.84,0.46
15.77,0.39
15.7,0.33
15.63,0.27
15.55,0.21
15.48,0.14
15.41,0.08
15.34,0.02
15.26,-0.04
15.19,-0.11
15.11,-0.17
15.04,-0.24
14.96,-0.3
14.89,-0.37
14.81,-0.44
14.74,-0.5
14.66,-0.56
14.59,-0.63
14.51,-0.69
14.44,-0.76
14.36,-0.82
14.29,-0.88
14.21,-0.95
14.14,-1.02
14.06,-1.08
13.98,-1.15
13.91,-1.21
13.83,-1.28
13.75,-1.35
13.68,-1.41
13.61,-1.47
13.53,-1.54
13.45,-1.6
13.38,-1.67
13.3,-1.74
13.22,-1.8
13.15,-1.87
13.07,-1.93
13.0,-2.0
12.92,-2.06
12.85,-2.13
12.78,-2.19
12.7,-2.26
12.62,-2.32
12.55,-2.39
12.47,-2.45
12.4,-2.51
12.34,-2.57
12.28,-2.62
12.22,-2.67
12.18,-2.71
12.14,-2.74
12.1,-2.78
12.07,-2.8
12.04,-2.83
12.02,-2.85
12.0,-2.86
11.98,-2.88
11.97,-2.89
11.95,-2.9
11.94,-2.91
11.93,-2.92
11.93,-2.93
11.94,-2.93
11.97,-2.93
12.01,-2.94
12.06,-2.93
12.13,-2.93
12.2,-2.93
12.29,-2.92
12.38,-2.92
12.48,-2.91
12.59,-2.9
12.71,-2.89
12.82,-2.88
12.95,-2.87
13.07,-2.86
13.2,-2.85
13.33,-2.83
13.46,-2.82
13.59,-2.81
13.73,-2.8
13.87,-2.79
14.02,-2.77
14.16,-2.76
14.3,-2.75
14.45,-2.74
14.59,-2.73
14.74,-2.71
14.89,-2.7
15.03,-2.69
15.18,-2.68
15.33,-2.67
15.47,-2.66
15.62,-2.65
15.77,-2.64
15.92,-2.63
16.06,-2.62
16.21,-2.61
16.37,-2.61
16.51,-2.6
16.66,-2.59
16.81,-2.58
16.96,-2.57
17.11,-2.56
17.26,-2.55
17.41,-2.54
17.56,-2.53
17.71,-2.52
17.86,-2.51
18.0,-2.5
18.16,-2.49
18.31,-2.49
18.46,-2.48
18.61,-2.47
18.76,-2.46
18.91,-2.44
19.05,-2.43
19.2,-2.42
19.35,-2.41
19.5,-2.4
19.65,-2.39
19.8,-2.38
19.95,-2.37
20.1,-2.36
20.25,-2.35
20.4,-2.34
20.55,-2.33
20.7,-2.32
20.85,-2.31
21.0,-2.3
21.15,-2.29
21.3,-2.28
21.45,-2.27
21.6,-2.26
21.74,-2.25
21.89,-2.24
22.04,-2.23
22.19,-2.22
22.33,-2.21
22.48,-2.2
22.63,-2.19
22.78,-2.18
22.93,-2.17
23.08,-2.16
23.23,-2.15
23.38,-2.14
23.52,-2.13
23.67,-2.12
23.82,-2.11
23.96,-2.1
24.11,-2.09
24.26,-2.08
24.41,-2.07
24.56,-2.06
24.71,-2.05
24.86,-2.04
25.01,-2.03
25.16,-2.02
25.3,-2.01
25.45,-2.0
25.6,-1.99
25.74,-1.98
25.9,-1.97
26.05,-1.96
26.19,-1.95
26.34,-1.94
26.49,-1.93
26.64,-1.92
26.79,-1.91
26.93,-1.9
27.08,-1.89
27.24,-1.88
27.39,-1.87
27.53,-1.86
27.69,-1.85
27.83,-1.84
27.98,-1.83
28.14,-1.82
28.28,-1.81
28.43,-1.8
28.58,-1.79
28.73,-1.78
28.87,-1.77
29.02,-1.76
29.17,-1.75
29.32,-1.74
29.47,-1.73
29.62,-1.72
29.77,-1.71
29.92,-1.7
30.07,-1.69
30.22,-1.68
30.37,-1.67
30.52,-1.66
30.67,-1.65
30.82,-1.64
30.96,-1.63
31.11,-1.62
31.26,-1.61
31.41,-1.6
31.55,-1.59
31.71,-1.58
31.86,-1.57
32.0,-1.56
32.16,-1.55
32.3,-1.54
32.45,-1.52
32.6,-1.51
32.75,-1.5
32.9,-1.49


==> figs/TrajsJulian/Traj_Header_24.csv <==
y,x
0.97,0.1
0.97,0.1
0.98,0.1
0.99,0.1
1.0,0.1
1.02,0.1
1.05,0.1
1.07,0.1
1.1,0.1
1.14,0.1
1.17,0.1
1.21,0.1
1.25,0.1
1.29,0.1
1.33,0.1
1.37,0.1
1.42,0.1
1.46,0.1
1.51,0.1
1.56,0.1
1.6,0.1
1.65,0.1
1.7,0.1
1.75,0.1
1.8,0.1
1.84,0.1
1.89,0.1
1.94,0.1
1.99,0.1
2.04,0.1
2.09,0.1
2.14,0.1
2.19,0.1
2.24,0.1
2.29,0.1
2.29,0.1
2.34,0.1
2.39,0.1
2.44,0.1
2.49,0.1
2.54,0.1
2.6,0.1
2.67,0.1
2.74,0.1
2.81,0.1
2.89,0.1
2.97,0.1
3.05,0.1
3.14,0.1
3.23,0.11
3.32,0.11
3.41,0.11
3.5,0.11
3.59,0.11
3.69,0.11
3.78,0.11
3.87,0.11
3.97,0.11
4.07,0.11
4.16,0.11
4.26,0.11
4.36,0.11
4.46,0.11
4.56,0.11
4.65,0.11
4.75,0.11
4.85,0.12
4.95,0.12
5.05,0.12
5.15,0.12
5.25,0.12
5.35,0.12
5.45,0.12
5.55,0.12
5.65,0.12
5.75,0.12
5.85,0.12
5.96,0.12
6.06,0.12
6.16,0.12
6.25,0.12
6.36,0.12
6.46,0.12
6.55,0.12
6.65,0.12
6.75,0.12
6.86,0.13
6.96,0.13
7.06,0.13
7.16,0.13
7.26,0.13
7.36,0.13
7.46,0.13
7.56,0.13
7.66,0.13
7.76,0.13
7.86,0.13
7.96,0.13
8.05,0.13
8.14,0.13
8.22,0.13
8.29,0.13
8.35,0.13
8.4,0.13
8.45,0.13
8.49,0.13
8.52,0.13
8.55,0.13
8.58,0.13
8.6,0.13
8.62,0.13
8.64,0.13
8.65,0.13
8.66,0.13
8.67,0.13
8.68,0.13
8.69,0.13
8.7,0.13
8.7,0.13
8.71,0.13
8.71,0.13
8.72,0.13
8.72,0.13
8.72,0.13
8.73,0.13
8.73,0.13
8.73,0.13
8.73,0.13
8.74,0.13
8.76,0.13
8.8,0.13
8.84,0.13
8.9,0.13
8.97,0.13
9.05,0.13
9.14,0.13
9.24,0.13
9.34,0.13
9.46,0.13
9.57,0.13
9.69,0.13
9.82,0.13
9.94,0.13
10.07,0.13
10.21,0.13
10.35,0.13
10.48,0.13
10.62,0.13
10.77,0.13
10.91,0.13
11.05,0.13
11.2,0.13
11.35,0.13
11.49,0.13
11.64,0.13
11.79,0.13
11.94,0.13
12.08,0.12
12.23,0.12
12.38,0.12
12.52,0.12
12.67,0.12
12.81,0.12
12.97,0.12
13.12,0.12
13.27,0.12
13.41,0.12
13.56,0.12
13.71,0.12
13.85,0.12
14.0,0.12
14.15,0.12
14.29,0.12
14.45,0.12
14.6,0.12
14.75,0.12
14.9,0.12
15.05,0.12
15.2,0.12
15.33,0.12
15.46,0.11
15.57,0.11
15.68,0.11
15.79,0.11
15.89,0.11
15.97,0.11
16.06,0.11
16.14,0.11
16.22,0.11
16.29,0.11
16.36,0.11
16.43,0.11
16.49,0.11
16.55,0.11
16.6,0.11
16.65,0.11
16.69,0.11
16.73,0.11
16.76,0.11
16.78,0.11
16.81,0.11
16.83,0.11
16.85,0.11
16.86,0.11
16.87,0.11
16.89,0.11
16.9,0.11
16.91,0.11
16.91,0.11
16.92,0.11
16.92,0.11
16.93,0.11
16.93,0.11
16.94,0.11
16.94,0.11
16.94,0.11
16.94,0.11
16.95,0.11
16.95,0.11
16.95,0.11
16.95,0.11
16.95,0.11
16.95,0.11
16.95,0.11
16.95,0.11
16.94,0.11
16.94,0.11
16.94,0.11
16.94,0.11
16.94,0.11
16.94,0.11
16.94,0.11
16.93,0.12
16.93,0.12
16.93,0.12
16.93,0.12
16.93,0.12
16.93,0.12
16.93,0.12
16.93,0.12
16.92,0.12
16.92,0.12
16.92,0.12
16.92,0.12
16.92,0.12
16.92,0.12
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.11
16.92,0.12
16.92,0.12
16.92,0.12
16.92,0.12
16.92,0.12
16.92,0.12
16.93,0.12
16.93,0.12
16.93,0.12
16.93,0.12
16.93,0.12
16.92,0.12
16.91,0.11
16.89,0.1
16.86,0.09
16.83,0.08
16.78,0.06
16.73,0.04
16.68,0.02
16.62,0.0
16.55,-0.02
16.48,-0.05
16.41,-0.08
16.33,-0.1
16.26,-0.13
16.18,-0.16
16.1,-0.19
16.01,-0.22
15.93,-0.25
15.84,-0.28
15.75,-0.31
15.66,-0.35
15.58,-0.38
15.49,-0.41
15.4,-0.44
15.31,-0.48
15.21,-0.51
15.12,-0.54
15.03,-0.58
14.94,-0.61
14.85,-0.64
14.75,-0.68
14.66,-0.71
14.57,-0.75
14.47,-0.78
14.38,-0.81
14.29,-0.85
14.19,-0.88
14.1,-0.92
14.0,-0.95
13.91,-0.99
13.81,-1.02
13.72,-1.06
13.63,-1.09
13.53,-1.13
13.44,-1.16
13.35,-1.19
13.26,-1.23
13.16,-1.26
13.07,-1.3
12.98,-1.33
12.89,-1.36
12.79,-1.4
12.7,-1.43
12.6,-1.47
12.51,-1.5
12.41,-1.54
12.32,-1.57
12.23,-1.6
12.14,-1.64
12.04,-1.67
11.95,-1.71
11.86,-1.74
11.76,-1.78
11.67,-1.81
11.57,-1.84
11.49,-1.87
11.42,-1.9
11.36,-1.92
11.3,-1.94
11.25,-1.96
11.2,-1.98
11.16,-1.99
11.13,-2.01
11.1,-2.02
11.07,-2.03
11.05,-2.03
11.03,-2.04
11.02,-2.05
11.0,-2.05
10.99,-2.06
10.99,-2.06
11.0,-2.06
11.02,-2.06
11.06,-2.06
11.11,-2.06
11.18,-2.06
11.26,-2.06
11.34,-2.05
11.44,-2.05
11.54,-2.04
11.65,-2.04
11.76,-2.03
11.88,-2.03
12.0,-2.02
12.13,-2.01
12.26,-2.0
12.39,-2.0
12.52,-1.99
12.66,-1.98
12.8,-1.97
12.93,-1.97
13.08,-1.96
13.22,-1.95
13.37,-1.94
13.51,-1.94
13.65,-1.93
13.8,-1.92
13.94,-1.91
14.09,-1.9
14.24,-1.9
14.38,-1.89
14.53,-1.88
14.68,-1.88
14.83,-1.87
14.98,-1.86
15.13,-1.86
15.28,-1.85
15.42,-1.84
15.57,-1.84
15.72,-1.83
15.86,-1.82
16.02,-1.82
16.16,-1.81
16.31,-1.8
16.46,-1.8
16.6,-1.79
16.75,-1.78
16.9,-1.78
17.05,-1.77
17.2,-1.76
17.35,-1.76
17.5,-1.75
17.64,-1.74
17.79,-1.74
17.94,-1.73
18.09,-1.72
18.24,-1.72
18.39,-1.71
18.54,-1.7
18.68,-1.7
18.83,-1.69
18.98,-1.68
19.12,-1.68
19.27,-1.67
19.42,-1.66
19.57,-1.65
19.72,-1.65
19.7,-1.65
19.69,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65
19.72,-1.65


==> figs/TrajsJulian/Traj_Header_25.csv <==
y,x
-0.75,0.47
-0.75,0.47
-0.73,0.47
-0.7,0.47
-0.66,0.47
-0.6,0.47
-0.53,0.47
-0.45,0.46
-0.36,0.46
-0.27,0.46
-0.16,0.46
-0.05,0.46
0.06,0.46
0.19,0.46
0.31,0.46
0.44,0.46
0.57,0.46
0.71,0.46
0.84,0.45
0.98,0.45
1.12,0.45
1.25,0.45
1.4,0.45
1.54,0.45
1.68,0.45
1.83,0.45
1.98,0.44
2.12,0.44
2.27,0.44
2.42,0.44
2.57,0.44
2.72,0.44
2.87,0.44
3.02,0.44
3.17,0.43
3.32,0.43
3.46,0.43
3.61,0.43
3.76,0.43
3.91,0.43
4.06,0.43
4.21,0.43
4.36,0.42
4.51,0.42
4.65,0.42
4.81,0.42
4.96,0.42
5.11,0.42
5.26,0.42
5.4,0.42
5.55,0.41
5.7,0.41
5.85,0.41
6.0,0.41
6.14,0.41
6.29,0.41
6.44,0.41
6.59,0.41
6.75,0.4
6.9,0.4
7.04,0.4
7.2,0.4
7.34,0.4
7.49,0.4
7.64,0.4
7.79,0.4
7.94,0.39
8.09,0.39
8.24,0.39
8.39,0.39
8.54,0.39
8.69,0.39
8.84,0.39
8.99,0.39
9.14,0.38
9.29,0.38
9.44,0.38
9.58,0.38
9.73,0.38
9.88,0.38
10.03,0.38
10.18,0.38
10.32,0.37
10.48,0.37
10.63,0.37
10.78,0.37
10.93,0.37
11.08,0.37
11.23,0.37
11.38,0.37
11.53,0.36
11.68,0.36
11.83,0.36
11.98,0.36
12.14,0.36
12.29,0.36
12.43,0.36
12.59,0.36
12.73,0.35
12.88,0.35
13.03,0.35
13.18,0.35
13.34,0.35
13.49,0.35
13.64,0.35
13.79,0.35
13.94,0.34
14.09,0.34
14.24,0.34
14.39,0.34
14.54,0.34
14.69,0.34
14.83,0.34
14.98,0.34
15.11,0.33
15.24,0.33
15.36,0.33
15.46,0.33
15.57,0.33
15.66,0.33
15.76,0.33
15.84,0.33
15.92,0.33
16.0,0.33
16.07,0.33
16.14,0.33
16.21,0.33
16.27,0.33
16.33,0.33
16.38,0.33
16.43,0.33
16.47,0.33
16.51,0.33
16.54,0.33
16.57,0.33
16.59,0.33
16.61,0.33
16.63,0.33
16.65,0.33
16.66,0.33
16.67,0.33
16.68,0.33
16.69,0.33
16.7,0.33
16.71,0.33
16.71,0.33
16.72,0.33
16.72,0.33
16.72,0.33
16.72,0.33
16.73,0.33
16.73,0.33
16.73,0.33
16.73,0.33
16.73,0.33
16.74,0.33
16.74,0.33
16.74,0.33
16.74,0.33
16.73,0.33
16.73,0.33
16.73,0.33
16.73,0.33
16.73,0.33
16.73,0.33
16.73,0.33
16.72,0.33
16.72,0.33
16.73,0.33
16.74,0.34
16.75,0.35
16.78,0.37
16.81,0.39
16.85,0.41
16.89,0.44
16.94,0.47
16.99,0.5
17.05,0.54
17.11,0.58
17.18,0.62
17.25,0.66
17.32,0.71
17.39,0.75
17.46,0.8
17.54,0.85
17.61,0.89
17.69,0.94
17.77,0.99
17.84,1.04
17.92,1.09
18.01,1.14
18.09,1.19
18.17,1.24
18.25,1.29
18.33,1.35
18.41,1.4
18.5,1.45
18.58,1.5
18.66,1.55
18.75,1.61
18.83,1.66
18.92,1.72
19.0,1.77
19.09,1.82
19.17,1.88
19.26,1.93
19.34,1.98
19.43,2.04
19.51,2.09
19.59,2.14
19.68,2.2
19.76,2.25
19.85,2.31
19.93,2.36
20.02,2.41
20.1,2.47
20.19,2.52
20.28,2.58
20.36,2.63
20.44,2.68
20.52,2.73
20.61,2.79
20.69,2.84
20.78,2.9
20.86,2.95
20.95,3.0
21.03,3.06
21.12,3.11
21.2,3.16
21.29,3.22
21.37,3.27
21.46,3.32
21.54,3.38
21.61,3.42
21.68,3.46
21.74,3.5
21.79,3.53
21.83,3.56
21.87,3.59
21.91,3.61
21.94,3.63
21.96,3.65
21.99,3.66
22.01,3.67
22.02,3.68
22.04,3.69
22.05,3.7
22.06,3.71
22.07,3.71
22.08,3.72
22.08,3.72
22.09,3.73
22.1,3.73
22.1,3.73
22.1,3.73
22.11,3.74
22.11,3.74
22.11,3.74
22.12,3.74
22.15,3.74
22.18,3.74
22.23,3.73
22.29,3.72
22.36,3.72
22.44,3.71
22.53,3.7
22.63,3.69
22.73,3.67
22.85,3.66
22.96,3.65
23.08,3.63
23.2,3.62
23.33,3.6
23.46,3.59
23.59,3.57
23.73,3.56
23.86,3.54
24.0,3.52
24.14,3.51
24.28,3.49
24.42,3.48
24.56,3.46
24.71,3.44
24.85,3.43
25.0,3.41
25.14,3.39
25.29,3.37
25.44,3.36
25.58,3.34
25.73,3.32
25.87,3.31
26.02,3.29
26.16,3.28
26.31,3.26
26.45,3.24
26.6,3.23
26.74,3.21
26.89,3.19
27.04,3.18
27.19,3.16
27.34,3.14
27.49,3.13
27.63,3.11
27.78,3.09
27.93,3.08
28.08,3.06
28.23,3.04
28.37,3.03
28.52,3.01
28.67,2.99
28.82,2.98
28.97,2.96
29.12,2.94
29.27,2.93
29.42,2.91
29.57,2.89
29.72,2.87
29.87,2.86
30.03,2.84
30.17,2.82
30.32,2.81
30.47,2.79
30.62,2.77
30.77,2.75
30.91,2.74
31.06,2.72
31.21,2.7
31.36,2.69
31.5,2.67
31.65,2.65
31.8,2.64
31.94,2.62
32.09,2.6
32.24,2.59
32.38,2.57
32.53,2.55
32.68,2.54
32.82,2.52
32.97,2.5
33.12,2.49
33.27,2.47
33.43,2.45
33.57,2.44
33.72,2.42
33.87,2.4
34.02,2.38
34.17,2.37
34.32,2.35
34.46,2.33
34.6,2.32
34.73,2.3
34.84,2.29
34.96,2.28
35.06,2.27
35.15,2.26
35.24,2.25
35.32,2.24
35.4,2.23
35.48,2.22
35.55,2.21
35.62,2.2
35.69,2.2
35.75,2.19
35.81,2.18
35.86,2.18
35.91,2.17
35.95,2.17
35.98,2.16
36.02,2.16
36.04,2.16
36.07,2.15
36.09,2.15
36.11,2.15
36.12,2.15
36.13,2.14
36.15,2.14
36.15,2.14
36.16,2.14
36.17,2.14
36.18,2.14
36.18,2.14
36.19,2.14
36.19,2.14
36.2,2.14
36.2,2.14
36.2,2.14
36.2,2.14
36.2,2.14
36.21,2.14
36.21,2.14
36.21,2.14
36.21,2.14
36.21,2.14
36.21,2.14
36.2,2.14
36.2,2.14
36.2,2.14
36.2,2.14
36.2,2.14
36.2,2.14
36.2,2.14
36.2,2.14
36.19,2.14
36.19,2.14
36.19,2.15
36.19,2.15
36.19,2.15
36.19,2.15
36.19,2.15
36.19,2.15
36.18,2.15
36.18,2.15
36.18,2.15
36.18,2.15
36.18,2.15
36.18,2.15
36.18,2.15
36.18,2.15
36.18,2.15
36.18,2.15
36.18,2.14
36.18,2.14
36.18,2.14
36.18,2.14
36.18,2.14
36.18,2.14
36.18,2.14
36.18,2.14
36.18,2.14
36.18,2.14
36.18,2.14
36.18,2.14
36.17,2.14
36.17,2.12
36.17,2.1
36.16,2.07
36.16,2.03
36.15,1.99
36.14,1.94
36.13,1.88
36.12,1.81
36.11,1.75
36.09,1.67
36.08,1.6
36.07,1.52
36.05,1.44
36.04,1.36
36.02,1.27
36.01,1.18
35.99,1.09
35.97,1.0
35.96,0.91
35.94,0.82
35.93,0.73
35.91,0.63
35.89,0.53
35.87,0.44
35.86,0.34
35.84,0.25
35.82,0.15
35.81,0.05
35.79,-0.05
35.77,-0.14
35.76,-0.24
35.74,-0.33
35.72,-0.43
35.7,-0.53
35.69,-0.62
35.67,-0.72
35.65,-0.82
35.64,-0.92
35.62,-1.02
35.6,-1.11
35.58,-1.21
35.57,-1.31
35.55,-1.41
35.53,-1.51
35.51,-1.61
35.5,-1.71
35.48,-1.8
35.46,-1.9
35.44,-2.0
35.43,-2.1
35.41,-2.2
35.39,-2.3
35.37,-2.39
35.36,-2.49
35.34,-2.59
35.32,-2.69
35.3,-2.79
35.29,-2.89
35.27,-2.98
35.25,-3.08
35.24,-3.18
35.22,-3.28
35.2,-3.37
35.18,-3.47
35.17,-3.55
35.16,-3.63
35.14,-3.7
35.13,-3.76
35.12,-3.81
35.12,-3.86
35.11,-3.9
35.1,-3.93
35.1,-3.96
35.09,-3.98
35.09,-4.01
35.09,-4.03
35.08,-4.04
35.08,-4.06
35.08,-4.07
35.08,-4.08
35.1,-4.09
35.13,-4.09
35.17,-4.08
35.23,-4.08
35.29,-4.07
35.37,-4.05
35.45,-4.04
35.54,-4.02
35.64,-4.0
35.75,-3.97
35.86,-3.95
35.98,-3.92
36.09,-3.89
36.22,-3.86
36.34,-3.83
36.47,-3.8
36.6,-3.77
36.73,-3.74
36.87,-3.71
37.0,-3.67
37.14,-3.64
37.27,-3.61
37.42,-3.58
37.56,-3.55
37.69,-3.51
37.83,-3.48
37.98,-3.45
38.12,-3.42
38.26,-3.39
38.41,-3.36
38.56,-3.33
38.7,-3.3
38.85,-3.27
38.99,-3.24
39.14,-3.22
39.28,-3.19
39.42,-3.16
39.57,-3.13
39.72,-3.1
39.87,-3.08
40.01,-3.05
40.16,-3.02
40.31,-2.99
40.46,-2.96
40.6,-2.93
40.75,-2.91
40.89,-2.88
41.04,-2.85
41.19,-2.82
41.33,-2.79
41.48,-2.76
41.63,-2.73
41.78,-2.7
41.92,-2.67
42.07,-2.64
42.22,-2.61
42.37,-2.58
42.51,-2.55
42.65,-2.52
42.8,-2.49
42.95,-2.46
43.09,-2.43
43.24,-2.4
43.39,-2.37
43.53,-2.34
43.68,-2.31
43.82,-2.28
43.97,-2.25
44.12,-2.22
44.26,-2.19
44.4,-2.16
44.55,-2.13
44.7,-2.1
44.85,-2.07
45.0,-2.04
45.14,-2.01
45.29,-1.98
45.44,-1.95
45.58,-1.92
45.73,-1.89
45.87,-1.86
46.02,-1.83
46.17,-1.8
46.31,-1.77
46.46,-1.74
46.6,-1.71
46.75,-1.68
46.9,-1.65
47.05,-1.62
47.19,-1.59
47.34,-1.56
47.49,-1.53
47.63,-1.5
47.78,-1.47
47.92,-1.44
48.06,-1.41
48.21,-1.38
48.35,-1.36
48.5,-1.32
48.65,-1.29
48.8,-1.26
48.95,-1.23
49.1,-1.2
49.24,-1.17
49.38,-1.14
49.53,-1.11
49.68,-1.08
49.83,-1.05
49.97,-1.02
50.12,-0.99
50.27,-0.96
50.42,-0.93
50.56,-0.9
50.7,-0.88
50.85,-0.85
50.99,-0.82
51.14,-0.79
51.29,-0.76
51.43,-0.73
51.58,-0.7
51.72,-0.67
51.87,-0.64
52.01,-0.61
52.16,-0.58
52.3,-0.55
52.45,-0.52
52.6,-0.49
52.75,-0.46
52.89,-0.43
53.03,-0.4
53.18,-0.37
53.33,-0.34
53.48,-0.31
53.62,-0.28
53.77,-0.25
53.92,-0.22
54.07,-0.19
54.21,-0.16
54.35,-0.13
54.5,-0.1
54.65,-0.07
54.79,-0.04
54.91,-0.02
55.03,0.01
55.13,0.03
55.22,0.05
55.3,0.06
55.37,0.08


==> figs/TrajsJulian/Traj_Header_26.csv <==
y,x
-0.12,-0.99
-0.11,-0.99
-0.1,-0.99
-0.07,-0.99
-0.02,-0.99
0.03,-0.99
0.1,-0.99
0.18,-0.98
0.27,-0.98
0.36,-0.98
0.47,-0.98
0.58,-0.98
0.7,-0.97
0.82,-0.97
0.95,-0.97
1.07,-0.97
1.21,-0.97
1.34,-0.96
1.47,-0.96
1.61,-0.96
1.75,-0.96
1.89,-0.95
2.04,-0.95
2.18,-0.95
2.32,-0.95
2.47,-0.94
2.61,-0.94
2.76,-0.94
2.91,-0.94
3.05,-0.93
3.2,-0.93
3.35,-0.93
3.5,-0.92
3.65,-0.92
3.8,-0.92
3.95,-0.92
4.1,-0.91
4.24,-0.91
4.39,-0.91
4.54,-0.91
4.69,-0.9
4.84,-0.9
4.99,-0.9
5.14,-0.89
5.29,-0.89
5.44,-0.89
5.59,-0.89
5.74,-0.88
5.89,-0.88
6.04,-0.88
6.19,-0.88
6.34,-0.87
6.49,-0.87
6.64,-0.87
6.79,-0.87
6.94,-0.86
7.09,-0.86
7.24,-0.86
7.39,-0.85
7.54,-0.85
7.69,-0.85
7.84,-0.85
7.99,-0.84
8.14,-0.84
8.29,-0.84
8.45,-0.84
8.6,-0.83
8.75,-0.83
8.9,-0.83
9.05,-0.82
9.19,-0.82
9.35,-0.82
9.49,-0.82
9.65,-0.81
9.79,-0.81
9.94,-0.81
10.09,-0.81
10.24,-0.8
10.39,-0.8
10.54,-0.8
10.69,-0.8
10.84,-0.79
10.99,-0.79
11.14,-0.79
11.29,-0.78
11.44,-0.78
11.59,-0.78
11.74,-0.78
11.89,-0.77
12.04,-0.77
12.19,-0.77
12.34,-0.77
12.49,-0.76
12.64,-0.76
12.79,-0.76
12.93,-0.76
13.08,-0.75
13.23,-0.75
13.38,-0.75
13.53,-0.74
13.68,-0.74
13.83,-0.74
13.98,-0.74
14.13,-0.73
14.28,-0.73
14.43,-0.73
14.58,-0.73
14.73,-0.72
14.88,-0.72
15.03,-0.72
15.18,-0.71
15.33,-0.71
15.48,-0.71
15.63,-0.71
15.78,-0.7
15.92,-0.7
16.06,-0.7
16.18,-0.7
16.3,-0.7
16.42,-0.69
16.52,-0.69
16.61,-0.69
16.7,-0.69
16.78,-0.69
16.86,-0.69
16.94,-0.69
17.01,-0.69
17.08,-0.69
17.15,-0.69
17.21,-0.69
17.27,-0.69
17.33,-0.69
17.37,-0.69
17.41,-0.69
17.45,-0.69
17.48,-0.69
17.51,-0.69
17.54,-0.69
17.56,-0.69
17.57,-0.69
17.59,-0.69
17.6,-0.69
17.62,-0.69
17.62,-0.69
17.63,-0.7
17.64,-0.7
17.65,-0.7
17.65,-0.7
17.66,-0.7
17.66,-0.7
17.66,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.68,-0.7
17.68,-0.7
17.68,-0.7
17.68,-0.7
17.68,-0.7
17.68,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.66,-0.7
17.66,-0.7
17.66,-0.7
17.66,-0.7
17.66,-0.7
17.66,-0.7
17.66,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.69
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.66,-0.7
17.66,-0.7
17.66,-0.7
17.66,-0.7
17.65,-0.7
17.64,-0.7
17.62,-0.69
17.59,-0.68
17.56,-0.66
17.51,-0.65
17.46,-0.63
17.41,-0.61
17.35,-0.59
17.28,-0.57
17.21,-0.54
17.13,-0.52
17.06,-0.49
16.98,-0.46
16.9,-0.43
16.82,-0.41
16.74,-0.38
16.65,-0.35
16.56,-0.31
16.48,-0.28
16.39,-0.25
16.3,-0.22
16.21,-0.19
16.12,-0.16
16.03,-0.13
15.93,-0.09
15.84,-0.06
15.75,-0.03
15.66,0.0
15.57,0.04
15.48,0.07
15.38,0.1
15.29,0.14
15.19,0.17
15.1,0.2
15.0,0.24
14.91,0.27
14.81,0.3
14.72,0.34
14.62,0.37
14.53,0.4
14.43,0.44
14.34,0.47
14.24,0.51
14.15,0.54
14.06,0.57
13.96,0.6
13.87,0.64
13.78,0.67
13.68,0.7
13.59,0.74
13.5,0.77
13.4,0.8
13.31,0.84
13.21,0.87
13.12,0.9
13.03,0.94
12.93,0.97
12.84,1.0
12.74,1.04
12.65,1.07
12.55,1.1
12.46,1.14
12.37,1.17
12.28,1.2
12.2,1.23
12.12,1.26
12.06,1.28
12.0,1.3
11.95,1.32
11.91,1.33
11.87,1.35
11.83,1.36
11.8,1.37
11.78,1.38
11.76,1.39
11.74,1.39
11.72,1.4
11.71,1.4
11.7,1.41
11.69,1.41
11.68,1.41
11.67,1.42
11.66,1.42
11.66,1.42
11.65,1.42
11.65,1.43
11.64,1.43
11.64,1.43
11.64,1.43
11.64,1.43
11.66,1.43
11.69,1.43
11.73,1.43
11.79,1.43
11.86,1.42
11.93,1.42
12.02,1.42
12.12,1.41
12.22,1.41
12.33,1.41
12.45,1.4
12.57,1.4
12.7,1.4
12.82,1.39
12.95,1.39
13.08,1.38
13.22,1.38
13.36,1.37
13.5,1.37
13.64,1.36
13.78,1.36
13.92,1.36
14.07,1.35
14.21,1.34
14.36,1.34
14.51,1.33
14.66,1.33
14.8,1.32
14.94,1.32
15.09,1.31
15.23,1.31
15.35,1.3
15.47,1.3
15.58,1.3
15.68,1.29
15.78,1.29
15.87,1.28
15.95,1.28
16.03,1.28
16.11,1.27
16.18,1.27
16.25,1.26
16.31,1.26
16.38,1.26
16.44,1.25
16.49,1.25
16.54,1.25
16.58,1.25
16.62,1.24
16.65,1.24
16.68,1.24
16.7,1.24
16.72,1.24
16.74,1.24
16.76,1.23
16.77,1.23
16.78,1.23
16.79,1.23
16.8,1.23
16.81,1.23
16.82,1.23
16.82,1.23
16.83,1.23
16.83,1.23
16.83,1.23
16.84,1.23
16.84,1.23
16.84,1.23
16.84,1.23
16.84,1.23
16.84,1.23
16.85,1.23
16.85,1.23
16.84,1.23
16.84,1.23
16.84,1.23
16.84,1.23
16.84,1.23
16.84,1.23
16.84,1.23
16.84,1.23
16.83,1.23
16.83,1.24
16.83,1.24
16.83,1.24
16.83,1.24
16.83,1.24
16.83,1.24
16.82,1.24
16.82,1.24
16.82,1.24
16.82,1.24
16.82,1.24
16.82,1.24
16.82,1.24
16.82,1.24
16.82,1.24
16.82,1.24
16.82,1.24
16.82,1.24
16.82,1.23
16.82,1.23
16.82,1.22
16.83,1.2
16.84,1.17
16.85,1.13
16.86,1.09
16.88,1.03
16.9,0.98
16.92,0.91
16.94,0.85
16.96,0.77
16.98,0.7
17.01,0.62
17.03,0.54
17.06,0.46
17.09,0.38
17.11,0.29
17.14,0.21
17.17,0.12
17.2,0.03
17.23,-0.06
17.26,-0.15
17.28,-0.24
17.31,-0.33
17.34,-0.42
17.37,-0.52
17.4,-0.61
17.43,-0.7
17.46,-0.8
17.49,-0.89
17.52,-0.98
17.55,-1.08
17.58,-1.17
17.61,-1.27
17.64,-1.36
17.67,-1.46
17.7,-1.55
17.73,-1.65
17.76,-1.74
17.79,-1.84
17.82,-1.94
17.85,-2.03
17.88,-2.12
17.91,-2.22
17.94,-2.32
17.97,-2.41
18.0,-2.51
18.03,-2.6
18.06,-2.7
18.09,-2.79
18.12,-2.89
18.15,-2.98
18.18,-3.08
18.21,-3.18
18.24,-3.27
18.27,-3.37
18.3,-3.46
18.34,-3.56
18.37,-3.66
18.4,-3.75
18.43,-3.85
18.46,-3.94
18.49,-4.04
18.52,-4.13
18.55,-4.22
18.57,-4.3
18.59,-4.37
18.61,-4.44
18.63,-4.49
18.65,-4.54
18.66,-4.59
18.67,-4.62
18.68,-4.65
18.69,-4.68
18.7,-4.71
18.71,-4.73
18.71,-4.74
18.72,-4.76
18.72,-4.77
18.72,-4.78
18.73,-4.79
18.76,-4.8
18.79,-4.8
18.84,-4.8
18.89,-4.8
18.96,-4.79
19.04,-4.78
19.13,-4.77
19.23,-4.76
19.34,-4.74
19.45,-4.73
19.56,-4.71
19.69,-4.69
19.81,-4.67
19.94,-4.65
20.07,-4.63
20.2,-4.6
20.33,-4.58
20.47,-4.56
20.61,-4.53
20.74,-4.51
20.88,-4.49
21.02,-4.47
21.16,-4.44
21.3,-4.42
21.45,-4.4
21.59,-4.38
21.73,-4.36
21.88,-4.34
22.03,-4.32
22.18,-4.3
22.33,-4.28
22.47,-4.26
22.62,-4.24
22.76,-4.23
22.91,-4.21
23.05,-4.19
23.2,-4.17
23.34,-4.16
23.49,-4.14
23.64,-4.12
23.79,-4.1
23.93,-4.08
24.08,-4.07
24.23,-4.05
24.37,-4.03
24.52,-4.01
24.67,-3.99
24.82,-3.98
24.97,-3.96
25.12,-3.94
25.27,-3.92
25.42,-3.9
25.57,-3.88
25.72,-3.86
25.86,-3.84
26.01,-3.82
26.16,-3.8
26.31,-3.78
26.46,-3.76
26.61,-3.74
26.76,-3.72
26.91,-3.7
27.06,-3.68
27.21,-3.66
27.36,-3.64
27.5,-3.62
27.65,-3.6
27.8,-3.58
27.95,-3.56
28.1,-3.54
28.25,-3.52
28.4,-3.5
28.55,-3.48
28.69,-3.46
28.84,-3.44
28.99,-3.42
29.13,-3.4
29.29,-3.38
29.44,-3.36
29.58,-3.34
29.73,-3.32
29.88,-3.3
30.02,-3.28
30.17,-3.27
30.32,-3.25
30.47,-3.23
30.62,-3.21
30.76,-3.19
30.91,-3.17
31.06,-3.15
31.21,-3.13
31.36,-3.11
31.51,-3.09
31.66,-3.07
31.81,-3.05
31.95,-3.03
32.1,-3.01
32.25,-2.99
32.4,-2.98
32.55,-2.96
32.7,-2.94
32.85,-2.92
33.0,-2.9
33.15,-2.88
33.29,-2.86
33.44,-2.84
33.59,-2.82
33.74,-2.8
33.89,-2.78
34.04,-2.76
34.19,-2.74
34.34,-2.72
34.49,-2.7
34.64,-2.68
34.79,-2.66
34.93,-2.64
35.08,-2.62
35.23,-2.6
35.38,-2.58
35.53,-2.56
35.67,-2.54
35.82,-2.52
35.97,-2.5
36.11,-2.48
36.27,-2.46
36.41,-2.45
36.56,-2.43
36.71,-2.41
36.86,-2.39
37.0,-2.37
37.15,-2.35
37.3,-2.33
37.45,-2.31
37.6,-2.29
37.75,-2.27
37.9,-2.25
38.05,-2.23
38.19,-2.21
38.35,-2.19
38.49,-2.17
38.64,-2.15
38.79,-2.13
38.94,-2.11
39.09,-2.09
39.24,-2.07
39.39,-2.05
39.54,-2.03
39.68,-2.02


==> figs/TrajsJulian/Traj_Header_27.csv <==
y,x
-0.01,0.04
-0.0,0.04
0.01,0.04
0.04,0.04
0.09,0.04
0.14,0.04
0.21,0.04
0.29,0.04
0.37,0.04
0.47,0.04
0.58,0.04
0.69,0.04
0.81,0.04
0.93,0.04
1.05,0.04
1.18,0.04
1.3,0.04
1.44,0.04
1.57,0.04
1.71,0.04
1.85,0.04
1.99,0.04
2.13,0.04
2.27,0.04
2.42,0.04
2.56,0.04
2.71,0.04
2.85,0.04
3.0,0.04
3.15,0.04
3.3,0.04
3.44,0.04
3.59,0.04
3.74,0.04
3.89,0.04
4.04,0.04
4.19,0.04
4.34,0.04
4.49,0.04
4.64,0.04
4.79,0.04
4.94,0.04
5.09,0.04
5.23,0.04
5.38,0.04
5.53,0.04
5.68,0.04
5.82,0.04
5.97,0.04
6.13,0.04
6.28,0.04
6.43,0.04
6.58,0.04
6.73,0.04
6.87,0.04
7.03,0.04
7.17,0.04
7.32,0.04
7.47,0.04
7.62,0.04
7.77,0.04
7.92,0.04
8.07,0.04
8.22,0.04
8.37,0.04
8.52,0.04
8.67,0.04
8.82,0.04
8.96,0.04
9.11,0.04
9.26,0.04
9.41,0.04
9.56,0.04
9.71,0.04
9.86,0.04
10.01,0.04
10.16,0.04
10.31,0.03
10.47,0.03
10.61,0.03
10.76,0.03
10.92,0.03
11.06,0.03
11.22,0.03
11.37,0.03
11.52,0.03
11.67,0.03
11.82,0.03
11.97,0.03
12.12,0.03
12.27,0.03
12.42,0.03
12.58,0.03
12.73,0.03
12.88,0.03
13.03,0.03
13.17,0.03
13.33,0.03
13.48,0.03
13.63,0.03
13.78,0.03
13.92,0.03
14.08,0.03
14.23,0.03
14.37,0.03
14.53,0.03
14.67,0.03
14.82,0.03
14.97,0.03
15.12,0.03
15.27,0.03
15.4,0.03
15.53,0.03
15.65,0.03
15.76,0.03
15.86,0.03
15.96,0.03
16.05,0.03
16.13,0.03
16.21,0.03
16.29,0.03
16.36,0.03
16.43,0.03
16.5,0.03
16.56,0.03
16.62,0.03
16.68,0.03
16.72,0.03
16.76,0.03
16.8,0.03
16.83,0.03
16.86,0.03
16.88,0.03
16.9,0.03
16.92,0.03
16.94,0.03
16.95,0.03
16.96,0.03
16.97,0.03
16.98,0.03
16.99,0.03
16.99,0.03
17.0,0.03
17.0,0.03
17.0,0.03
17.01,0.03
17.01,0.03
17.01,0.03
17.02,0.03
17.02,0.03
17.02,0.03
17.02,0.03
17.02,0.03
17.02,0.03
17.02,0.03
17.02,0.03
17.02,0.03
17.02,0.03
17.02,0.03
17.02,0.03
17.02,0.03
17.01,0.03
17.01,0.03
17.01,0.03
17.01,0.03
17.01,0.03
17.02,0.04
17.04,0.05
17.06,0.06
17.1,0.08
17.13,0.11
17.18,0.14
17.23,0.17
17.28,0.2
17.34,0.24
17.4,0.28
17.47,0.32
17.53,0.37
17.61,0.41
17.68,0.46
17.75,0.51
17.83,0.55
17.9,0.6
17.98,0.65
18.06,0.7
18.14,0.75
18.22,0.81
18.3,0.86
18.38,0.91
18.46,0.96
18.54,1.01
18.62,1.06
18.7,1.12
18.79,1.17
18.87,1.22
18.95,1.28
19.04,1.33
19.12,1.38
19.2,1.44
19.29,1.49
19.37,1.55
19.45,1.6
19.54,1.65
19.62,1.71
19.7,1.76
19.79,1.81
19.87,1.87
19.96,1.92
20.04,1.98
20.13,2.03
20.21,2.09
20.3,2.14
20.38,2.2
20.47,2.25
20.55,2.31
20.63,2.36
20.72,2.41
20.8,2.47
20.89,2.52
20.97,2.57
21.05,2.63
21.14,2.68
21.22,2.74
21.31,2.79
21.39,2.85
21.48,2.9
21.56,2.95
21.64,3.01
21.73,3.06
21.81,3.12
21.88,3.16
21.95,3.2
22.01,3.24
22.06,3.27
22.1,3.3
22.14,3.33
22.17,3.35
22.2,3.37
22.23,3.39
22.25,3.4
22.27,3.41
22.29,3.42
22.3,3.43
22.31,3.44
22.32,3.45
22.33,3.45
22.34,3.46
22.35,3.46
22.35,3.47
22.36,3.47
22.36,3.47
22.37,3.47
22.37,3.48
22.37,3.48
22.38,3.48
22.38,3.48
22.41,3.48
22.44,3.48
22.49,3.47
22.55,3.47
22.61,3.46
22.7,3.45
22.78,3.44
22.88,3.43
22.99,3.42
23.1,3.41
23.21,3.39
23.33,3.38
23.46,3.37
23.59,3.35
23.72,3.34
23.86,3.32
23.99,3.31
24.13,3.29
24.27,3.28
24.41,3.26
24.55,3.25
24.69,3.23
24.84,3.21
24.98,3.2
25.13,3.18
25.27,3.17
25.42,3.15
25.56,3.14
25.71,3.12
25.85,3.1
26.0,3.09
26.14,3.07
26.29,3.06
26.44,3.04
26.58,3.03
26.74,3.01
26.89,3.0
27.04,2.98
27.18,2.96
27.33,2.95
27.47,2.93
27.62,2.92
27.77,2.9
27.92,2.89
28.06,2.87
28.21,2.86
28.36,2.84
28.51,2.82
28.66,2.81
28.81,2.79
28.96,2.78
29.11,2.76
29.26,2.74
29.41,2.73
29.56,2.71
29.71,2.7
29.85,2.68
30.0,2.67
30.15,2.65
30.3,2.63
30.45,2.62
30.59,2.6
30.74,2.59
30.89,2.57
31.04,2.55
31.19,2.54
31.34,2.52
31.49,2.51
31.64,2.49
31.79,2.47
31.93,2.46
32.08,2.44
32.23,2.43
32.37,2.41
32.52,2.4
32.68,2.38
32.83,2.36
32.97,2.35
33.12,2.33
33.27,2.32
33.42,2.3
33.57,2.28
33.72,2.27
33.87,2.25
34.01,2.24
34.17,2.22
34.32,2.2
34.46,2.19
34.6,2.17
34.72,2.16
34.84,2.15
34.95,2.14
35.05,2.13
35.15,2.12
35.24,2.11
35.32,2.1
35.4,2.09
35.48,2.08
35.55,2.07
35.62,2.07
35.68,2.06
35.75,2.05
35.81,2.05
35.86,2.04
35.91,2.04
35.95,2.03
35.99,2.03
36.02,2.02
36.04,2.02
36.07,2.02
36.09,2.02
36.11,2.01
36.12,2.01
36.14,2.01
36.15,2.01
36.16,2.01
36.17,2.01
36.17,2.01
36.18,2.01
36.18,2.01
36.19,2.01
36.19,2.01
36.2,2.0
36.2,2.0
36.2,2.0
36.2,2.0
36.21,2.0
36.21,2.0
36.21,2.0
36.21,2.0
36.21,2.0
36.21,2.0
36.21,2.01
36.21,2.01
36.2,2.01
36.2,2.01
36.2,2.01
36.2,2.01
36.2,2.01
36.2,2.01
36.2,2.01
36.2,2.01
36.19,2.01
36.19,2.01
36.19,2.01
36.19,2.01
36.19,2.01
36.2,2.0
36.21,1.98
36.23,1.96
36.26,1.93
36.29,1.9
36.32,1.86
36.36,1.81
36.4,1.76
36.45,1.71
36.5,1.65
36.55,1.59
36.6,1.53
36.66,1.47
36.71,1.41
36.77,1.34
36.83,1.28
36.88,1.21
36.94,1.14
37.01,1.07
37.07,1.0
37.13,0.93
37.19,0.86
37.26,0.78
37.32,0.71
37.38,0.64
37.44,0.57
37.51,0.49
37.58,0.42
37.64,0.34
37.7,0.27
37.77,0.2
37.83,0.12
37.9,0.05
37.96,-0.03
38.03,-0.1
38.09,-0.18
38.16,-0.26
38.22,-0.33
38.29,-0.4
38.35,-0.48
38.42,-0.56
38.48,-0.63
38.55,-0.71
38.61,-0.78
38.68,-0.86
38.75,-0.93
38.81,-1.01
38.88,-1.09
38.94,-1.16
39.01,-1.24
39.07,-1.31
39.14,-1.39
39.2,-1.46
39.27,-1.54
39.33,-1.61
39.4,-1.69
39.46,-1.76
39.53,-1.84
39.59,-1.92
39.66,-1.99
39.73,-2.07
39.79,-2.14
39.86,-2.22
39.92,-2.29
39.97,-2.35
40.03,-2.41
40.07,-2.47
40.11,-2.51
40.15,-2.55
40.18,-2.59
40.21,-2.62
40.23,-2.65
40.25,-2.67
40.27,-2.69
40.28,-2.71
40.3,-2.73
40.31,-2.74
40.32,-2.75
40.33,-2.76
40.34,-2.77
40.37,-2.77
40.41,-2.77
40.46,-2.77
40.52,-2.76
40.59,-2.75
40.67,-2.74
40.76,-2.72
40.85,-2.7
40.95,-2.68
41.06,-2.66
41.18,-2.64
41.3,-2.61
41.42,-2.58
41.54,-2.56
41.67,-2.53
41.79,-2.5
41.92,-2.47
42.06,-2.44
42.2,-2.41
42.33,-2.38
42.47,-2.35
42.61,-2.32
42.75,-2.29
42.89,-2.26
43.03,-2.23
43.17,-2.2
43.31,-2.18
43.45,-2.15
43.6,-2.12
43.74,-2.09
43.89,-2.06
44.04,-2.04
44.18,-2.01
44.33,-1.99
44.47,-1.96
44.61,-1.93
44.76,-1.91
44.91,-1.88
45.05,-1.86
45.2,-1.83
45.35,-1.8
45.49,-1.78
45.64,-1.75
45.79,-1.73
45.94,-1.7
46.08,-1.67
46.23,-1.65
46.38,-1.62
46.53,-1.59
46.68,-1.57
46.83,-1.54
46.97,-1.51
47.12,-1.48
47.27,-1.46
47.42,-1.43
47.56,-1.4
47.71,-1.37
47.86,-1.34
48.01,-1.32
48.15,-1.29
48.3,-1.26
48.45,-1.23
48.59,-1.2
48.74,-1.17
48.89,-1.15
49.03,-1.12
49.18,-1.09
49.33,-1.06
49.47,-1.04
49.62,-1.01
49.77,-0.98
49.92,-0.95
50.07,-0.92
50.22,-0.89
50.36,-0.87
50.51,-0.84
50.66,-0.81
50.81,-0.78
50.96,-0.76
51.1,-0.73
51.25,-0.7
51.4,-0.67
51.54,-0.65
51.69,-0.62
51.84,-0.59
51.99,-0.56
52.13,-0.54
52.28,-0.51
52.42,-0.48
52.57,-0.46
52.72,-0.43
52.87,-0.4
53.01,-0.37
53.16,-0.35
53.31,-0.32
53.45,-0.29
53.6,-0.26
53.74,-0.24
53.89,-0.21
54.03,-0.18
54.18,-0.16
54.32,-0.13
54.47,-0.1
54.62,-0.07
54.76,-0.05
54.89,-0.02
55.01,0.0
55.12,0.02
55.21,0.04
55.3,0.06
55.37,0.07
55.43,0.08
55.49,0.09
55.54,0.1
55.58,0.11
55.61,0.12
55.64,0.12
55.67,0.13
55.69,0.13
55.71,0.13
55.73,0.14
55.75,0.14
55.76,0.14
55.77,0.14
55.78,0.15
55.79,0.15
55.8,0.15
55.8,0.15
55.81,0.15
55.81,0.15
55.82,0.15
55.82,0.15
55.82,0.15
55.83,0.16
55.83,0.16
55.83,0.16
55.83,0.16
55.83,0.16
55.83,0.16
55.84,0.16
55.84,0.16
55.84,0.16
55.84,0.16
55.84,0.16
55.84,0.16
55.84,0.16
55.84,0.16
55.84,0.16


==> figs/TrajsJulian/Traj_Header_28.csv <==
y,x
0.73,-0.77
0.74,-0.77
0.75,-0.77
0.78,-0.76
0.83,-0.76
0.88,-0.76
0.95,-0.76
1.03,-0.76
1.12,-0.76
1.21,-0.76
1.32,-0.76
1.43,-0.76
1.54,-0.75
1.66,-0.75
1.78,-0.75
1.91,-0.75
2.04,-0.75
2.17,-0.75
2.31,-0.74
2.45,-0.74
2.59,-0.74
2.73,-0.74
2.87,-0.74
3.01,-0.73
3.15,-0.73
3.29,-0.73
3.44,-0.73
3.59,-0.73
3.73,-0.72
3.88,-0.72
4.03,-0.72
4.18,-0.72
4.33,-0.71
4.48,-0.71
4.63,-0.71
4.78,-0.71
4.92,-0.71
5.07,-0.7
5.23,-0.7
5.38,-0.7
5.53,-0.7
5.68,-0.7
5.83,-0.69
5.98,-0.69
6.13,-0.69
6.28,-0.69
6.43,-0.69
6.57,-0.68
6.73,-0.68
6.87,-0.68
7.02,-0.68
7.17,-0.67
7.32,-0.67
7.47,-0.67
7.61,-0.67
7.76,-0.67
7.92,-0.66
8.06,-0.66
8.21,-0.66
8.36,-0.66
8.51,-0.66
8.66,-0.65
8.8,-0.65
8.96,-0.65
9.1,-0.65
9.25,-0.65
9.41,-0.64
9.56,-0.64
9.7,-0.64
9.86,-0.64
10.0,-0.63
10.15,-0.63
10.3,-0.63
10.45,-0.63
10.6,-0.63
10.75,-0.62
10.9,-0.62
11.05,-0.62
11.2,-0.62
11.35,-0.62
11.5,-0.61
11.65,-0.61
11.8,-0.61
11.95,-0.61
12.1,-0.61
12.25,-0.6
12.4,-0.6
12.55,-0.6
12.7,-0.6
12.85,-0.59
13.0,-0.59
13.15,-0.59
13.3,-0.59
13.45,-0.59
13.6,-0.58
13.75,-0.58
13.89,-0.58
14.04,-0.58
14.19,-0.58
14.34,-0.57
14.49,-0.57
14.64,-0.57
14.79,-0.57
14.94,-0.57
15.09,-0.56
15.24,-0.56
15.38,-0.56
15.52,-0.56
15.64,-0.56
15.76,-0.55
15.88,-0.55
15.98,-0.55
16.08,-0.55
16.17,-0.55
16.25,-0.55
16.33,-0.55
16.4,-0.55
16.48,-0.55
16.55,-0.55
16.61,-0.55
16.68,-0.55
16.74,-0.55
16.79,-0.55
16.84,-0.55
16.88,-0.55
16.91,-0.55
16.94,-0.55
16.97,-0.55
16.99,-0.55
17.02,-0.55
17.03,-0.55
17.05,-0.55
17.06,-0.55
17.07,-0.55
17.08,-0.55
17.09,-0.55
17.1,-0.55
17.11,-0.55
17.11,-0.55
17.12,-0.55
17.12,-0.55
17.12,-0.55
17.12,-0.55
17.13,-0.55
17.13,-0.55
17.13,-0.55
17.13,-0.55
17.13,-0.55
17.13,-0.55
17.13,-0.55
17.13,-0.55
17.13,-0.56
17.13,-0.56
17.13,-0.56
17.13,-0.56
17.13,-0.56
17.13,-0.56
17.13,-0.56
17.12,-0.56
17.12,-0.56
17.12,-0.56
17.12,-0.56
17.12,-0.56
17.12,-0.56
17.12,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.1,-0.55
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.11,-0.56
17.1,-0.55
17.08,-0.55
17.05,-0.54
17.01,-0.52
16.97,-0.51
16.92,-0.49
16.87,-0.47
16.81,-0.45
16.74,-0.42
16.67,-0.4
16.59,-0.37
16.52,-0.35
16.44,-0.32
16.36,-0.29
16.28,-0.26
16.2,-0.23
16.11,-0.2
16.03,-0.17
15.94,-0.14
15.85,-0.11
15.76,-0.08
15.67,-0.05
15.58,-0.01
15.49,0.02
15.39,0.05
15.3,0.09
15.21,0.12
15.11,0.15
15.02,0.18
14.93,0.22
14.84,0.25
14.75,0.28
14.65,0.32
14.56,0.35
14.46,0.39
14.37,0.42
14.27,0.45
14.18,0.49
14.09,0.52
14.0,0.55
13.9,0.59
13.81,0.62
13.71,0.65
13.62,0.69
13.53,0.72
13.43,0.75
13.34,0.79
13.24,0.82
13.15,0.85
13.06,0.89
12.97,0.92
12.87,0.95
12.78,0.99
12.68,1.02
12.59,1.06
12.49,1.09
12.4,1.12
12.31,1.16
12.21,1.19
12.11,1.23
12.02,1.26
11.93,1.29
11.84,1.32
11.75,1.36
11.66,1.39
11.59,1.41
11.52,1.44
11.47,1.46
11.42,1.47
11.37,1.49
11.33,1.5
11.3,1.52
11.27,1.53
11.24,1.54
11.22,1.54
11.2,1.55
11.19,1.56
11.17,1.56
11.16,1.57
11.15,1.57
11.14,1.57
11.13,1.58
11.13,1.58
11.12,1.58
11.12,1.58
11.11,1.58
11.11,1.58
11.1,1.59
11.1,1.59
11.11,1.59
11.12,1.59
11.16,1.59
11.2,1.59
11.26,1.58
11.33,1.58
11.41,1.58
11.5,1.57
11.6,1.57
11.7,1.57
11.81,1.56
11.93,1.56
12.05,1.55
12.18,1.55
12.31,1.55
12.44,1.54
12.57,1.54
12.7,1.53
12.84,1.53
12.98,1.52
13.12,1.52
13.26,1.51
13.4,1.51
13.55,1.5
13.69,1.49
13.84,1.49
13.98,1.48
14.13,1.48
14.28,1.47
14.43,1.47
14.57,1.46
14.71,1.45
14.83,1.45
14.94,1.45
15.05,1.44
15.15,1.44
15.25,1.43
15.34,1.43
15.42,1.42
15.5,1.42
15.58,1.42
15.65,1.41
15.72,1.41
15.79,1.4
15.85,1.4
15.91,1.4
15.96,1.39
16.01,1.39
16.05,1.39
16.09,1.38
16.12,1.38
16.15,1.38
16.18,1.38
16.2,1.38
16.21,1.38
16.23,1.38
16.24,1.37
16.26,1.37
16.27,1.37
16.28,1.37
16.28,1.37
16.29,1.37
16.3,1.37
16.3,1.37
16.31,1.37
16.31,1.37
16.31,1.37
16.32,1.37
16.32,1.37
16.32,1.37
16.32,1.37
16.32,1.37
16.32,1.37
16.32,1.37
16.32,1.37
16.32,1.37
16.32,1.37
16.32,1.37
16.32,1.37
16.31,1.37
16.31,1.37
16.31,1.37
16.31,1.38
16.31,1.38
16.31,1.38
16.31,1.38
16.3,1.38
16.3,1.38
16.3,1.38
16.3,1.38
16.3,1.38
16.3,1.38
16.3,1.38
16.3,1.38
16.3,1.38
16.29,1.38
16.29,1.38
16.29,1.38
16.29,1.38
16.29,1.38
16.29,1.38
16.29,1.38
16.29,1.38
16.29,1.38
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.37
16.29,1.38
16.29,1.38
16.29,1.38
16.29,1.38
16.29,1.38
16.29,1.38
16.29,1.38
16.29,1.38
16.3,1.38
16.3,1.38
16.3,1.38
16.3,1.38
16.3,1.38
16.3,1.38
16.28,1.37
16.27,1.36
16.24,1.35
16.2,1.33
16.16,1.31
16.12,1.28
16.07,1.25
16.01,1.22
15.95,1.19
15.88,1.15
15.81,1.12
15.74,1.08
15.67,1.04
15.59,1.0
15.51,0.96
15.43,0.92
15.35,0.87
15.27,0.83
15.19,0.78
15.11,0.74
15.02,0.7
14.94,0.65
14.85,0.6
14.77,0.56
14.68,0.51
14.6,0.47
14.51,0.42
14.42,0.38
14.34,0.33
14.25,0.28
14.17,0.24
14.08,0.19
13.99,0.14
13.9,0.1
13.81,0.05
13.73,0.0
13.64,-0.05
13.55,-0.09
13.46,-0.14
13.37,-0.19
13.29,-0.23
13.2,-0.28
13.11,-0.33
13.02,-0.38
12.93,-0.42
12.85,-0.47
12.76,-0.52
12.67,-0.56
12.58,-0.61
12.5,-0.66
12.41,-0.71
12.32,-0.75
12.23,-0.8
12.14,-0.85
12.05,-0.9
11.96,-0.94
11.88,-0.99
11.79,-1.04
11.7,-1.09
11.61,-1.13
11.52,-1.18
11.44,-1.23
11.35,-1.27
11.26,-1.32
11.19,-1.36
11.12,-1.4
11.06,-1.43
11.0,-1.46
10.96,-1.48
10.92,-1.51
10.88,-1.53
10.85,-1.54
10.82,-1.56
10.8,-1.57
10.78,-1.58
10.76,-1.59
10.75,-1.6
10.74,-1.6
10.73,-1.61
10.72,-1.61
10.73,-1.62
10.76,-1.62
10.8,-1.62
10.85,-1.62
10.92,-1.62
10.99,-1.62
11.08,-1.61
11.17,-1.61
11.27,-1.61
11.38,-1.6
11.49,-1.6
11.61,-1.59
11.73,-1.58
11.86,-1.58
11.98,-1.57
12.11,-1.56
12.25,-1.56
12.38,-1.55
12.52,-1.54
12.66,-1.54
12.81,-1.53
12.95,-1.52
13.09,-1.52
13.23,-1.51
13.38,-1.5
13.52,-1.5
13.66,-1.49
13.81,-1.48
13.95,-1.48
14.1,-1.47
14.25,-1.47
14.4,-1.46
14.55,-1.46
14.69,-1.45
14.84,-1.45
14.99,-1.44
15.14,-1.44
15.29,-1.43
15.44,-1.43
15.58,-1.42
15.73,-1.42
15.88,-1.41
16.03,-1.41
16.18,-1.4
16.33,-1.4
16.48,-1.39
16.63,-1.39
16.78,-1.39
16.93,-1.38
17.08,-1.38
17.22,-1.37
17.37,-1.36
17.52,-1.36
17.67,-1.35
17.82,-1.35
17.97,-1.34
18.11,-1.34
18.26,-1.33
18.41,-1.33
18.56,-1.32
18.72,-1.31
18.87,-1.31
19.02,-1.3
19.17,-1.3
19.32,-1.29
19.47,-1.29
19.62,-1.28
19.67,-1.28
19.67,-1.28
19.69,-1.28
19.7,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28
19.69,-1.28


==> figs/TrajsJulian/Traj_Header_29.csv <==
y,x
0.05,0.96
0.05,0.96
0.07,0.96
0.1,0.96
0.14,0.96
0.2,0.96
0.27,0.95
0.35,0.95
0.44,0.95
0.54,0.95
0.64,0.95
0.75,0.95
0.87,0.94
0.99,0.94
1.12,0.94
1.25,0.94
1.38,0.94
1.51,0.93
1.65,0.93
1.79,0.93
1.93,0.93
2.07,0.92
2.21,0.92
2.35,0.92
2.5,0.92
2.64,0.91
2.79,0.91
2.93,0.91
3.08,0.91
3.23,0.9
3.38,0.9
3.53,0.9
3.68,0.9
3.82,0.89
3.97,0.89
4.12,0.89
4.27,0.89
4.42,0.88
4.57,0.88
4.72,0.88
4.87,0.87
5.02,0.87
5.17,0.87
5.32,0.87
5.47,0.86
5.62,0.86
5.77,0.86
5.92,0.86
6.07,0.85
6.22,0.85
6.37,0.85
6.52,0.85
6.67,0.84
6.83,0.84
6.98,0.84
7.13,0.84
7.28,0.83
7.43,0.83
7.58,0.83
7.73,0.82
7.88,0.82
8.03,0.82
8.18,0.82
8.32,0.81
8.47,0.81
8.62,0.81
8.78,0.81
8.92,0.8
9.07,0.8
9.23,0.8
9.38,0.8
9.53,0.79
9.68,0.79
9.83,0.79
9.98,0.79
10.13,0.78
10.28,0.78
10.43,0.78
10.58,0.77
10.73,0.77
10.89,0.77
11.03,0.77
11.18,0.76
11.34,0.76
11.48,0.76
11.63,0.76
11.78,0.75
11.93,0.75
12.08,0.75
12.23,0.75
12.38,0.74
12.53,0.74
12.68,0.74
12.83,0.74
12.98,0.73
13.13,0.73
13.28,0.73
13.43,0.73
13.58,0.72
13.74,0.72
13.89,0.72
14.04,0.71
14.19,0.71
14.34,0.71
14.49,0.71
14.64,0.7
14.79,0.7
14.94,0.7
15.09,0.7
15.23,0.69
15.37,0.69
15.49,0.69
15.61,0.69
15.72,0.69
15.82,0.69
15.92,0.68
16.0,0.68
16.09,0.68
16.17,0.68
16.24,0.68
16.32,0.68
16.39,0.68
16.45,0.68
16.52,0.68
16.58,0.68
16.63,0.68
16.68,0.69
16.72,0.69
16.76,0.69
16.79,0.69
16.82,0.69
16.84,0.69
16.86,0.69
16.88,0.69
16.9,0.69
16.91,0.69
16.92,0.69
16.93,0.69
16.94,0.69
16.95,0.69
16.96,0.69
16.96,0.69
16.97,0.69
16.97,0.69
16.97,0.69
16.97,0.69
16.98,0.69
16.98,0.69
16.98,0.69
16.98,0.69
16.98,0.69
16.98,0.69
16.98,0.69
16.98,0.69
16.98,0.69
16.98,0.69
16.99,0.69
17.0,0.69
17.02,0.7
17.05,0.71
17.09,0.72
17.13,0.73
17.18,0.74
17.24,0.76
17.3,0.78
17.37,0.8
17.44,0.82
17.51,0.84
17.59,0.86
17.67,0.88
17.75,0.91
17.84,0.93
17.92,0.96
18.01,0.98
18.1,1.01
18.19,1.03
18.28,1.06
18.37,1.08
18.46,1.11
18.55,1.14
18.65,1.16
18.74,1.19
18.84,1.22
18.93,1.24
19.02,1.27
19.12,1.3
19.21,1.33
19.31,1.35
19.4,1.38
19.5,1.41
19.59,1.43
19.69,1.46
19.79,1.49
19.88,1.52
19.98,1.54
20.07,1.57
20.17,1.6
20.27,1.63
20.36,1.65
20.46,1.68
20.55,1.71
20.65,1.74
20.75,1.77
20.85,1.79
20.94,1.82
21.04,1.85
21.13,1.88
21.23,1.9
21.33,1.93
21.42,1.96
21.51,1.98
21.61,2.01
21.71,2.04
21.8,2.07
21.9,2.1
22.0,2.12
22.09,2.15
22.19,2.18
22.28,2.2
22.37,2.23
22.47,2.26
22.55,2.28
22.62,2.3
22.69,2.32
22.75,2.34
22.8,2.35
22.85,2.37
22.88,2.38
22.92,2.39
22.95,2.4
22.97,2.4
23.0,2.41
23.01,2.41
23.03,2.42
23.05,2.42
23.06,2.43
23.07,2.43
23.08,2.43
23.09,2.43
23.09,2.44
23.1,2.44
23.1,2.44
23.11,2.44
23.11,2.44
23.12,2.44
23.12,2.44
23.13,2.44
23.15,2.44
23.19,2.44
23.24,2.44
23.29,2.43
23.36,2.43
23.45,2.42
23.53,2.41
23.63,2.41
23.73,2.4
23.84,2.39
23.96,2.38
24.08,2.37
24.21,2.36
24.33,2.35
24.46,2.34
24.6,2.33
24.74,2.32
24.87,2.31
25.01,2.3
25.15,2.29
25.3,2.28
25.44,2.26
25.58,2.25
25.72,2.24
25.87,2.23
26.01,2.22
26.16,2.21
26.31,2.2
26.46,2.19
26.6,2.17
26.75,2.16
26.9,2.15
27.05,2.14
27.19,2.13
27.34,2.12
27.49,2.11
27.63,2.1
27.78,2.09
27.93,2.07
28.08,2.06
28.23,2.05
28.37,2.04
28.52,2.03
28.68,2.02
28.82,2.01
28.97,2.0
29.12,1.98
29.26,1.97
29.41,1.96
29.56,1.95
29.71,1.94
29.86,1.93
30.0,1.92
30.15,1.9
30.3,1.89
30.45,1.88
30.59,1.87
30.74,1.86
30.89,1.85
31.05,1.84
31.19,1.82
31.34,1.81
31.49,1.8
31.63,1.79
31.78,1.78
31.94,1.77
32.08,1.76
32.23,1.74
32.38,1.73
32.52,1.72
32.67,1.71
32.82,1.7
32.97,1.69
33.12,1.68
33.27,1.66
33.42,1.65
33.57,1.64
33.72,1.63
33.87,1.62
34.02,1.61
34.16,1.6
34.31,1.59
34.45,1.57
34.57,1.57
34.69,1.56
34.8,1.55
34.9,1.54
35.0,1.53
35.08,1.53
35.17,1.52
35.25,1.51
35.32,1.51
35.4,1.5
35.47,1.5
35.53,1.49
35.6,1.49
35.66,1.48
35.71,1.48
35.76,1.47
35.8,1.47
35.84,1.47
35.87,1.47
35.9,1.46
35.92,1.46
35.94,1.46
35.96,1.46
35.98,1.46
35.99,1.46
36.0,1.46
36.01,1.46
36.02,1.45
36.03,1.45
36.03,1.45
36.04,1.45
36.05,1.45
36.05,1.45
36.05,1.45
36.06,1.45
36.06,1.45
36.06,1.45
36.06,1.45
36.06,1.45
36.06,1.45
36.06,1.45
36.06,1.45
36.06,1.45
36.06,1.45
36.06,1.45
36.06,1.45
36.06,1.45
36.06,1.45
36.06,1.46
36.06,1.46
36.05,1.46
36.05,1.46
36.05,1.46
36.05,1.46
36.05,1.46
36.05,1.46
36.05,1.46
36.06,1.45
36.07,1.43
36.09,1.41
36.12,1.38
36.15,1.35
36.19,1.31
36.23,1.27
36.27,1.22
36.32,1.17
36.38,1.12
36.43,1.07
36.49,1.01
36.55,0.95
36.61,0.89
36.67,0.82
36.73,0.76
36.8,0.7
36.86,0.63
36.93,0.57
36.99,0.5
37.06,0.43
37.13,0.36
37.2,0.3
37.26,0.23
37.33,0.16
37.4,0.09
37.47,0.02
37.54,-0.05
37.61,-0.12
37.68,-0.19
37.75,-0.26
37.82,-0.33
37.89,-0.4
37.96,-0.47
38.03,-0.54
38.1,-0.61
38.17,-0.68
38.23,-0.75
38.3,-0.82
38.37,-0.89
38.44,-0.96
38.51,-1.03
38.58,-1.11
38.65,-1.18
38.72,-1.25
38.79,-1.32
38.86,-1.39
38.93,-1.46
39.0,-1.53
39.07,-1.6
39.14,-1.67
39.21,-1.74
39.28,-1.81
39.35,-1.88
39.42,-1.96
39.49,-2.03
39.57,-2.1
39.63,-2.17
39.71,-2.24
39.78,-2.32
39.85,-2.39
39.92,-2.46
39.99,-2.53
40.05,-2.6
40.12,-2.66
40.17,-2.72
40.22,-2.76
40.26,-2.81
40.3,-2.84
40.33,-2.88
40.36,-2.91
40.39,-2.93
40.41,-2.96
40.43,-2.97
40.44,-2.99
40.46,-3.0
40.47,-3.02
40.48,-3.03
40.49,-3.04
40.51,-3.04
40.53,-3.04
40.57,-3.04
40.62,-3.04
40.68,-3.03
40.75,-3.02
40.84,-3.0
40.93,-2.98
41.03,-2.96
41.13,-2.94
41.24,-2.91
41.35,-2.89
41.47,-2.86
41.59,-2.83
41.71,-2.8
41.84,-2.77
41.97,-2.74
42.1,-2.71
42.24,-2.67
42.37,-2.64
42.51,-2.61
42.65,-2.57
42.79,-2.54
42.93,-2.51
43.07,-2.48
43.21,-2.45
43.35,-2.41
43.49,-2.38
43.64,-2.35
43.78,-2.32
43.92,-2.29
44.07,-2.26
44.21,-2.23
44.36,-2.2
44.5,-2.17
44.64,-2.15
44.79,-2.12
44.93,-2.09
45.08,-2.06
45.22,-2.03
45.37,-2.0
45.52,-1.97
45.66,-1.94
45.81,-1.92
45.95,-1.89
46.1,-1.86
46.24,-1.83
46.38,-1.8
46.53,-1.77
46.67,-1.74
46.82,-1.71
46.97,-1.68
47.11,-1.65
47.26,-1.62
47.41,-1.59
47.56,-1.56
47.71,-1.53
47.85,-1.5
48.0,-1.46
48.14,-1.43
48.28,-1.4
48.43,-1.37
48.57,-1.34
48.72,-1.31
48.86,-1.28
49.01,-1.25
49.16,-1.22
49.31,-1.19
49.45,-1.16
49.6,-1.13
49.74,-1.09
49.89,-1.06
50.03,-1.03
50.17,-1.0
50.32,-0.97
50.46,-0.94
50.61,-0.91
50.75,-0.88
50.9,-0.85
51.04,-0.82
51.19,-0.79
51.34,-0.76
51.48,-0.73
51.63,-0.7
51.78,-0.67
51.93,-0.64
52.07,-0.61
52.21,-0.58
52.36,-0.55
52.51,-0.52
52.66,-0.49
52.8,-0.46
52.95,-0.43
53.1,-0.4
53.24,-0.37
53.39,-0.34
53.54,-0.31
53.69,-0.27
53.83,-0.24
53.98,-0.21
54.13,-0.18
54.28,-0.15
54.42,-0.12
54.57,-0.09
54.72,-0.06
54.85,-0.03
54.97,-0.01
55.08,0.02
55.18,0.04
55.26,0.05
55.34,0.07
55.4,0.08
55.46,0.1
55.51,0.11
55.55,0.11
55.59,0.12
55.62,0.13
55.65,0.13
55.67,0.14
55.69,0.14
55.71,0.15
55.72,0.15
55.74,0.15
55.75,0.16
55.76,0.16
55.77,0.16
55.77,0.16
55.78,0.16
55.79,0.16
55.79,0.17
55.79,0.17
55.8,0.17
55.8,0.17
55.8,0.17
55.81,0.17
55.81,0.17
55.81,0.17
55.81,0.17
55.81,0.17
55.81,0.17
55.82,0.17
55.82,0.17
55.82,0.17
55.82,0.17
55.82,0.17
55.82,0.17
55.82,0.17
55.82,0.17
55.82,0.17


==> figs/TrajsJulian/Traj_Header_3.csv <==
y,x
0.2,-0.99
0.21,-0.99
0.22,-0.99
0.25,-0.99
0.3,-0.99
0.35,-0.99
0.42,-0.99
0.5,-0.99
0.59,-0.98
0.68,-0.98
0.79,-0.98
0.9,-0.98
1.02,-0.98
1.14,-0.97
1.26,-0.97
1.39,-0.97
1.52,-0.97
1.66,-0.96
1.79,-0.96
1.93,-0.96
2.07,-0.96
2.21,-0.95
2.35,-0.95
2.5,-0.95
2.65,-0.95
2.79,-0.94
2.93,-0.94
3.08,-0.94
3.23,-0.94
3.37,-0.93
3.52,-0.93
3.66,-0.93
3.81,-0.93
3.96,-0.92
4.11,-0.92
4.26,-0.92
4.41,-0.91
4.55,-0.91
4.7,-0.91
4.85,-0.91
5.0,-0.9
5.15,-0.9
5.3,-0.9
5.45,-0.9
5.6,-0.89
5.75,-0.89
5.9,-0.89
6.04,-0.89
6.19,-0.88
6.34,-0.88
6.49,-0.88
6.64,-0.87
6.79,-0.87
6.93,-0.87
7.08,-0.87
7.23,-0.86
7.38,-0.86
7.53,-0.86
7.68,-0.86
7.83,-0.85
7.98,-0.85
8.13,-0.85
8.28,-0.84
8.42,-0.84
8.58,-0.84
8.72,-0.84
8.87,-0.83
9.02,-0.83
9.16,-0.83
9.32,-0.83
9.46,-0.82
9.62,-0.82
9.77,-0.82
9.92,-0.82
10.07,-0.81
10.22,-0.81
10.37,-0.81
10.53,-0.8
10.67,-0.8
10.82,-0.8
10.98,-0.8
11.12,-0.79
11.27,-0.79
11.43,-0.79
11.57,-0.79
11.73,-0.78
11.88,-0.78
12.02,-0.78
12.18,-0.77
12.33,-0.77
12.48,-0.77
12.63,-0.77
12.78,-0.76
12.93,-0.76
13.08,-0.76
13.23,-0.76
13.38,-0.75
13.53,-0.75
13.67,-0.75
13.83,-0.74
13.98,-0.74
14.13,-0.74
14.28,-0.74
14.43,-0.73
14.58,-0.73
14.73,-0.73
14.87,-0.73
15.03,-0.72
15.18,-0.72
15.33,-0.72
15.48,-0.71
15.63,-0.71
15.78,-0.71
15.92,-0.71
16.06,-0.7
16.19,-0.7
16.3,-0.7
16.41,-0.7
16.52,-0.7
16.61,-0.7
16.7,-0.7
16.79,-0.7
16.87,-0.7
16.94,-0.7
17.01,-0.7
17.08,-0.7
17.15,-0.7
17.21,-0.7
17.27,-0.7
17.33,-0.7
17.37,-0.7
17.42,-0.7
17.45,-0.7
17.49,-0.7
17.51,-0.7
17.54,-0.7
17.56,-0.7
17.58,-0.7
17.59,-0.7
17.6,-0.7
17.62,-0.7
17.63,-0.7
17.63,-0.7
17.64,-0.7
17.65,-0.7
17.65,-0.7
17.66,-0.7
17.66,-0.7
17.66,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.68,-0.7
17.68,-0.7
17.68,-0.7
17.68,-0.7
17.68,-0.7
17.68,-0.7
17.68,-0.7
17.68,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.67,-0.7
17.66,-0.71
17.66,-0.71
17.66,-0.71
17.66,-0.71
17.66,-0.71
17.66,-0.71
17.66,-0.71
17.66,-0.71
17.65,-0.71
17.65,-0.71
17.65,-0.71
17.65,-0.71
17.65,-0.71
17.65,-0.71
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.7
17.65,-0.71
17.65,-0.71
17.65,-0.71
17.65,-0.71
17.65,-0.71
17.65,-0.71
17.66,-0.71
17.66,-0.71
17.66,-0.71
17.66,-0.71
17.66,-0.71
17.65,-0.71
17.64,-0.7
17.62,-0.69
17.59,-0.68
17.56,-0.67
17.51,-0.66
17.46,-0.64
17.41,-0.62
17.35,-0.6
17.28,-0.57
17.21,-0.55
17.13,-0.52
17.06,-0.5
16.98,-0.47
16.9,-0.44
16.82,-0.41
16.73,-0.39
16.64,-0.36
16.56,-0.33
16.47,-0.3
16.38,-0.27
16.29,-0.23
16.2,-0.2
16.11,-0.17
16.02,-0.14
15.93,-0.11
15.84,-0.08
15.75,-0.05
15.66,-0.02
15.56,0.02
15.47,0.05
15.38,0.08
15.28,0.11
15.19,0.14
15.1,0.18
15.01,0.21
14.91,0.24
14.82,0.27
14.72,0.31
14.63,0.34
14.54,0.37
14.44,0.4
14.34,0.44
14.25,0.47
14.15,0.5
14.06,0.54
13.96,0.57
13.87,0.6
13.77,0.64
13.68,0.67
13.59,0.7
13.49,0.73
13.4,0.76
13.31,0.8
13.21,0.83
13.12,0.86
13.03,0.89
12.93,0.93
12.84,0.96
12.75,0.99
12.65,1.02
12.56,1.06
12.46,1.09
12.37,1.12
12.28,1.15
12.2,1.18
12.12,1.21
12.05,1.23
12.0,1.25
11.94,1.27
11.9,1.28
11.86,1.3
11.82,1.31
11.79,1.32
11.77,1.33
11.75,1.34
11.73,1.34
11.71,1.35
11.7,1.35
11.68,1.36
11.67,1.36
11.67,1.36
11.66,1.37
11.65,1.37
11.64,1.37
11.64,1.37
11.63,1.37
11.63,1.38
11.63,1.38
11.62,1.38
11.63,1.38
11.65,1.38
11.68,1.38
11.72,1.38
11.78,1.38
11.84,1.37
11.92,1.37
12.01,1.37
12.1,1.37
12.21,1.36
12.32,1.36
12.43,1.36
12.55,1.35
12.67,1.35
12.79,1.34
12.93,1.34
13.06,1.34
13.19,1.33
13.33,1.33
13.47,1.32
13.61,1.32
13.76,1.31
13.9,1.31
14.04,1.3
14.19,1.3
14.33,1.29
14.48,1.29
14.62,1.28
14.77,1.28
14.92,1.27
15.06,1.27
15.19,1.26
15.32,1.26
15.44,1.25
15.55,1.25
15.65,1.25
15.74,1.24
15.83,1.24
15.92,1.24
16.0,1.23
16.07,1.23
16.14,1.22
16.21,1.22
16.28,1.22
16.34,1.21
16.4,1.21
16.46,1.21
16.5,1.2
16.55,1.2
16.58,1.2
16.62,1.2
16.64,1.2
16.67,1.2
16.69,1.19
16.71,1.19
16.72,1.19
16.74,1.19
16.75,1.19
16.76,1.19
16.77,1.19
16.78,1.19
16.78,1.19
16.79,1.19
16.79,1.19
16.8,1.19
16.8,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.81,1.19
16.8,1.19
16.8,1.19
16.8,1.19
16.8,1.19
16.8,1.19
16.8,1.19
16.8,1.19
16.79,1.19
16.79,1.2
16.79,1.2
16.79,1.2
16.79,1.2
16.79,1.2
16.79,1.19
16.79,1.19
16.79,1.19
16.79,1.19
16.79,1.19
16.79,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.78,1.19
16.79,1.19
16.79,1.19
16.79,1.19
16.79,1.2
16.79,1.2
16.79,1.2
16.79,1.2
16.79,1.2
16.79,1.2
16.79,1.19
16.78,1.19
16.76,1.18
16.73,1.16
16.7,1.14
16.66,1.12
16.61,1.1
16.56,1.07
16.5,1.04
16.44,1.0
16.38,0.97
16.31,0.93
16.24,0.89
16.17,0.85
16.09,0.81
16.01,0.77
15.94,0.73
15.85,0.68
15.77,0.64
15.69,0.59
15.61,0.55
15.52,0.5
15.44,0.46
15.35,0.41
15.26,0.36
15.18,0.32
15.09,0.27
15.01,0.22
14.92,0.17
14.83,0.13
14.75,0.08
14.66,0.03
14.57,-0.01
14.49,-0.06
14.4,-0.11
14.31,-0.16
14.22,-0.21
14.14,-0.25
14.05,-0.3
13.96,-0.35
13.87,-0.4
13.79,-0.45
13.7,-0.49
13.61,-0.54
13.52,-0.59
13.44,-0.64
13.35,-0.69
13.26,-0.73
13.17,-0.78
13.09,-0.83
13.0,-0.88
12.91,-0.92
12.82,-0.97
12.74,-1.02
12.65,-1.07
12.56,-1.11
12.48,-1.16
12.39,-1.21
12.3,-1.26
12.21,-1.31
12.13,-1.35
12.04,-1.4
11.95,-1.45
11.86,-1.5
11.78,-1.54
11.7,-1.58
11.63,-1.62
11.57,-1.65
11.52,-1.68
11.47,-1.71
11.43,-1.73
11.4,-1.75
11.37,-1.77
11.34,-1.78
11.32,-1.79
11.3,-1.81
11.28,-1.82
11.27,-1.82
11.25,-1.83
11.24,-1.84
11.24,-1.84
11.25,-1.84
11.28,-1.85
11.32,-1.85
11.37,-1.85
11.43,-1.85
11.51,-1.84
11.59,-1.84
11.69,-1.84
11.79,-1.83
11.9,-1.83
12.01,-1.82
12.13,-1.81
12.26,-1.81
12.38,-1.8
12.51,-1.79
12.64,-1.78
12.77,-1.78
12.91,-1.77
13.05,-1.76
13.19,-1.75
13.33,-1.75
13.48,-1.74
13.62,-1.73
13.77,-1.72
13.91,-1.71
14.06,-1.71
14.2,-1.7
14.35,-1.69
14.5,-1.69
14.64,-1.68
14.79,-1.67
14.94,-1.67
15.09,-1.66
15.24,-1.66
15.39,-1.65
15.54,-1.64
15.69,-1.64
15.84,-1.63
15.99,-1.63
16.14,-1.62
16.29,-1.62
16.44,-1.61
16.58,-1.61
16.73,-1.6
16.88,-1.6
17.03,-1.59
17.18,-1.58
17.33,-1.58
17.48,-1.57
17.63,-1.57
17.78,-1.56
17.93,-1.55
18.08,-1.55
18.23,-1.54
18.38,-1.54
18.53,-1.53
18.67,-1.52
18.82,-1.52
18.97,-1.51
19.12,-1.5
19.28,-1.5
19.42,-1.49
19.57,-1.48
19.69,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48
19.7,-1.48


==> figs/TrajsJulian/Traj_Header_4.csv <==
y,x
-0.7,0.24
-0.7,0.24
-0.68,0.24
-0.65,0.24
-0.61,0.24
-0.55,0.24
-0.49,0.24
-0.41,0.24
-0.32,0.24
-0.22,0.24
-0.12,0.23
-0.01,0.23
0.11,0.23
0.23,0.23
0.35,0.23
0.48,0.23
0.61,0.23
0.75,0.23
0.89,0.23
1.03,0.23
1.16,0.23
1.31,0.23
1.45,0.23
1.59,0.23
1.73,0.23
1.88,0.23
2.02,0.23
2.17,0.23
2.31,0.22
2.46,0.22
2.61,0.22
2.76,0.22
2.9,0.22
3.05,0.22
3.2,0.22
3.35,0.22
3.5,0.22
3.65,0.22
3.8,0.22
3.95,0.22
4.1,0.22
4.25,0.22
4.39,0.22
4.54,0.21
4.69,0.21
4.84,0.21
4.99,0.21
5.14,0.21
5.3,0.21
5.45,0.21
5.59,0.21
5.75,0.21
5.9,0.21
6.05,0.21
6.2,0.21
6.34,0.21
6.5,0.21
6.64,0.21
6.79,0.21
6.95,0.2
7.09,0.2
7.25,0.2
7.39,0.2
7.54,0.2
7.7,0.2
7.85,0.2
7.99,0.2
8.15,0.2
8.3,0.2
8.45,0.2
8.6,0.2
8.75,0.2
8.9,0.2
9.05,0.2
9.2,0.2
9.35,0.19
9.5,0.19
9.65,0.19
9.8,0.19
9.94,0.19
10.1,0.19
10.25,0.19
10.39,0.19
10.55,0.19
10.69,0.19
10.85,0.19
10.99,0.19
11.14,0.19
11.3,0.19
11.44,0.19
11.6,0.18
11.75,0.18
11.9,0.18
12.05,0.18
12.2,0.18
12.35,0.18
12.51,0.18
12.65,0.18
12.8,0.18
12.95,0.18
13.1,0.18
13.25,0.18
13.4,0.18
13.55,0.18
13.7,0.18
13.84,0.18
13.99,0.17
14.14,0.17
14.29,0.17
14.45,0.17
14.59,0.17
14.74,0.17
14.89,0.17
15.03,0.17
15.17,0.17
15.3,0.17
15.42,0.17
15.53,0.17
15.63,0.17
15.73,0.17
15.82,0.17
15.9,0.17
15.98,0.17
16.06,0.17
16.13,0.17
16.2,0.17
16.26,0.17
16.32,0.17
16.38,0.17
16.44,0.17
16.48,0.17
16.53,0.17
16.56,0.17
16.59,0.17
16.62,0.17
16.65,0.17
16.67,0.17
16.68,0.17
16.7,0.17
16.71,0.17
16.73,0.17
16.74,0.17
16.74,0.17
16.75,0.17
16.76,0.17
16.76,0.17
16.77,0.17
16.77,0.17
16.77,0.17
16.78,0.17
16.78,0.17
16.78,0.17
16.79,0.17
16.79,0.17
16.79,0.17
16.79,0.17
16.79,0.17
16.79,0.17
16.79,0.17
16.79,0.17
16.79,0.17
16.79,0.17
16.78,0.17
16.78,0.17
16.78,0.17
16.78,0.17
16.78,0.17
16.78,0.16
16.77,0.16
16.78,0.17
16.79,0.17
16.8,0.19
16.83,0.2
16.86,0.23
16.9,0.25
16.94,0.28
16.99,0.32
17.04,0.35
17.1,0.39
17.16,0.44
17.23,0.48
17.29,0.53
17.36,0.57
17.43,0.62
17.5,0.67
17.58,0.72
17.65,0.77
17.72,0.83
17.8,0.88
17.88,0.93
17.96,0.99
18.04,1.04
18.12,1.1
18.2,1.15
18.28,1.21
18.36,1.27
18.44,1.32
18.52,1.38
18.6,1.43
18.68,1.49
18.76,1.54
18.84,1.6
18.92,1.66
19.0,1.71
19.08,1.77
19.17,1.82
19.25,1.88
19.33,1.94
19.41,1.99
19.49,2.05
19.58,2.11
19.66,2.17
19.74,2.22
19.82,2.28
19.9,2.34
19.99,2.4
20.07,2.45
20.15,2.51
20.24,2.57
20.32,2.62
20.4,2.68
20.48,2.74
20.56,2.8
20.65,2.85
20.73,2.91
20.81,2.97
20.89,3.03
20.97,3.08
21.06,3.14
21.14,3.2
21.22,3.25
21.3,3.31
21.38,3.37
21.46,3.42
21.53,3.47
21.6,3.51
21.65,3.55
21.7,3.59
21.75,3.62
21.79,3.65
21.82,3.67
21.85,3.69
21.87,3.7
21.89,3.72
21.91,3.73
21.93,3.74
21.94,3.75
21.95,3.76
21.96,3.77
21.97,3.78
21.98,3.78
21.99,3.79
21.99,3.79
22.0,3.79
22.0,3.8
22.01,3.8
22.01,3.8
22.01,3.8
22.02,3.8
22.02,3.8
22.05,3.8
22.08,3.8
22.13,3.8
22.19,3.79
22.26,3.78
22.34,3.77
22.43,3.76
22.53,3.75
22.63,3.74
22.75,3.73
22.86,3.71
22.98,3.7
23.1,3.68
23.23,3.67
23.37,3.65
23.5,3.63
23.63,3.62
23.77,3.6
23.91,3.59
24.05,3.57
24.19,3.55
24.33,3.53
24.48,3.52
24.62,3.5
24.77,3.48
24.92,3.47
25.06,3.45
25.21,3.43
25.36,3.41
25.51,3.4
25.66,3.38
25.81,3.36
25.96,3.35
26.1,3.33
26.25,3.31
26.4,3.3
26.55,3.28
26.69,3.26
26.84,3.25
26.99,3.23
27.14,3.21
27.29,3.19
27.44,3.18
27.59,3.16
27.74,3.14
27.88,3.13
28.03,3.11
28.18,3.09
28.33,3.08
28.48,3.06
28.63,3.04
28.78,3.02
28.93,3.01
29.07,2.99
29.23,2.97
29.37,2.96
29.52,2.94
29.67,2.92
29.82,2.9
29.97,2.89
30.12,2.87
30.27,2.85
30.41,2.83
30.56,2.82
30.71,2.8
30.86,2.78
31.01,2.77
31.16,2.75
31.31,2.73
31.45,2.71
31.6,2.7
31.75,2.68
31.9,2.66
32.05,2.65
32.2,2.63
32.34,2.61
32.5,2.59
32.65,2.58
32.79,2.56
32.94,2.54
33.09,2.53
33.24,2.51
33.39,2.49
33.54,2.47
33.68,2.46
33.83,2.44
33.98,2.42
34.13,2.41
34.27,2.39
34.42,2.37
34.56,2.36
34.7,2.34
34.83,2.33
34.95,2.31
35.06,2.3
35.16,2.29
35.26,2.28
35.35,2.27
35.43,2.26
35.51,2.25
35.59,2.24
35.66,2.23
35.73,2.22
35.79,2.21
35.86,2.21
35.92,2.2
35.97,2.19
36.02,2.19
36.06,2.18
36.09,2.18
36.12,2.18
36.15,2.17
36.17,2.17
36.2,2.17
36.21,2.17
36.23,2.16
36.24,2.16
36.25,2.16
36.26,2.16
36.27,2.16
36.28,2.16
36.29,2.16
36.29,2.16
36.3,2.16
36.3,2.16
36.3,2.16
36.31,2.16
36.31,2.15
36.31,2.15
36.31,2.15
36.31,2.15
36.31,2.15
36.31,2.15
36.31,2.16
36.31,2.16
36.31,2.16
36.31,2.16
36.31,2.16
36.31,2.16
36.31,2.16
36.31,2.16
36.31,2.16
36.3,2.16
36.3,2.16
36.3,2.16
36.3,2.16
36.3,2.16
36.3,2.16
36.3,2.16
36.29,2.16
36.29,2.16
36.29,2.16
36.29,2.16
36.29,2.16
36.29,2.16
36.29,2.16
36.29,2.16
36.29,2.16
36.29,2.16
36.29,2.16
36.29,2.16
36.29,2.16
36.29,2.16
36.28,2.16
36.28,2.16
36.28,2.16
36.28,2.16
36.28,2.16
36.28,2.16
36.28,2.16
36.28,2.16
36.28,2.16
36.28,2.16
36.28,2.16
36.28,2.15
36.28,2.14
36.28,2.12
36.27,2.09
36.26,2.05
36.25,2.0
36.25,1.95
36.23,1.89
36.22,1.83
36.21,1.76
36.2,1.68
36.19,1.61
36.17,1.53
36.16,1.45
36.14,1.36
36.13,1.27
36.11,1.19
36.1,1.1
36.08,1.01
36.06,0.92
36.05,0.82
36.03,0.73
36.02,0.63
36.0,0.54
35.98,0.44
35.96,0.34
35.95,0.25
35.93,0.15
35.91,0.05
35.9,-0.05
35.88,-0.14
35.86,-0.24
35.84,-0.34
35.83,-0.44
35.81,-0.54
35.79,-0.64
35.78,-0.74
35.76,-0.83
35.74,-0.93
35.72,-1.03
35.71,-1.13
35.69,-1.23
35.67,-1.33
35.65,-1.43
35.64,-1.53
35.62,-1.62
35.6,-1.72
35.59,-1.82
35.57,-1.92
35.55,-2.02
35.53,-2.11
35.52,-2.21
35.5,-2.31
35.48,-2.41
35.46,-2.51
35.45,-2.6
35.43,-2.7
35.41,-2.8
35.4,-2.9
35.38,-2.99
35.36,-3.09
35.35,-3.19
35.33,-3.28
35.31,-3.38
35.3,-3.47
35.28,-3.56
35.27,-3.63
35.26,-3.69
35.25,-3.75
35.24,-3.8
35.23,-3.85
35.22,-3.89
35.22,-3.92
35.21,-3.95
35.21,-3.97
35.2,-4.0
35.2,-4.02
35.2,-4.03
35.2,-4.05
35.19,-4.06
35.2,-4.07
35.22,-4.07
35.25,-4.07
35.29,-4.07
35.34,-4.06
35.41,-4.05
35.49,-4.04
35.58,-4.02
35.67,-4.0
35.77,-3.98
35.88,-3.95
36.0,-3.93
36.11,-3.9
36.23,-3.87
36.35,-3.84
36.48,-3.81
36.61,-3.78
36.74,-3.75
36.87,-3.72
37.0,-3.69
37.14,-3.65
37.28,-3.62
37.42,-3.59
37.55,-3.56
37.7,-3.53
37.84,-3.49
37.98,-3.46
38.12,-3.43
38.26,-3.4
38.4,-3.37
38.55,-3.34
38.69,-3.31
38.84,-3.28
38.98,-3.25
39.13,-3.23
39.28,-3.2
39.42,-3.17
39.57,-3.14
39.72,-3.11
39.86,-3.08
40.0,-3.06
40.15,-3.03
40.3,-3.0
40.44,-2.97
40.59,-2.94
40.74,-2.91
40.89,-2.88
41.04,-2.86
41.18,-2.83
41.33,-2.8
41.47,-2.77
41.62,-2.74
41.77,-2.71
41.91,-2.68
42.06,-2.65
42.21,-2.62
42.35,-2.59
42.5,-2.56
42.65,-2.53
42.8,-2.5
42.94,-2.47
43.08,-2.44
43.23,-2.41
43.38,-2.38
43.53,-2.35
43.67,-2.32
43.82,-2.28
43.96,-2.25
44.11,-2.22
44.25,-2.19
44.4,-2.16
44.55,-2.13
44.69,-2.1
44.84,-2.07
44.99,-2.04
45.13,-2.01
45.28,-1.98
45.42,-1.95
45.57,-1.92
45.71,-1.89
45.86,-1.87
46.0,-1.84
46.15,-1.81
46.29,-1.78
46.44,-1.75
46.58,-1.72
46.73,-1.69
46.87,-1.66
47.02,-1.63
47.16,-1.6
47.31,-1.57
47.46,-1.54
47.6,-1.51
47.75,-1.48
47.9,-1.45
48.04,-1.42
48.19,-1.39
48.33,-1.36
48.48,-1.33
48.62,-1.3
48.77,-1.27
48.91,-1.24
49.06,-1.21
49.21,-1.18
49.36,-1.15
49.5,-1.12
49.65,-1.09
49.8,-1.06
49.95,-1.03
50.09,-1.0
50.23,-0.97
50.38,-0.94
50.52,-0.91
50.67,-0.88
50.81,-0.86
50.96,-0.83
51.1,-0.8
51.25,-0.77
51.39,-0.74
51.54,-0.71
51.69,-0.68
51.83,-0.65
51.98,-0.62
52.12,-0.59
52.27,-0.56
52.42,-0.53
52.56,-0.5
52.71,-0.47
52.85,-0.44
53.0,-0.41
53.15,-0.38
53.29,-0.35
53.44,-0.32
53.59,-0.29
53.73,-0.26
53.88,-0.23
54.03,-0.2
54.17,-0.17
54.31,-0.14
54.46,-0.11
54.6,-0.08
54.74,-0.05
54.87,-0.03
54.99,-0.0
55.09,0.02
55.19,0.04
55.27,0.05
55.34,0.07
55.41,0.08


==> figs/TrajsJulian/Traj_Header_5.csv <==
y,x
0.33,0.39
0.33,0.39
0.35,0.39
0.38,0.39
0.42,0.39
0.48,0.39
0.55,0.39
0.63,0.39
0.72,0.39
0.82,0.38
0.92,0.38
1.03,0.38
1.15,0.38
1.27,0.38
1.4,0.38
1.52,0.38
1.65,0.38
1.78,0.38
1.92,0.38
2.06,0.38
2.19,0.38
2.33,0.37
2.47,0.37
2.62,0.37
2.76,0.37
2.91,0.37
3.06,0.37
3.2,0.37
3.35,0.37
3.5,0.37
3.64,0.36
3.79,0.36
3.94,0.36
4.09,0.36
4.23,0.36
4.38,0.36
4.53,0.36
4.69,0.36
4.84,0.36
4.99,0.36
5.14,0.35
5.29,0.35
5.44,0.35
5.58,0.35
5.73,0.35
5.88,0.35
6.02,0.35
6.18,0.35
6.32,0.35
6.47,0.34
6.62,0.34
6.77,0.34
6.92,0.34
7.07,0.34
7.22,0.34
7.37,0.34
7.52,0.34
7.67,0.34
7.82,0.34
7.97,0.33
8.12,0.33
8.27,0.33
8.41,0.33
8.57,0.33
8.71,0.33
8.87,0.33
9.02,0.33
9.17,0.33
9.32,0.32
9.46,0.32
9.61,0.32
9.76,0.32
9.91,0.32
10.06,0.32
10.21,0.32
10.36,0.32
10.51,0.32
10.66,0.32
10.81,0.31
10.95,0.31
11.1,0.31
11.25,0.31
11.4,0.31
11.55,0.31
11.7,0.31
11.85,0.31
12.0,0.31
12.15,0.3
12.3,0.3
12.45,0.3
12.6,0.3
12.75,0.3
12.9,0.3
13.05,0.3
13.21,0.3
13.35,0.3
13.5,0.29
13.65,0.29
13.8,0.29
13.96,0.29
14.11,0.29
14.26,0.29
14.41,0.29
14.56,0.29
14.71,0.29
14.86,0.29
15.01,0.28
15.16,0.28
15.31,0.28
15.44,0.28
15.57,0.28
15.69,0.28
15.8,0.28
15.9,0.28
16.0,0.28
16.09,0.28
16.17,0.28
16.25,0.28
16.33,0.28
16.4,0.28
16.46,0.28
16.53,0.28
16.6,0.28
16.66,0.28
16.71,0.28
16.76,0.28
16.8,0.28
16.83,0.28
16.87,0.28
16.89,0.28
16.92,0.28
16.94,0.28
16.96,0.28
16.97,0.28
16.99,0.28
17.0,0.28
17.01,0.28
17.02,0.28
17.03,0.28
17.03,0.28
17.04,0.28
17.04,0.28
17.04,0.28
17.05,0.28
17.05,0.28
17.05,0.28
17.06,0.28
17.06,0.28
17.06,0.28
17.06,0.28
17.06,0.28
17.06,0.28
17.06,0.28
17.06,0.28
17.06,0.28
17.06,0.28
17.06,0.28
17.06,0.28
17.06,0.28
17.05,0.28
17.05,0.28
17.05,0.28
17.05,0.28
17.05,0.28
17.06,0.28
17.08,0.3
17.1,0.31
17.13,0.33
17.17,0.36
17.22,0.39
17.27,0.42
17.32,0.45
17.38,0.49
17.44,0.53
17.51,0.57
17.58,0.62
17.65,0.66
17.72,0.7
17.79,0.75
17.87,0.8
17.94,0.85
18.02,0.9
18.1,0.95
18.18,1.0
18.26,1.05
18.34,1.1
18.42,1.15
18.5,1.2
18.59,1.26
18.67,1.31
18.75,1.36
18.84,1.41
18.92,1.47
19.0,1.52
19.08,1.57
19.17,1.63
19.25,1.68
19.34,1.73
19.42,1.79
19.5,1.84
19.59,1.89
19.67,1.95
19.76,2.0
19.84,2.05
19.92,2.11
20.01,2.16
20.09,2.21
20.18,2.27
20.26,2.32
20.34,2.38
20.43,2.43
20.51,2.48
20.6,2.54
20.68,2.59
20.76,2.64
20.85,2.7
20.94,2.75
21.02,2.81
21.1,2.86
21.19,2.91
21.27,2.97
21.36,3.02
21.44,3.08
21.52,3.13
21.61,3.18
21.69,3.24
21.78,3.29
21.86,3.34
21.93,3.39
21.99,3.43
22.05,3.47
22.1,3.5
22.15,3.53
22.19,3.55
22.22,3.58
22.25,3.59
22.28,3.61
22.3,3.63
22.32,3.64
22.34,3.65
22.35,3.66
22.37,3.67
22.38,3.67
22.39,3.68
22.39,3.68
22.4,3.69
22.41,3.69
22.41,3.7
22.42,3.7
22.42,3.7
22.42,3.7
22.43,3.71
22.43,3.71
22.44,3.71
22.46,3.71
22.5,3.7
22.54,3.7
22.6,3.69
22.67,3.68
22.75,3.68
22.84,3.67
22.94,3.65
23.04,3.64
23.16,3.63
23.27,3.62
23.4,3.6
23.52,3.59
23.64,3.57
23.78,3.56
23.91,3.54
24.05,3.52
24.19,3.51
24.32,3.49
24.46,3.47
24.6,3.46
24.75,3.44
24.89,3.42
25.03,3.41
25.18,3.39
25.33,3.37
25.47,3.36
25.62,3.34
25.77,3.32
25.92,3.31
26.06,3.29
26.21,3.27
26.36,3.26
26.5,3.24
26.65,3.22
26.8,3.21
26.95,3.19
27.09,3.17
27.24,3.16
27.38,3.14
27.53,3.12
27.68,3.11
27.83,3.09
27.98,3.07
28.13,3.06
28.28,3.04
28.42,3.02
28.57,3.01
28.73,2.99
28.88,2.97
29.03,2.96
29.18,2.94
29.32,2.92
29.47,2.9
29.62,2.89
29.77,2.87
29.92,2.85
30.07,2.84
30.22,2.82
30.36,2.8
30.52,2.79
30.66,2.77
30.81,2.75
30.95,2.74
31.1,2.72
31.25,2.7
31.4,2.68
31.54,2.67
31.69,2.65
31.84,2.63
31.99,2.62
32.14,2.6
32.29,2.58
32.44,2.57
32.59,2.55
32.74,2.53
32.88,2.52
33.03,2.5
33.18,2.48
33.33,2.46
33.48,2.45
33.63,2.43
33.78,2.41
33.93,2.4
34.08,2.38
34.23,2.36
34.38,2.35
34.53,2.33
34.67,2.31
34.81,2.3
34.94,2.28
35.05,2.27
35.16,2.26
35.26,2.25
35.36,2.23
35.45,2.22
35.53,2.21
35.62,2.21
35.69,2.2
35.76,2.19
35.83,2.18
35.9,2.17
35.96,2.17
36.02,2.16
36.07,2.15
36.12,2.15
36.16,2.14
36.2,2.14
36.23,2.14
36.26,2.13
36.28,2.13
36.3,2.13
36.32,2.13
36.34,2.12
36.35,2.12
36.36,2.12
36.37,2.12
36.38,2.12
36.39,2.12
36.39,2.12
36.4,2.12
36.4,2.12
36.41,2.12
36.41,2.11
36.41,2.11
36.42,2.11
36.42,2.11
36.42,2.11
36.42,2.11
36.42,2.11
36.42,2.11
36.42,2.11
36.42,2.11
36.42,2.12
36.42,2.12
36.42,2.12
36.42,2.12
36.42,2.12
36.41,2.12
36.41,2.12
36.41,2.12
36.41,2.12
36.41,2.12
36.41,2.12
36.41,2.12
36.4,2.12
36.4,2.12
36.4,2.12
36.4,2.12
36.4,2.12
36.4,2.12
36.4,2.12
36.4,2.12
36.4,2.12
36.4,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.12
36.39,2.11
36.39,2.1
36.38,2.08
36.38,2.05
36.37,2.01
36.37,1.97
36.36,1.91
36.35,1.85
36.34,1.79
36.33,1.72
36.32,1.65
36.31,1.57
36.3,1.49
36.29,1.41
36.28,1.33
36.26,1.24
36.25,1.15
36.24,1.06
36.23,0.97
36.21,0.87
36.2,0.78
36.19,0.68
36.17,0.59
36.16,0.49
36.15,0.4
36.13,0.3
36.12,0.2
36.11,0.11
36.09,0.01
36.08,-0.09
36.06,-0.19
36.05,-0.28
36.04,-0.38
36.02,-0.48
36.01,-0.58
35.99,-0.68
35.98,-0.78
35.97,-0.88
35.95,-0.98
35.94,-1.07
35.92,-1.17
35.91,-1.27
35.9,-1.37
35.88,-1.47
35.87,-1.57
35.86,-1.67
35.84,-1.76
35.83,-1.86
35.81,-1.96
35.8,-2.06
35.79,-2.16
35.77,-2.26
35.76,-2.36
35.74,-2.46
35.73,-2.56
35.71,-2.66
35.7,-2.75
35.69,-2.85
35.67,-2.95
35.66,-3.05
35.64,-3.15
35.63,-3.25
35.62,-3.35
35.6,-3.45
35.59,-3.54
35.58,-3.62
35.57,-3.69
35.56,-3.76
35.55,-3.82
35.54,-3.87
35.54,-3.92
35.53,-3.96
35.53,-3.99
35.52,-4.02
35.52,-4.05
35.52,-4.07
35.51,-4.09
35.51,-4.1
35.51,-4.12
35.51,-4.13
35.51,-4.14
35.53,-4.14
35.56,-4.14
35.6,-4.14
35.65,-4.13
35.72,-4.12
35.8,-4.11
35.88,-4.09
35.97,-4.07
36.07,-4.05
36.18,-4.03
36.29,-4.0
36.4,-3.97
36.52,-3.94
36.65,-3.91
36.77,-3.88
36.9,-3.85
37.03,-3.82
37.16,-3.78
37.29,-3.75
37.43,-3.72
37.57,-3.69
37.7,-3.65
37.84,-3.62
37.99,-3.59
38.13,-3.55
38.27,-3.52
38.41,-3.49
38.55,-3.46
38.69,-3.43
38.84,-3.4
38.98,-3.37
39.12,-3.34
39.27,-3.31
39.42,-3.28
39.56,-3.25
39.71,-3.22
39.85,-3.19
39.99,-3.16
40.14,-3.13
40.29,-3.1
40.43,-3.07
40.57,-3.04
40.72,-3.01
40.87,-2.99
41.01,-2.96
41.15,-2.93
41.3,-2.9
41.45,-2.87
41.59,-2.84
41.73,-2.81
41.88,-2.78
42.02,-2.75
42.17,-2.72
42.32,-2.69
42.46,-2.66
42.61,-2.62
42.76,-2.59
42.9,-2.56
43.05,-2.53
43.19,-2.5
43.34,-2.47
43.48,-2.44
43.63,-2.4
43.77,-2.37
43.92,-2.34
44.06,-2.31
44.21,-2.28
44.35,-2.25
44.5,-2.22
44.64,-2.19
44.79,-2.15
44.94,-2.12
45.08,-2.09
45.23,-2.06
45.38,-2.03
45.52,-2.0
45.67,-1.97
45.81,-1.94
45.95,-1.91
46.1,-1.88
46.25,-1.85
46.39,-1.82
46.53,-1.79
46.68,-1.76
46.82,-1.73
46.97,-1.7
47.12,-1.66
47.27,-1.63
47.41,-1.6
47.56,-1.57
47.7,-1.54
47.85,-1.51
48.0,-1.48
48.14,-1.45
48.29,-1.42
48.44,-1.39
48.59,-1.36
48.73,-1.32
48.88,-1.29
49.03,-1.26
49.18,-1.23
49.32,-1.2
49.46,-1.17
49.61,-1.14
49.76,-1.11
49.9,-1.08
50.04,-1.05
50.19,-1.02
50.34,-0.99
50.48,-0.95
50.62,-0.92
50.77,-0.89
50.92,-0.86
51.06,-0.83
51.2,-0.8
51.35,-0.77
51.5,-0.74
51.64,-0.71
51.79,-0.68
51.94,-0.65
52.08,-0.62
52.23,-0.58
52.37,-0.55
52.52,-0.52
52.67,-0.49
52.82,-0.46
52.97,-0.43
53.11,-0.4
53.26,-0.37
53.4,-0.34
53.54,-0.31
53.69,-0.28
53.84,-0.24
53.99,-0.21
54.13,-0.18
54.28,-0.15
54.43,-0.12
54.57,-0.09
54.72,-0.06
54.85,-0.03
54.97,-0.01
55.08,0.02
55.18,0.04
55.26,0.06
55.34,0.07
55.4,0.09
55.46,0.1
55.51,0.11


==> figs/TrajsJulian/Traj_Header_6.csv <==
y,x
0.67,-0.39
0.68,-0.39
0.69,-0.39
0.72,-0.39
0.76,-0.39
0.82,-0.39
0.89,-0.39
0.97,-0.39
1.06,-0.39
1.15,-0.39
1.25,-0.39
1.36,-0.39
1.48,-0.39
1.6,-0.39
1.73,-0.38
1.86,-0.38
1.99,-0.38
2.12,-0.38
2.26,-0.38
2.39,-0.38
2.54,-0.38
2.68,-0.38
2.82,-0.38
2.96,-0.38
3.11,-0.37
3.26,-0.37
3.4,-0.37
3.55,-0.37
3.7,-0.37
3.84,-0.37
3.99,-0.37
4.14,-0.37
4.29,-0.37
4.44,-0.37
4.59,-0.36
4.74,-0.36
4.89,-0.36
5.04,-0.36
5.19,-0.36
5.34,-0.36
5.49,-0.36
5.64,-0.36
5.78,-0.36
5.93,-0.35
6.09,-0.35
6.24,-0.35
6.38,-0.35
6.54,-0.35
6.69,-0.35
6.84,-0.35
6.99,-0.35
7.14,-0.35
7.28,-0.34
7.43,-0.34
7.58,-0.34
7.73,-0.34
7.87,-0.34
8.02,-0.34
8.17,-0.34
8.32,-0.34
8.48,-0.34
8.62,-0.34
8.77,-0.33
8.93,-0.33
9.08,-0.33
9.22,-0.33
9.37,-0.33
9.52,-0.33
9.67,-0.33
9.82,-0.33
9.97,-0.33
10.12,-0.32
10.27,-0.32
10.42,-0.32
10.57,-0.32
10.72,-0.32
10.87,-0.32
11.02,-0.32
11.17,-0.32
11.32,-0.32
11.47,-0.31
11.62,-0.31
11.77,-0.31
11.91,-0.31
12.07,-0.31
12.22,-0.31
12.37,-0.31
12.51,-0.31
12.66,-0.31
12.82,-0.3
12.97,-0.3
13.12,-0.3
13.27,-0.3
13.41,-0.3
13.56,-0.3
13.71,-0.3
13.86,-0.3
14.01,-0.3
14.16,-0.3
14.31,-0.29
14.46,-0.29
14.61,-0.29
14.76,-0.29
14.91,-0.29
15.06,-0.29
15.21,-0.29
15.36,-0.29
15.49,-0.29
15.62,-0.28
15.74,-0.28
15.85,-0.28
15.95,-0.28
16.04,-0.28
16.13,-0.28
16.22,-0.28
16.3,-0.28
16.37,-0.28
16.45,-0.28
16.52,-0.28
16.59,-0.28
16.65,-0.28
16.71,-0.28
16.76,-0.28
16.81,-0.28
16.85,-0.28
16.89,-0.28
16.92,-0.28
16.95,-0.28
16.97,-0.28
16.99,-0.28
17.01,-0.28
17.03,-0.28
17.04,-0.28
17.05,-0.28
17.06,-0.28
17.07,-0.28
17.08,-0.28
17.08,-0.28
17.09,-0.28
17.09,-0.28
17.09,-0.28
17.1,-0.28
17.1,-0.28
17.11,-0.28
17.11,-0.28
17.11,-0.28
17.11,-0.28
17.11,-0.28
17.11,-0.28
17.11,-0.28
17.11,-0.28
17.11,-0.28
17.11,-0.28
17.11,-0.29
17.11,-0.29
17.11,-0.29
17.11,-0.29
17.11,-0.29
17.1,-0.29
17.1,-0.29
17.1,-0.29
17.1,-0.29
17.1,-0.29
17.1,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.08,-0.29
17.08,-0.29
17.08,-0.29
17.08,-0.29
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.28
17.08,-0.29
17.08,-0.29
17.08,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.09,-0.29
17.08,-0.28
17.06,-0.28
17.03,-0.27
17.0,-0.26
16.95,-0.24
16.9,-0.23
16.84,-0.21
16.78,-0.19
16.72,-0.17
16.64,-0.15
16.57,-0.12
16.49,-0.1
16.42,-0.07
16.34,-0.05
16.25,-0.02
16.17,0.01
16.08,0.03
15.99,0.06
15.9,0.09
15.81,0.12
15.72,0.15
15.63,0.18
15.54,0.21
15.44,0.24
15.35,0.27
15.26,0.29
15.17,0.32
15.07,0.35
14.98,0.38
14.89,0.41
14.79,0.44
14.69,0.47
14.6,0.51
14.5,0.54
14.41,0.57
14.31,0.6
14.22,0.63
14.12,0.66
14.03,0.69
13.93,0.72
13.84,0.75
13.74,0.78
13.65,0.81
13.55,0.84
13.46,0.87
13.36,0.9
13.27,0.93
13.17,0.96
13.08,0.99
12.99,1.02
12.89,1.05
12.79,1.08
12.7,1.11
12.6,1.14
12.51,1.17
12.41,1.2
12.31,1.24
12.22,1.27
12.12,1.3
12.03,1.33
11.93,1.36
11.84,1.39
11.74,1.42
11.65,1.45
11.57,1.47
11.49,1.5
11.43,1.52
11.37,1.54
11.32,1.55
11.28,1.57
11.24,1.58
11.2,1.59
11.18,1.6
11.15,1.61
11.13,1.61
11.11,1.62
11.09,1.63
11.08,1.63
11.07,1.63
11.06,1.64
11.05,1.64
11.04,1.64
11.03,1.64
11.03,1.65
11.02,1.65
11.02,1.65
11.02,1.65
11.01,1.65
11.01,1.65
11.02,1.65
11.03,1.65
11.06,1.65
11.1,1.65
11.16,1.65
11.23,1.65
11.31,1.64
11.4,1.64
11.49,1.64
11.59,1.63
11.7,1.63
11.82,1.62
11.94,1.62
12.06,1.61
12.19,1.61
12.32,1.61
12.45,1.6
12.59,1.6
12.73,1.59
12.87,1.58
13.01,1.58
13.15,1.57
13.3,1.57
13.44,1.56
13.59,1.56
13.73,1.55
13.87,1.55
14.02,1.54
14.17,1.53
14.31,1.53
14.46,1.52
14.59,1.52
14.72,1.51
14.84,1.51
14.95,1.5
15.05,1.5
15.14,1.49
15.23,1.49
15.32,1.48
15.4,1.48
15.47,1.48
15.55,1.47
15.62,1.47
15.68,1.46
15.75,1.46
15.8,1.46
15.86,1.45
15.91,1.45
15.95,1.45
15.98,1.44
16.02,1.44
16.05,1.44
16.07,1.44
16.09,1.44
16.11,1.44
16.12,1.44
16.14,1.43
16.15,1.43
16.16,1.43
16.17,1.43
16.18,1.43
16.18,1.43
16.19,1.43
16.19,1.43
16.2,1.43
16.2,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.21,1.43
16.2,1.43
16.2,1.44
16.2,1.44
16.2,1.44
16.2,1.44
16.2,1.44
16.2,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.18,1.44
16.18,1.44
16.18,1.44
16.18,1.44
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.43
16.18,1.44
16.18,1.44
16.18,1.44
16.18,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.19,1.44
16.18,1.43
16.16,1.42
16.13,1.41
16.1,1.39
16.06,1.37
16.01,1.35
15.95,1.33
15.89,1.3
15.83,1.27
15.76,1.24
15.69,1.21
15.62,1.18
15.54,1.14
15.47,1.11
15.39,1.07
15.31,1.04
15.22,1.0
15.14,0.96
15.05,0.92
14.97,0.88
14.88,0.84
14.79,0.8
14.7,0.76
14.62,0.72
14.53,0.68
14.44,0.64
14.35,0.6
14.26,0.56
14.17,0.52
14.08,0.48
13.99,0.44
13.9,0.4
13.81,0.36
13.72,0.32
13.63,0.27
13.54,0.23
13.45,0.19
13.36,0.15
13.26,0.11
13.17,0.07
13.08,0.03
12.99,-0.02
12.9,-0.06
12.81,-0.1
12.72,-0.14
12.63,-0.18
12.54,-0.22
12.45,-0.26
12.36,-0.3
12.27,-0.35
12.17,-0.39
12.08,-0.43
11.99,-0.47
11.9,-0.51
11.81,-0.55
11.72,-0.6
11.63,-0.64
11.54,-0.68
11.45,-0.72
11.35,-0.76
11.27,-0.8
11.18,-0.84
11.09,-0.88
11.0,-0.92
10.92,-0.96
10.85,-0.99
10.78,-1.02
10.73,-1.05
10.68,-1.07
10.64,-1.09
10.6,-1.1
10.57,-1.12
10.54,-1.13
10.52,-1.14
10.49,-1.15
10.48,-1.16
10.46,-1.17
10.45,-1.17
10.44,-1.18
10.43,-1.18
10.44,-1.19
10.47,-1.19
10.51,-1.19
10.56,-1.19
10.62,-1.19
10.7,-1.19
10.79,-1.18
10.88,-1.18
10.98,-1.18
11.09,-1.18
11.21,-1.17
11.32,-1.17
11.45,-1.16
11.58,-1.16
11.7,-1.15
11.84,-1.15
11.98,-1.14
12.11,-1.14
12.26,-1.13
12.39,-1.13
12.53,-1.12
12.68,-1.11
12.82,-1.11
12.97,-1.1
13.12,-1.1
13.26,-1.09
13.41,-1.09
13.56,-1.09
13.7,-1.08
13.85,-1.08
14.0,-1.07
14.14,-1.07
14.29,-1.06
14.44,-1.06
14.58,-1.06
14.74,-1.05
14.88,-1.05
15.03,-1.05
15.17,-1.04
15.32,-1.04
15.47,-1.04
15.62,-1.03
15.77,-1.03
15.92,-1.03
16.07,-1.02
16.22,-1.02
16.37,-1.02
16.51,-1.01
16.67,-1.01
16.81,-1.01
16.96,-1.0
17.11,-1.0
17.26,-1.0
17.42,-0.99
17.56,-0.99
17.71,-0.98
17.86,-0.98
18.01,-0.98
18.16,-0.97
18.31,-0.97
18.45,-0.96
18.6,-0.96
18.75,-0.96
18.9,-0.95
19.05,-0.95
19.2,-0.94
19.35,-0.94
19.49,-0.93
19.64,-0.93
19.71,-0.93
19.68,-0.93
19.67,-0.93
19.67,-0.93
19.66,-0.93
19.68,-0.93
19.68,-0.93
19.68,-0.93
19.68,-0.93
19.67,-0.93
19.67,-0.93
19.67,-0.93
19.67,-0.93
19.67,-0.93
19.68,-0.93
19.67,-0.93
19.68,-0.93
19.67,-0.93
19.67,-0.93
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92
19.67,-0.92


==> figs/TrajsJulian/Traj_Header_7.csv <==
y,x
0.64,0.36
0.64,0.36
0.66,0.36
0.69,0.36
0.73,0.36
0.79,0.36
0.85,0.36
0.93,0.36
1.02,0.36
1.12,0.36
1.22,0.36
1.33,0.36
1.44,0.36
1.56,0.36
1.68,0.36
1.81,0.36
1.94,0.36
2.07,0.35
2.21,0.35
2.34,0.35
2.48,0.35
2.62,0.35
2.77,0.35
2.91,0.35
3.05,0.35
3.2,0.35
3.34,0.35
3.49,0.35
3.64,0.34
3.78,0.34
3.93,0.34
4.08,0.34
4.23,0.34
4.38,0.34
4.53,0.34
4.68,0.34
4.83,0.34
4.97,0.34
5.12,0.33
5.27,0.33
5.42,0.33
5.56,0.33
5.72,0.33
5.86,0.33
6.01,0.33
6.16,0.33
6.31,0.33
6.46,0.33
6.61,0.32
6.75,0.32
6.91,0.32
7.06,0.32
7.21,0.32
7.36,0.32
7.5,0.32
7.65,0.32
7.81,0.32
7.96,0.32
8.1,0.31
8.25,0.31
8.4,0.31
8.56,0.31
8.71,0.31
8.86,0.31
9.01,0.31
9.16,0.31
9.31,0.31
9.46,0.31
9.61,0.3
9.76,0.3
9.91,0.3
10.05,0.3
10.21,0.3
10.35,0.3
10.5,0.3
10.65,0.3
10.8,0.3
10.96,0.3
11.1,0.29
11.25,0.29
11.4,0.29
11.55,0.29
11.71,0.29
11.86,0.29
12.01,0.29
12.16,0.29
12.31,0.29
12.46,0.29
12.61,0.28
12.76,0.28
12.91,0.28
13.07,0.28
13.22,0.28
13.37,0.28
13.52,0.28
13.67,0.28
13.82,0.28
13.97,0.28
14.11,0.27
14.27,0.27
14.41,0.27
14.56,0.27
14.71,0.27
14.86,0.27
15.0,0.27
15.14,0.27
15.27,0.27
15.38,0.27
15.5,0.27
15.6,0.26
15.7,0.26
15.79,0.26
15.87,0.26
15.95,0.26
16.02,0.26
16.1,0.26
16.17,0.26
16.23,0.26
16.3,0.26
16.36,0.26
16.41,0.26
16.46,0.26
16.5,0.26
16.54,0.27
16.57,0.27
16.6,0.27
16.62,0.27
16.64,0.27
16.66,0.27
16.68,0.27
16.69,0.27
16.7,0.27
16.71,0.27
16.72,0.27
16.73,0.27
16.73,0.27
16.74,0.27
16.74,0.27
16.74,0.27
16.75,0.27
16.75,0.27
16.75,0.27
16.76,0.27
16.76,0.27
16.76,0.27
16.76,0.27
16.76,0.27
16.76,0.27
16.76,0.27
16.76,0.27
16.76,0.27
16.76,0.26
16.76,0.26
16.76,0.26
16.75,0.26
16.75,0.26
16.75,0.26
16.76,0.27
16.77,0.27
16.78,0.28
16.81,0.3
16.84,0.31
16.88,0.34
16.93,0.36
16.98,0.39
17.04,0.42
17.1,0.46
17.17,0.49
17.23,0.53
17.31,0.57
17.38,0.61
17.45,0.65
17.53,0.69
17.61,0.73
17.69,0.78
17.77,0.82
17.86,0.87
17.94,0.91
18.02,0.96
18.1,1.0
18.19,1.05
18.27,1.09
18.36,1.14
18.44,1.19
18.53,1.23
18.61,1.28
18.7,1.33
18.78,1.37
18.87,1.42
18.96,1.47
19.04,1.51
19.13,1.56
19.22,1.61
19.31,1.66
19.4,1.71
19.48,1.76
19.57,1.8
19.66,1.85
19.75,1.9
19.83,1.94
19.92,1.99
20.01,2.04
20.1,2.09
20.18,2.14
20.27,2.19
20.36,2.23
20.45,2.28
20.53,2.33
20.62,2.38
20.71,2.43
20.8,2.48
20.89,2.52
20.98,2.57
21.07,2.62
21.16,2.67
21.25,2.72
21.34,2.77
21.42,2.82
21.51,2.86
21.6,2.91
21.69,2.96
21.77,3.0
21.84,3.05
21.91,3.08
21.97,3.11
22.02,3.14
22.07,3.17
22.11,3.19
22.14,3.21
22.17,3.23
22.2,3.24
22.22,3.25
22.24,3.26
22.26,3.27
22.27,3.28
22.29,3.29
22.3,3.29
22.31,3.3
22.32,3.3
22.32,3.31
22.33,3.31
22.33,3.31
22.34,3.31
22.34,3.32
22.35,3.32
22.35,3.32
22.35,3.32
22.36,3.32
22.38,3.32
22.42,3.32
22.47,3.31
22.53,3.31
22.6,3.3
22.68,3.29
22.77,3.28
22.87,3.27
22.98,3.26
23.09,3.25
23.21,3.24
23.33,3.22
23.45,3.21
23.58,3.2
23.71,3.18
23.85,3.17
23.98,3.16
24.12,3.14
24.26,3.13
24.4,3.11
24.54,3.1
24.68,3.08
24.82,3.07
24.97,3.05
25.11,3.04
25.26,3.02
25.4,3.01
25.55,2.99
25.7,2.98
25.85,2.96
25.99,2.95
26.14,2.93
26.28,2.92
26.43,2.9
26.58,2.89
26.73,2.87
26.88,2.86
27.03,2.84
27.17,2.83
27.32,2.81
27.46,2.8
27.62,2.78
27.76,2.77
27.91,2.75
28.06,2.74
28.21,2.72
28.36,2.71
28.51,2.69
28.66,2.68
28.81,2.66
28.95,2.65
29.1,2.63
29.25,2.62
29.4,2.6
29.54,2.59
29.7,2.57
29.85,2.56
29.99,2.54
30.14,2.53
30.29,2.51
30.45,2.5
30.6,2.48
30.75,2.47
30.9,2.45
31.04,2.44
31.19,2.42
31.34,2.41
31.49,2.39
31.64,2.38
31.79,2.36
31.93,2.35
32.08,2.33
32.23,2.32
32.38,2.3
32.53,2.28
32.68,2.27
32.83,2.25
32.98,2.24
33.13,2.22
33.28,2.21
33.43,2.19
33.58,2.18
33.72,2.16
33.85,2.15
33.98,2.14
34.1,2.13
34.21,2.11
34.31,2.1
34.4,2.09
34.5,2.09
34.58,2.08
34.66,2.07
34.74,2.06
34.81,2.05
34.88,2.05
34.95,2.04
35.01,2.03
35.07,2.03
35.12,2.02
35.17,2.02
35.21,2.01
35.25,2.01
35.28,2.01
35.31,2.0
35.33,2.0
35.35,2.0
35.37,2.0
35.39,1.99
35.4,1.99
35.41,1.99
35.42,1.99
35.43,1.99
35.44,1.99
35.44,1.99
35.45,1.99
35.45,1.99
35.46,1.99
35.46,1.99
35.46,1.99
35.47,1.99
35.47,1.99
35.47,1.99
35.47,1.99
35.47,1.99
35.47,1.99
35.47,1.99
35.47,1.99
35.47,1.99
35.47,1.99
35.47,1.99
35.47,1.99
35.47,1.99
35.46,1.99
35.46,1.99
35.46,1.99
35.46,1.99
35.46,1.99
35.46,1.99
35.46,1.99
35.46,1.99
35.47,1.98
35.48,1.97
35.5,1.95
35.53,1.92
35.56,1.89
35.6,1.85
35.64,1.81
35.69,1.76
35.73,1.71
35.79,1.66
35.84,1.61
35.9,1.55
35.96,1.49
36.02,1.43
36.08,1.37
36.14,1.31
36.2,1.25
36.27,1.19
36.33,1.12
36.4,1.05
36.47,0.99
36.54,0.92
36.6,0.85
36.67,0.78
36.74,0.72
36.81,0.65
36.88,0.58
36.95,0.51
37.02,0.44
37.09,0.37
37.16,0.3
37.23,0.23
37.3,0.16
37.37,0.09
37.45,0.02
37.52,-0.05
37.59,-0.12
37.66,-0.19
37.73,-0.26
37.8,-0.33
37.87,-0.4
37.94,-0.47
38.01,-0.54
38.08,-0.61
38.15,-0.68
38.22,-0.75
38.29,-0.82
38.36,-0.89
38.43,-0.96
38.5,-1.03
38.57,-1.11
38.64,-1.18
38.72,-1.25
38.79,-1.32
38.86,-1.39
38.93,-1.46
39.0,-1.53
39.07,-1.6
39.14,-1.67
39.21,-1.74
39.28,-1.81
39.35,-1.88
39.42,-1.95
39.49,-2.02
39.55,-2.08
39.61,-2.13
39.66,-2.18
39.7,-2.23
39.74,-2.27
39.77,-2.3
39.8,-2.33
39.83,-2.36
39.85,-2.38
39.87,-2.4
39.89,-2.41
39.9,-2.43
39.91,-2.44
39.92,-2.45
39.94,-2.46
39.95,-2.47
39.98,-2.47
40.02,-2.47
40.07,-2.47
40.13,-2.46
40.2,-2.45
40.28,-2.44
40.37,-2.43
40.47,-2.41
40.58,-2.39
40.68,-2.37
40.8,-2.35
40.92,-2.33
41.04,-2.3
41.17,-2.28
41.3,-2.25
41.43,-2.23
41.56,-2.2
41.7,-2.17
41.84,-2.15
41.98,-2.12
42.12,-2.09
42.26,-2.07
42.4,-2.04
42.54,-2.02
42.68,-1.99
42.82,-1.96
42.97,-1.94
43.11,-1.92
43.26,-1.89
43.4,-1.87
43.55,-1.84
43.7,-1.82
43.84,-1.8
43.99,-1.78
44.13,-1.75
44.28,-1.73
44.43,-1.71
44.58,-1.69
44.73,-1.66
44.88,-1.64
45.02,-1.62
45.17,-1.6
45.32,-1.57
45.47,-1.55
45.62,-1.53
45.77,-1.5
45.92,-1.48
46.07,-1.46
46.21,-1.43
46.36,-1.41
46.51,-1.39
46.65,-1.36
46.8,-1.34
46.95,-1.32
47.09,-1.29
47.24,-1.27
47.39,-1.24
47.54,-1.22
47.68,-1.19
47.83,-1.17
47.98,-1.14
48.12,-1.12
48.27,-1.1
48.42,-1.07
48.56,-1.05
48.71,-1.02
48.86,-1.0
49.01,-0.97
49.16,-0.95
49.3,-0.92
49.45,-0.9
49.6,-0.88
49.75,-0.85
49.89,-0.83
50.04,-0.8
50.19,-0.78
50.34,-0.76
50.49,-0.73
50.63,-0.71
50.78,-0.68
50.93,-0.66
51.08,-0.64
51.23,-0.61
51.38,-0.59
51.52,-0.56
51.67,-0.54
51.82,-0.52
51.97,-0.49
52.12,-0.47
52.26,-0.44
52.41,-0.42
52.56,-0.4
52.71,-0.37
52.85,-0.35
53.0,-0.33
53.15,-0.3
53.3,-0.28
53.45,-0.25
53.6,-0.23
53.74,-0.2
53.89,-0.18
54.04,-0.16
54.19,-0.13
54.34,-0.11
54.48,-0.08
54.63,-0.06
54.77,-0.04
54.9,-0.02
55.02,0.0
55.12,0.02
55.21,0.03
55.3,0.05
55.37,0.06
55.43,0.07
55.48,0.08
55.53,0.09
55.57,0.09
55.61,0.1
55.64,0.1
55.66,0.11
55.69,0.11
55.71,0.12
55.72,0.12
55.74,0.12
55.75,0.12
55.76,0.12
55.77,0.13
55.78,0.13
55.79,0.13
55.79,0.13
55.8,0.13
55.8,0.13
55.81,0.13
55.81,0.13
55.81,0.13
55.81,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.83,0.13
55.83,0.13
55.83,0.13
55.83,0.13
55.83,0.14
55.83,0.14


==> figs/TrajsJulian/Traj_Header_8.csv <==
y,x
1.0,-0.71
1.0,-0.71
1.02,-0.71
1.05,-0.71
1.09,-0.71
1.14,-0.71
1.21,-0.7
1.29,-0.7
1.38,-0.7
1.48,-0.7
1.58,-0.7
1.69,-0.7
1.81,-0.7
1.93,-0.7
2.06,-0.69
2.18,-0.69
2.31,-0.69
2.45,-0.69
2.59,-0.69
2.73,-0.68
2.87,-0.68
3.01,-0.68
3.15,-0.68
3.3,-0.68
3.44,-0.68
3.59,-0.67
3.74,-0.67
3.88,-0.67
4.03,-0.67
4.17,-0.67
4.32,-0.66
4.46,-0.66
4.61,-0.66
4.76,-0.66
4.91,-0.66
5.06,-0.65
5.21,-0.65
5.36,-0.65
5.5,-0.65
5.66,-0.65
5.81,-0.64
5.96,-0.64
6.1,-0.64
6.26,-0.64
6.4,-0.64
6.55,-0.63
6.71,-0.63
6.86,-0.63
7.0,-0.63
7.16,-0.63
7.31,-0.62
7.46,-0.62
7.61,-0.62
7.75,-0.62
7.9,-0.62
8.05,-0.62
8.2,-0.61
8.36,-0.61
8.5,-0.61
8.65,-0.61
8.8,-0.61
8.95,-0.6
9.1,-0.6
9.25,-0.6
9.4,-0.6
9.55,-0.6
9.7,-0.59
9.85,-0.59
10.0,-0.59
10.15,-0.59
10.3,-0.59
10.44,-0.58
10.59,-0.58
10.74,-0.58
10.89,-0.58
11.04,-0.58
11.19,-0.57
11.34,-0.57
11.5,-0.57
11.65,-0.57
11.8,-0.57
11.95,-0.56
12.1,-0.56
12.25,-0.56
12.41,-0.56
12.56,-0.56
12.7,-0.55
12.85,-0.55
13.0,-0.55
13.16,-0.55
13.3,-0.55
13.45,-0.54
13.61,-0.54
13.76,-0.54
13.91,-0.54
14.06,-0.54
14.21,-0.53
14.36,-0.53
14.51,-0.53
14.66,-0.53
14.81,-0.53
14.96,-0.52
15.11,-0.52
15.26,-0.52
15.41,-0.52
15.56,-0.52
15.71,-0.51
15.85,-0.51
15.99,-0.51
16.12,-0.51
16.24,-0.51
16.35,-0.51
16.45,-0.51
16.54,-0.51
16.63,-0.51
16.71,-0.5
16.79,-0.5
16.87,-0.5
16.94,-0.5
17.01,-0.5
17.07,-0.5
17.14,-0.51
17.2,-0.51
17.25,-0.51
17.3,-0.51
17.34,-0.51
17.38,-0.51
17.41,-0.51
17.44,-0.51
17.46,-0.51
17.49,-0.51
17.5,-0.51
17.52,-0.51
17.53,-0.51
17.55,-0.51
17.56,-0.51
17.56,-0.51
17.57,-0.51
17.58,-0.51
17.58,-0.51
17.59,-0.51
17.59,-0.51
17.59,-0.51
17.6,-0.51
17.6,-0.51
17.6,-0.51
17.61,-0.51
17.61,-0.51
17.61,-0.51
17.61,-0.51
17.61,-0.51
17.61,-0.51
17.61,-0.51
17.61,-0.51
17.61,-0.51
17.6,-0.51
17.6,-0.51
17.6,-0.51
17.6,-0.51
17.6,-0.51
17.6,-0.51
17.6,-0.51
17.59,-0.51
17.59,-0.51
17.59,-0.51
17.59,-0.51
17.59,-0.51
17.59,-0.51
17.59,-0.51
17.59,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.51
17.58,-0.52
17.59,-0.52
17.59,-0.52
17.59,-0.52
17.59,-0.52
17.59,-0.52
17.59,-0.52
17.58,-0.51
17.57,-0.51
17.55,-0.5
17.52,-0.49
17.49,-0.48
17.45,-0.46
17.4,-0.45
17.34,-0.43
17.28,-0.4
17.21,-0.38
17.14,-0.36
17.07,-0.33
16.99,-0.3
16.91,-0.28
16.83,-0.25
16.75,-0.22
16.66,-0.19
16.58,-0.16
16.49,-0.13
16.4,-0.1
16.31,-0.07
16.22,-0.04
16.13,-0.01
16.04,0.03
15.95,0.06
15.86,0.09
15.77,0.12
15.68,0.15
15.58,0.19
15.49,0.22
15.4,0.25
15.3,0.28
15.21,0.32
15.12,0.35
15.03,0.38
14.93,0.41
14.84,0.45
14.74,0.48
14.65,0.51
14.55,0.55
14.46,0.58
14.36,0.61
14.27,0.65
14.18,0.68
14.08,0.71
13.99,0.74
13.89,0.78
13.8,0.81
13.7,0.84
13.61,0.88
13.52,0.91
13.42,0.94
13.33,0.98
13.23,1.01
13.14,1.04
13.04,1.08
12.95,1.11
12.85,1.14
12.76,1.18
12.66,1.21
12.57,1.24
12.48,1.27
12.38,1.31
12.29,1.34
12.2,1.37
12.12,1.4
12.04,1.43
11.98,1.45
11.92,1.47
11.87,1.49
11.83,1.5
11.79,1.51
11.76,1.53
11.73,1.54
11.7,1.55
11.68,1.55
11.66,1.56
11.65,1.57
11.63,1.57
11.62,1.57
11.61,1.58
11.6,1.58
11.59,1.58
11.59,1.59
11.58,1.59
11.58,1.59
11.57,1.59
11.57,1.59
11.56,1.59
11.56,1.59
11.57,1.6
11.58,1.6
11.61,1.59
11.66,1.59
11.71,1.59
11.78,1.59
11.86,1.59
11.95,1.58
12.05,1.58
12.15,1.57
12.26,1.57
12.38,1.57
12.5,1.56
12.62,1.56
12.75,1.55
12.88,1.55
13.02,1.54
13.15,1.54
13.29,1.53
13.43,1.53
13.57,1.52
13.71,1.52
13.86,1.51
14.0,1.51
14.15,1.5
14.29,1.5
14.44,1.49
14.58,1.48
14.73,1.48
14.87,1.47
15.01,1.47
15.15,1.46
15.27,1.46
15.39,1.45
15.5,1.45
15.6,1.44
15.7,1.44
15.78,1.43
15.87,1.43
15.95,1.43
16.02,1.42
16.1,1.42
16.17,1.41
16.23,1.41
16.29,1.41
16.36,1.4
16.41,1.4
16.46,1.4
16.5,1.39
16.54,1.39
16.57,1.39
16.6,1.39
16.63,1.39
16.65,1.38
16.67,1.38
16.68,1.38
16.7,1.38
16.71,1.38
16.72,1.38
16.73,1.38
16.74,1.38
16.74,1.38
16.75,1.38
16.75,1.38
16.76,1.38
16.76,1.38
16.76,1.38
16.77,1.38
16.77,1.38
16.77,1.38
16.77,1.38
16.77,1.38
16.77,1.38
16.77,1.38
16.77,1.38
16.77,1.38
16.77,1.38
16.77,1.38
16.77,1.38
16.77,1.38
16.77,1.38
16.76,1.38
16.76,1.38
16.76,1.38
16.76,1.38
16.76,1.38
16.76,1.38
16.75,1.38
16.75,1.38
16.75,1.38
16.75,1.38
16.75,1.38
16.75,1.38
16.75,1.38
16.75,1.38
16.75,1.38
16.75,1.38
16.75,1.38
16.75,1.38
16.74,1.38
16.74,1.38
16.74,1.38
16.74,1.38
16.75,1.36
16.75,1.34
16.76,1.31
16.77,1.27
16.79,1.23
16.8,1.18
16.82,1.12
16.84,1.06
16.86,0.99
16.88,0.92
16.9,0.84
16.93,0.77
16.95,0.69
16.98,0.61
17.0,0.52
17.03,0.44
17.05,0.35
17.08,0.26
17.11,0.17
17.14,0.08
17.17,-0.01
17.19,-0.1
17.22,-0.19
17.25,-0.28
17.28,-0.37
17.31,-0.47
17.33,-0.56
17.36,-0.66
17.39,-0.75
17.42,-0.85
17.45,-0.94
17.48,-1.04
17.51,-1.13
17.54,-1.23
17.57,-1.32
17.59,-1.42
17.62,-1.51
17.65,-1.61
17.68,-1.71
17.71,-1.8
17.74,-1.9
17.77,-1.99
17.8,-2.09
17.83,-2.18
17.86,-2.28
17.88,-2.38
17.91,-2.47
17.94,-2.57
17.97,-2.66
18.0,-2.76
18.03,-2.85
18.06,-2.95
18.09,-3.05
18.12,-3.14
18.15,-3.24
18.18,-3.33
18.2,-3.43
18.23,-3.53
18.26,-3.62
18.29,-3.72
18.32,-3.81
18.35,-3.91
18.38,-4.0
18.4,-4.09
18.43,-4.17
18.45,-4.24
18.47,-4.31
18.49,-4.37
18.5,-4.42
18.52,-4.46
18.53,-4.5
18.54,-4.53
18.55,-4.56
18.55,-4.58
18.56,-4.6
18.57,-4.62
18.57,-4.64
18.57,-4.65
18.58,-4.66
18.59,-4.67
18.61,-4.68
18.64,-4.68
18.69,-4.68
18.75,-4.67
18.82,-4.67
18.9,-4.66
18.99,-4.65
19.08,-4.64
19.19,-4.62
19.29,-4.61
19.41,-4.59
19.52,-4.57
19.65,-4.55
19.78,-4.53
19.9,-4.51
20.04,-4.49
20.17,-4.47
20.31,-4.44
20.45,-4.42
20.59,-4.4
20.73,-4.37
20.87,-4.35
21.02,-4.33
21.16,-4.31
21.3,-4.29
21.44,-4.27
21.59,-4.25
21.73,-4.23
21.88,-4.21
22.02,-4.19
22.17,-4.17
22.32,-4.15
22.47,-4.13
22.62,-4.12
22.77,-4.1
22.92,-4.08
23.07,-4.06
23.22,-4.05
23.36,-4.03
23.51,-4.01
23.66,-4.0
23.8,-3.98
23.95,-3.96
24.1,-3.94
24.25,-3.93
24.39,-3.91
24.54,-3.89
24.69,-3.87
24.84,-3.86
24.99,-3.84
25.13,-3.82
25.28,-3.8
25.43,-3.78
25.58,-3.76
25.73,-3.74
25.88,-3.72
26.03,-3.7
26.18,-3.68
26.33,-3.66
26.48,-3.64
26.63,-3.62
26.78,-3.6
26.93,-3.58
27.07,-3.57
27.22,-3.55
27.37,-3.53
27.52,-3.51
27.67,-3.49
27.82,-3.47
27.96,-3.45
28.11,-3.43
28.26,-3.41
28.41,-3.39
28.56,-3.37
28.71,-3.35
28.86,-3.33
29.01,-3.31
29.16,-3.3
29.31,-3.28
29.45,-3.26
29.6,-3.24
29.75,-3.22
29.9,-3.2
30.04,-3.18
30.19,-3.17
30.34,-3.15
30.49,-3.13
30.64,-3.11
30.79,-3.09
30.93,-3.07
31.08,-3.05
31.23,-3.03
31.38,-3.02
31.53,-3.0
31.68,-2.98
31.83,-2.96
31.97,-2.94
32.12,-2.92
32.27,-2.9
32.41,-2.88
32.57,-2.86
32.72,-2.84
32.87,-2.83
33.01,-2.81
33.16,-2.79
33.31,-2.77
33.46,-2.75
33.61,-2.73
33.76,-2.71
33.91,-2.69
34.05,-2.67
34.2,-2.65
34.35,-2.64
34.49,-2.62
34.64,-2.6
34.79,-2.58
34.93,-2.56
35.08,-2.54
35.23,-2.52
35.38,-2.5
35.53,-2.48
35.68,-2.47
35.83,-2.45
35.98,-2.43
36.12,-2.41
36.27,-2.39
36.42,-2.37
36.57,-2.35
36.72,-2.33
36.86,-2.31
37.01,-2.3
37.16,-2.28
37.31,-2.26
37.46,-2.24
37.61,-2.22
37.76,-2.2
37.91,-2.18
38.06,-2.16
38.21,-2.14
38.35,-2.12
38.5,-2.11
38.65,-2.09
38.8,-2.07
38.96,-2.05
39.1,-2.03
39.25,-2.01
39.39,-1.99
39.54,-1.97


==> figs/TrajsJulian/Traj_Header_9.csv <==
y,x
0.48,-0.52
0.48,-0.52
0.5,-0.52
0.53,-0.52
0.57,-0.52
0.63,-0.52
0.7,-0.52
0.78,-0.52
0.87,-0.52
0.96,-0.52
1.07,-0.51
1.18,-0.51
1.3,-0.51
1.41,-0.51
1.54,-0.51
1.67,-0.51
1.8,-0.51
1.94,-0.51
2.07,-0.5
2.21,-0.5
2.35,-0.5
2.5,-0.5
2.64,-0.5
2.78,-0.5
2.93,-0.5
3.07,-0.5
3.22,-0.49
3.37,-0.49
3.52,-0.49
3.67,-0.49
3.81,-0.49
3.96,-0.49
4.11,-0.49
4.26,-0.48
4.41,-0.48
4.56,-0.48
4.71,-0.48
4.86,-0.48
5.01,-0.48
5.16,-0.48
5.31,-0.47
5.47,-0.47
5.62,-0.47
5.76,-0.47
5.91,-0.47
6.06,-0.47
6.21,-0.47
6.37,-0.46
6.52,-0.46
6.66,-0.46
6.82,-0.46
6.96,-0.46
7.11,-0.46
7.26,-0.46
7.41,-0.45
7.56,-0.45
7.71,-0.45
7.86,-0.45
8.01,-0.45
8.16,-0.45
8.31,-0.45
8.46,-0.44
8.61,-0.44
8.76,-0.44
8.92,-0.44
9.06,-0.44
9.22,-0.44
9.36,-0.44
9.51,-0.43
9.66,-0.43
9.81,-0.43
9.96,-0.43
10.11,-0.43
10.26,-0.43
10.41,-0.43
10.56,-0.42
10.71,-0.42
10.87,-0.42
11.01,-0.42
11.16,-0.42
11.32,-0.42
11.47,-0.42
11.62,-0.41
11.77,-0.41
11.92,-0.41
12.07,-0.41
12.22,-0.41
12.37,-0.41
12.52,-0.41
12.67,-0.4
12.82,-0.4
12.97,-0.4
13.12,-0.4
13.27,-0.4
13.42,-0.4
13.56,-0.4
13.72,-0.39
13.87,-0.39
14.02,-0.39
14.17,-0.39
14.32,-0.39
14.47,-0.39
14.61,-0.39
14.76,-0.38
14.91,-0.38
15.06,-0.38
15.22,-0.38
15.36,-0.38
15.5,-0.38
15.64,-0.38
15.77,-0.37
15.89,-0.37
16.0,-0.37
16.1,-0.37
16.2,-0.37
16.29,-0.37
16.37,-0.37
16.45,-0.37
16.53,-0.37
16.6,-0.37
16.67,-0.37
16.73,-0.37
16.8,-0.37
16.86,-0.37
16.91,-0.37
16.96,-0.37
17.0,-0.37
17.04,-0.37
17.07,-0.37
17.1,-0.37
17.12,-0.37
17.14,-0.37
17.16,-0.37
17.18,-0.37
17.19,-0.37
17.2,-0.37
17.21,-0.37
17.22,-0.37
17.23,-0.37
17.24,-0.37
17.24,-0.37
17.25,-0.37
17.25,-0.37
17.25,-0.37
17.25,-0.37
17.26,-0.37
17.26,-0.37
17.26,-0.37
17.26,-0.37
17.26,-0.37
17.26,-0.37
17.26,-0.37
17.26,-0.37
17.26,-0.37
17.26,-0.37
17.26,-0.37
17.26,-0.37
17.26,-0.38
17.26,-0.38
17.26,-0.38
17.25,-0.38
17.25,-0.38
17.25,-0.38
17.25,-0.38
17.25,-0.38
17.25,-0.38
17.25,-0.38
17.25,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.37
17.24,-0.37
17.24,-0.37
17.24,-0.37
17.24,-0.37
17.24,-0.37
17.24,-0.37
17.24,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.23,-0.37
17.24,-0.37
17.24,-0.37
17.24,-0.37
17.24,-0.37
17.24,-0.37
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.24,-0.38
17.25,-0.38
17.24,-0.38
17.23,-0.37
17.21,-0.37
17.18,-0.36
17.15,-0.34
17.1,-0.33
17.05,-0.31
17.0,-0.29
16.94,-0.27
16.87,-0.24
16.8,-0.22
16.72,-0.19
16.65,-0.17
16.57,-0.14
16.49,-0.11
16.41,-0.08
16.32,-0.05
16.24,-0.02
16.15,0.01
16.07,0.04
15.98,0.07
15.89,0.1
15.8,0.13
15.7,0.17
15.61,0.2
15.52,0.23
15.43,0.26
15.33,0.3
15.24,0.33
15.15,0.36
15.05,0.39
14.96,0.43
14.87,0.46
14.77,0.49
14.68,0.53
14.59,0.56
14.49,0.59
14.4,0.63
14.3,0.66
14.21,0.69
14.11,0.73
14.02,0.76
13.93,0.79
13.83,0.83
13.73,0.86
13.64,0.9
13.54,0.93
13.45,0.96
13.36,1.0
13.26,1.03
13.16,1.06
13.07,1.1
12.98,1.13
12.88,1.17
12.79,1.2
12.69,1.23
12.6,1.27
12.5,1.3
12.41,1.33
12.31,1.37
12.22,1.4
12.12,1.43
12.03,1.47
11.93,1.5
11.85,1.53
11.77,1.56
11.7,1.58
11.63,1.61
11.58,1.63
11.53,1.64
11.48,1.66
11.44,1.67
11.41,1.69
11.38,1.7
11.36,1.7
11.34,1.71
11.32,1.72
11.31,1.72
11.29,1.73
11.28,1.73
11.27,1.74
11.26,1.74
11.26,1.74
11.25,1.74
11.24,1.74
11.24,1.75
11.23,1.75
11.23,1.75
11.23,1.75
11.23,1.75
11.23,1.75
11.25,1.75
11.28,1.75
11.32,1.75
11.38,1.75
11.45,1.74
11.53,1.74
11.62,1.74
11.71,1.73
11.82,1.73
11.93,1.73
12.04,1.72
12.16,1.72
12.28,1.71
12.41,1.71
12.54,1.7
12.68,1.7
12.81,1.69
12.95,1.68
13.09,1.68
13.24,1.67
13.38,1.67
13.52,1.66
13.67,1.66
13.81,1.65
13.95,1.64
14.09,1.64
14.24,1.63
14.39,1.62
14.54,1.62
14.68,1.61
14.83,1.61
14.97,1.6
15.12,1.59
15.27,1.59
15.42,1.58
15.57,1.58
15.72,1.57
15.87,1.56
16.02,1.56
16.17,1.55
16.32,1.55
16.46,1.54
16.61,1.53
16.77,1.53
16.91,1.52
17.06,1.52
17.21,1.51
17.36,1.5
17.51,1.5
17.66,1.49
17.81,1.49
17.96,1.48
18.11,1.48
18.26,1.47
18.41,1.46
18.57,1.46
18.72,1.45
18.87,1.45
19.02,1.44
19.17,1.43
19.32,1.43
19.47,1.42
19.62,1.42
19.77,1.41
19.91,1.4
20.06,1.4
20.21,1.39
20.36,1.39
20.51,1.38
20.66,1.37
20.81,1.37
20.96,1.36
21.11,1.36
21.26,1.35
21.41,1.34
21.55,1.34
21.7,1.33
21.85,1.33
22.0,1.32
22.15,1.31
22.3,1.31
22.45,1.3
22.6,1.3
22.75,1.29
22.9,1.28
23.05,1.28
23.19,1.27
23.34,1.27
23.49,1.26
23.64,1.25
23.79,1.25
23.93,1.24
24.08,1.24
24.23,1.23
24.38,1.22
24.53,1.22
24.68,1.21
24.82,1.21
24.97,1.2
25.12,1.19
25.27,1.19
25.42,1.18
25.56,1.18
25.72,1.17
25.86,1.17
26.01,1.16
26.16,1.15
26.31,1.15
26.46,1.14
26.61,1.14
26.76,1.13
26.91,1.12
27.06,1.12
27.21,1.11
27.36,1.11
27.5,1.1
27.65,1.09
27.8,1.09
27.94,1.08
28.1,1.08
28.25,1.07
28.4,1.06
28.55,1.06
28.7,1.05
28.84,1.05
29.0,1.04
29.15,1.03
29.3,1.03
29.45,1.02
29.6,1.02
29.75,1.01
29.9,1.0
30.04,1.0
30.19,0.99
30.34,0.99
30.49,0.98
30.64,0.97
30.78,0.97
30.94,0.96
31.08,0.96
31.23,0.95
31.38,0.94
31.53,0.94
31.68,0.93
31.83,0.93
31.98,0.92
32.13,0.91
32.28,0.91
32.43,0.9
32.58,0.9
32.72,0.89
32.87,0.88
33.02,0.88
33.17,0.87
33.32,0.87
33.47,0.86
33.62,0.86
33.76,0.85
33.91,0.84
34.06,0.84
34.2,0.83
34.34,0.83
34.46,0.82
34.58,0.82
34.69,0.81
34.79,0.81
34.89,0.8
34.98,0.8
35.06,0.8
35.14,0.79
35.22,0.79
35.29,0.79
35.36,0.79
35.43,0.78
35.49,0.78
35.55,0.78
35.61,0.78
35.65,0.77
35.7,0.77
35.73,0.77
35.77,0.77
35.79,0.77
35.82,0.77
35.84,0.77
35.86,0.77
35.87,0.76
35.89,0.76
35.9,0.76
35.91,0.76
35.92,0.76
35.93,0.76
35.93,0.76
35.94,0.76
35.94,0.76
35.95,0.76
35.95,0.76
35.95,0.76
35.96,0.76
35.96,0.76
35.96,0.76
35.96,0.76
35.96,0.76
35.96,0.76
35.96,0.76
35.96,0.76
35.96,0.76
35.96,0.76
35.96,0.76
35.96,0.76
35.96,0.76
35.96,0.76
35.97,0.76
35.99,0.75
36.01,0.73
36.04,0.72
36.08,0.7
36.13,0.67
36.18,0.64
36.24,0.61
36.3,0.58
36.37,0.55
36.43,0.51
36.5,0.48
36.58,0.44
36.65,0.4
36.73,0.36
36.81,0.32
36.89,0.28
36.97,0.24
37.06,0.19
37.14,0.15
37.22,0.11
37.31,0.06
37.39,0.02
37.48,-0.02
37.56,-0.07
37.65,-0.11
37.74,-0.16
37.82,-0.2
37.91,-0.25
38.0,-0.29
38.09,-0.34
38.17,-0.38
38.26,-0.43
38.35,-0.48
38.44,-0.52
38.52,-0.57
38.61,-0.61
38.7,-0.66
38.79,-0.7
38.88,-0.75
38.97,-0.8
39.06,-0.84
39.15,-0.89
39.24,-0.93
39.32,-0.98
39.41,-1.03
39.5,-1.07
39.59,-1.12
39.68,-1.16
39.76,-1.21
39.85,-1.25
39.94,-1.3
40.03,-1.35
40.12,-1.39
40.21,-1.44
40.3,-1.48
40.38,-1.53
40.47,-1.57
40.56,-1.62
40.65,-1.67
40.74,-1.71
40.83,-1.76
40.92,-1.8
41.0,-1.85
41.08,-1.89
41.15,-1.93
41.21,-1.96
41.27,-1.99
41.32,-2.01
41.36,-2.03
41.4,-2.05
41.43,-2.07
41.46,-2.08
41.48,-2.1
41.5,-2.11
41.52,-2.12
41.54,-2.13
41.55,-2.13
41.56,-2.14
41.58,-2.14
41.61,-2.14
41.65,-2.14
41.7,-2.14
41.76,-2.13
41.83,-2.12
41.92,-2.11
42.01,-2.09
42.11,-2.08
42.21,-2.06
42.32,-2.04
42.43,-2.02
42.56,-2.0
42.68,-1.98
42.81,-1.95
42.94,-1.93
43.07,-1.91
43.21,-1.88
43.34,-1.86
43.48,-1.83
43.62,-1.81
43.76,-1.78
43.9,-1.76
44.04,-1.73
44.19,-1.71
44.33,-1.68
44.47,-1.66
44.61,-1.64
44.76,-1.61
44.91,-1.59
45.05,-1.56
45.2,-1.54
45.35,-1.52
45.49,-1.5
45.63,-1.47
45.78,-1.45
45.93,-1.43
46.07,-1.41
46.22,-1.39
46.36,-1.36
46.51,-1.34
46.66,-1.32
46.81,-1.3
46.96,-1.27
47.1,-1.25
47.25,-1.23
47.4,-1.21
47.54,-1.19
47.69,-1.16
47.84,-1.14
47.99,-1.12
48.13,-1.09
48.28,-1.07
48.43,-1.05
48.58,-1.02
48.73,-1.0
48.88,-0.97
49.03,-0.95
49.18,-0.93
49.32,-0.9
49.47,-0.88
49.61,-0.86
49.76,-0.83
49.91,-0.81
50.06,-0.78
50.2,-0.76
50.35,-0.74
50.5,-0.71
50.64,-0.69
50.79,-0.67
50.94,-0.64
51.09,-0.62
51.23,-0.6
51.38,-0.57
51.53,-0.55
51.68,-0.53
51.82,-0.5
51.97,-0.48
52.12,-0.46
52.27,-0.43
52.42,-0.41
52.57,-0.38
52.71,-0.36
52.86,-0.34
53.0,-0.32
53.15,-0.29
53.3,-0.27
53.45,-0.25
53.59,-0.22
53.74,-0.2
53.89,-0.18
54.04,-0.15
54.19,-0.13
54.33,-0.11
54.48,-0.08
54.63,-0.06
54.77,-0.04
54.9,-0.02
55.02,0.0
55.12,0.02
55.21,0.03
55.29,0.05
55.36,0.06
55.42,0.07
55.48,0.07
55.52,0.08
55.56,0.09
55.6,0.09
55.63,0.1
55.65,0.1
55.68,0.11
55.7,0.11
55.71,0.11
55.73,0.11
55.74,0.12
55.75,0.12
55.76,0.12
55.77,0.12
55.78,0.12
55.78,0.12
55.79,0.12
55.79,0.12
55.8,0.13
55.8,0.13
55.8,0.13
55.81,0.13
55.81,0.13
55.81,0.13
55.81,0.13
55.81,0.13
55.81,0.13
55.81,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13
55.82,0.13


==> figs/TrajsMern/Traj_Header_0.csv <==
y,x
0.0,-0.0
0.01,-0.0
0.02,-0.0
0.05,-0.0
0.09,-0.0
0.15,-0.0
0.22,-0.0
0.29,-0.0
0.38,-0.0
0.48,-0.0
0.58,-0.0
0.69,-0.0
0.8,-0.0
0.92,-0.0
1.05,-0.0
1.17,-0.0
1.31,-0.0
1.44,-0.0
1.58,-0.0
1.71,-0.0
1.85,-0.0
1.99,-0.0
2.13,-0.0
2.27,-0.0
2.41,-0.0
2.55,-0.0
2.7,-0.0
2.85,-0.0
3.0,-0.0
3.15,-0.0
3.29,-0.0
3.44,-0.0
3.59,0.0
3.74,0.0
3.89,0.0
4.03,0.0
4.18,0.0
4.33,0.0
4.48,0.0
4.63,0.0
4.78,0.0
4.93,0.0
5.08,0.0
5.22,0.0
5.37,0.0
5.52,0.0
5.67,0.0
5.82,-0.0
5.97,-0.0
6.11,-0.0
6.27,-0.0
6.42,-0.0
6.57,-0.0
6.72,-0.0
6.86,-0.0
7.02,-0.0
7.16,-0.0
7.31,-0.0
7.46,-0.0
7.61,-0.0
7.76,-0.0
7.92,-0.0
8.07,-0.0
8.22,-0.0
8.37,-0.0
8.52,-0.0
8.67,-0.0
8.82,-0.0
8.97,-0.0
9.12,-0.0
9.27,-0.0
9.42,-0.0
9.57,-0.0
9.71,-0.0
9.86,-0.0
10.01,-0.0
10.16,-0.0
10.31,-0.0
10.46,-0.0
10.61,-0.0
10.76,-0.0
10.91,-0.0
11.06,-0.0
11.2,-0.0
11.36,-0.0
11.5,-0.0
11.65,-0.0
11.81,-0.0
11.95,-0.0
12.1,-0.0
12.25,-0.0
12.4,-0.0
12.55,-0.0
12.7,-0.0
12.85,-0.0
12.99,-0.0
13.14,-0.0
13.3,-0.0
13.44,-0.0
13.58,-0.0
13.7,-0.0
13.82,-0.0
13.93,-0.0
14.04,-0.0
14.13,-0.0
14.22,-0.0
14.3,-0.0
14.38,-0.0
14.46,-0.0
14.53,-0.0
14.6,-0.0
14.67,-0.0
14.73,-0.0
14.79,-0.0
14.84,-0.0
14.89,-0.0
14.93,-0.0
14.97,-0.0
15.0,-0.0
15.03,-0.0
15.05,-0.0
15.07,-0.0
15.09,-0.0
15.11,-0.0
15.12,-0.0
15.13,-0.0
15.14,-0.0
15.15,-0.0
15.16,-0.0
15.16,-0.0
15.17,-0.0
15.17,-0.0
15.18,-0.0
15.18,-0.0
15.19,-0.0
15.19,-0.0
15.19,-0.0
15.19,-0.0
15.19,-0.0
15.19,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,-0.0
15.2,0.0
15.21,0.01
15.23,0.02
15.25,0.03
15.29,0.05
15.33,0.07
15.37,0.1
15.42,0.13
15.48,0.16
15.54,0.19
15.6,0.23
15.67,0.26
15.74,0.3
15.81,0.34
15.89,0.38
15.96,0.42
16.04,0.47
16.12,0.51
16.2,0.55
16.28,0.6
16.37,0.64
16.45,0.69
16.53,0.74
16.62,0.78
16.7,0.83
16.79,0.88
16.87,0.92
16.96,0.97
17.04,1.01
17.13,1.06
17.21,1.11
17.3,1.16
17.39,1.2
17.47,1.25
17.56,1.3
17.64,1.35
17.73,1.4
17.82,1.44
17.91,1.49
18.0,1.54
18.08,1.59
18.17,1.64
18.25,1.68
18.34,1.73
18.43,1.78
18.51,1.83
18.6,1.87
18.69,1.92
18.78,1.97
18.86,2.02
18.95,2.07
19.04,2.11
19.12,2.16
19.21,2.21
19.3,2.26
19.39,2.31
19.47,2.36
19.56,2.4
19.65,2.45
19.74,2.5
19.82,2.55
19.91,2.6
20.0,2.65
20.09,2.69
20.17,2.74
20.25,2.78
20.32,2.82
20.38,2.86
20.44,2.89
20.49,2.91
20.53,2.94
20.56,2.96
20.6,2.97
20.62,2.99
20.65,3.0
20.67,3.01
20.69,3.03
20.7,3.03
20.72,3.04
20.73,3.05
20.74,3.05
20.75,3.06
20.76,3.06
20.76,3.07
20.77,3.07
20.77,3.07
20.78,3.07
20.78,3.08
20.78,3.08
20.79,3.08
20.8,3.08
20.82,3.08
20.85,3.08
20.9,3.07
20.96,3.07
21.03,3.06
21.11,3.06
21.2,3.05
21.3,3.04
21.4,3.03
21.51,3.02
21.63,3.01
21.75,3.0
21.88,2.98
22.0,2.97
22.13,2.96
22.27,2.95
22.4,2.93
22.54,2.92
22.68,2.91
22.82,2.89
22.97,2.88
23.11,2.87
23.25,2.85
23.4,2.84
23.54,2.83
23.69,2.81
23.84,2.8
23.98,2.79
24.13,2.77
24.28,2.76
24.42,2.75
24.57,2.73
24.72,2.72
24.87,2.71
25.02,2.7
25.17,2.68
25.32,2.67
25.47,2.66
25.62,2.64
25.77,2.63
25.92,2.62
26.06,2.6
26.21,2.59
26.36,2.58
26.51,2.56
26.66,2.55
26.81,2.54
26.96,2.52
27.11,2.51
27.26,2.5
27.4,2.48
27.55,2.47
27.71,2.46
27.85,2.44
28.0,2.43
28.15,2.42
28.3,2.4
28.45,2.39
28.6,2.37
28.75,2.36
28.9,2.35
29.05,2.33
29.19,2.32
29.34,2.31
29.49,2.29
29.64,2.28
29.79,2.27
29.94,2.25
30.08,2.24
30.23,2.23
30.38,2.21
30.53,2.2
30.68,2.19
30.83,2.17
30.98,2.16
31.13,2.15
31.28,2.13
31.42,2.12
31.55,2.11
31.68,2.1
31.8,2.09
31.91,2.08
32.01,2.07
32.1,2.06
32.19,2.05
32.28,2.04
32.36,2.04
32.43,2.03
32.51,2.02
32.58,2.02
32.64,2.01
32.71,2.01
32.77,2.0
32.82,2.0
32.87,1.99
32.91,1.99
32.95,1.98
32.98,1.98
33.01,1.98
33.03,1.98
33.05,1.97
33.07,1.97
33.08,1.97
33.1,1.97
33.11,1.97
33.12,1.97
33.13,1.97
33.14,1.97
33.14,1.97
33.15,1.97
33.15,1.97
33.16,1.97
33.16,1.96
33.16,1.96
33.17,1.96
33.17,1.96
33.17,1.96
33.17,1.96
33.17,1.96
33.18,1.96
33.18,1.96
33.18,1.96
33.18,1.96
33.18,1.96
33.18,1.96
33.18,1.96
33.18,1.96
33.18,1.96
33.18,1.96
33.18,1.96
33.18,1.96
33.19,1.96
33.21,1.95
33.24,1.93
33.27,1.92
33.31,1.9
33.36,1.87
33.41,1.85
33.47,1.82
33.53,1.79
33.6,1.76
33.67,1.72
33.74,1.69
33.81,1.65
33.89,1.62
33.96,1.58
34.05,1.54
34.13,1.5
34.21,1.46
34.29,1.42
34.37,1.38
34.46,1.34
34.55,1.29
34.64,1.25
34.72,1.21
34.81,1.17
34.9,1.12
34.98,1.08
35.07,1.04
35.16,0.99
35.25,0.95
35.34,0.91
35.43,0.86
35.52,0.82
35.61,0.78
35.7,0.73
35.79,0.69
35.88,0.64
35.97,0.6
36.06,0.56
36.15,0.51
36.24,0.47
36.33,0.42
36.42,0.38
36.5,0.34
36.59,0.29
36.69,0.25
36.77,0.2
36.86,0.16
36.95,0.12
37.04,0.07
37.13,0.03
37.22,-0.01
37.31,-0.06
37.4,-0.1
37.49,-0.15
37.58,-0.19
37.67,-0.23
37.76,-0.28
37.84,-0.32
37.93,-0.36
38.02,-0.41
38.11,-0.45
38.2,-0.49
38.29,-0.54
38.36,-0.57
38.44,-0.61
38.5,-0.64
38.55,-0.67
38.61,-0.69
38.65,-0.71
38.69,-0.73
38.72,-0.75
38.75,-0.76
38.77,-0.77
38.79,-0.78
38.81,-0.79
38.83,-0.8
38.84,-0.81
38.85,-0.81
38.87,-0.82
38.9,-0.82
38.94,-0.82
39.0,-0.82
39.06,-0.82
39.14,-0.82
39.22,-0.82
39.32,-0.81
39.42,-0.81
39.53,-0.8
39.64,-0.79
39.76,-0.79
39.88,-0.78
40.0,-0.77
40.14,-0.76
40.27,-0.75
40.41,-0.74
40.54,-0.73
40.68,-0.72
40.82,-0.71
40.96,-0.7
41.1,-0.69
41.24,-0.68
41.38,-0.68
41.53,-0.67
41.67,-0.66
41.81,-0.65
41.96,-0.64
42.11,-0.63
42.26,-0.63
42.41,-0.62
42.56,-0.61
42.71,-0.61
42.86,-0.6
43.01,-0.59
43.15,-0.59
43.3,-0.58
43.45,-0.57
43.6,-0.57
43.75,-0.56
43.89,-0.55
44.04,-0.55
44.19,-0.54
44.34,-0.53
44.49,-0.53
44.64,-0.52
44.79,-0.51
44.94,-0.51
45.09,-0.5
45.24,-0.49
45.39,-0.48
45.54,-0.48
45.69,-0.47
45.84,-0.46
45.99,-0.45
46.13,-0.45
46.28,-0.44
46.43,-0.43
46.58,-0.42
46.73,-0.42
46.89,-0.41
47.04,-0.4
47.19,-0.39
47.33,-0.38
47.48,-0.38
47.63,-0.37
47.77,-0.36
47.92,-0.35
48.07,-0.35
48.22,-0.34
48.37,-0.33
48.51,-0.32
48.66,-0.32
48.81,-0.31
48.96,-0.3
49.11,-0.29
49.26,-0.29
49.4,-0.28
49.56,-0.27
49.71,-0.26
49.85,-0.26
50.01,-0.25
50.16,-0.24
50.3,-0.23
50.45,-0.23
50.6,-0.22
50.75,-0.21
50.91,-0.2
51.06,-0.2
51.21,-0.19
51.36,-0.18
51.5,-0.18
51.65,-0.17
51.8,-0.16
51.95,-0.15
52.1,-0.15
52.26,-0.14
52.41,-0.13
52.56,-0.12


==> figs/TrajsMern/Traj_Header_1.csv <==
y,x
0.0,0.0
0.01,-0.0
0.02,-0.0
0.05,-0.0
0.09,-0.0
0.15,-0.0
0.22,-0.0
0.29,-0.0
0.38,-0.0
0.48,-0.0
0.58,-0.0
0.7,-0.0
0.81,-0.0
0.93,-0.0
1.06,-0.0
1.19,-0.0
1.32,-0.0
1.46,-0.0
1.59,-0.0
1.72,-0.0
1.87,-0.0
2.0,0.0
2.14,0.0
2.29,0.0
2.43,0.0
2.58,-0.0
2.73,-0.0
2.87,-0.0
3.02,-0.0
3.17,-0.0
3.31,-0.0
3.46,-0.0
3.6,-0.0
3.75,-0.0
3.9,-0.0
4.05,-0.0
4.2,-0.0
4.35,-0.0
4.49,-0.0
4.65,-0.0
4.8,-0.0
4.95,-0.0
5.1,-0.0
5.25,-0.0
5.4,-0.0
5.55,-0.0
5.7,-0.0
5.85,-0.0
6.0,-0.0
6.15,-0.0
6.3,-0.0
6.44,0.0
6.59,0.0
6.74,0.0
6.9,0.0
7.04,0.0
7.19,0.0
7.34,0.0
7.49,0.0
7.64,0.0
7.79,0.0
7.94,0.0
8.09,0.0
8.24,0.0
8.39,0.0
8.53,0.0
8.68,0.0
8.83,0.0
8.98,-0.0
9.13,-0.0
9.29,-0.0
9.44,-0.0
9.59,-0.0
9.74,-0.0
9.88,-0.0
10.03,-0.0
10.18,-0.0
10.33,-0.0
10.48,-0.0
10.62,-0.0
10.77,-0.0
10.92,-0.0
11.07,-0.0
11.22,-0.0
11.37,-0.0
11.52,-0.0
11.67,-0.0
11.82,-0.0
11.97,-0.0
12.12,0.0
12.27,0.0
12.42,0.0
12.57,0.0
12.71,0.0
12.86,0.0
13.01,0.0
13.16,0.0
13.31,0.0
13.45,0.0
13.59,0.0
13.71,0.0
13.83,0.0
13.94,0.0
14.04,0.0
14.14,0.0
14.23,0.0
14.31,0.0
14.39,0.0
14.47,0.0
14.54,0.0
14.61,0.0
14.67,0.0
14.74,0.0
14.8,0.0
14.85,0.0
14.9,0.0
14.94,0.0
14.98,0.0
15.01,0.0
15.04,0.0
15.06,0.0
15.09,0.0
15.1,0.0
15.12,0.0
15.13,0.0
15.14,0.0
15.15,0.0
15.16,0.0
15.17,0.0
15.18,0.0
15.18,0.0
15.19,0.0
15.19,0.0
15.2,0.0
15.2,0.0
15.2,0.0
15.2,0.0
15.2,0.0
15.21,0.0
15.21,0.0
15.21,0.0
15.21,0.0
15.21,-0.0
15.21,-0.0
15.21,-0.0
15.21,-0.0
15.21,-0.0
15.21,-0.0
15.21,-0.0
15.21,-0.0
15.21,-0.0
15.21,-0.0
15.21,-0.0
15.21,-0.0
15.21,-0.0
15.21,-0.0
15.21,0.0
15.22,0.01
15.24,0.02
15.27,0.03
15.3,0.05
15.34,0.07
15.39,0.1
15.44,0.13
15.5,0.16
15.56,0.19
15.62,0.23
15.69,0.26
15.76,0.3
15.83,0.34
15.91,0.39
15.99,0.43
16.07,0.47
16.15,0.52
16.23,0.56
16.31,0.61
16.39,0.65
16.48,0.7
16.56,0.75
16.65,0.79
16.73,0.84
16.81,0.88
16.9,0.93
16.98,0.98
17.07,1.03
17.16,1.07
17.25,1.12
17.33,1.17
17.42,1.22
17.5,1.27
17.59,1.31
17.68,1.36
17.77,1.41
17.85,1.46
17.94,1.51
18.03,1.56
18.11,1.6
18.2,1.65
18.29,1.7
18.38,1.75
18.46,1.79
18.55,1.84
18.64,1.89
18.72,1.94
18.81,1.99
18.9,2.04
18.98,2.08
19.07,2.13
19.16,2.18
19.24,2.23
19.33,2.27
19.42,2.32
19.5,2.37
19.59,2.42
19.68,2.47
19.76,2.51
19.85,2.56
19.94,2.61
20.03,2.66
20.12,2.71
20.2,2.76
20.28,2.8
20.35,2.84
20.41,2.87
20.46,2.9
20.51,2.93
20.55,2.95
20.59,2.97
20.62,2.99
20.64,3.0
20.67,3.01
20.69,3.02
20.71,3.03
20.72,3.04
20.73,3.05
20.74,3.06
20.75,3.06
20.76,3.07
20.77,3.07
20.78,3.07
20.78,3.08
20.79,3.08
20.79,3.08
20.79,3.08
20.8,3.08
20.8,3.09
20.81,3.09
20.83,3.09
20.86,3.08
20.91,3.08
20.97,3.07
21.04,3.07
21.13,3.06
21.22,3.05
21.31,3.04
21.42,3.03
21.53,3.02
21.65,3.01
21.77,3.0
21.89,2.99
22.01,2.98
22.14,2.97
22.28,2.95
22.41,2.94
22.55,2.93
22.68,2.91
22.82,2.9
22.97,2.89
23.11,2.87
23.25,2.86
23.4,2.85
23.55,2.83
23.69,2.82
23.84,2.81
23.99,2.79
24.13,2.78
24.28,2.77
24.42,2.75
24.57,2.74
24.72,2.73
24.86,2.72
25.01,2.7
25.15,2.69
25.3,2.68
25.45,2.66
25.6,2.65
25.75,2.64
25.9,2.62
26.04,2.61
26.19,2.6
26.34,2.58
26.49,2.57
26.64,2.56
26.79,2.54
26.94,2.53
27.09,2.52
27.23,2.5
27.37,2.49
27.52,2.48
27.67,2.47
27.82,2.45
27.97,2.44
28.12,2.42
28.27,2.41
28.42,2.4
28.57,2.38
28.72,2.37
28.87,2.36
29.02,2.34
29.16,2.33
29.31,2.32
29.46,2.3
29.61,2.29
29.76,2.28
29.91,2.26
30.05,2.25
30.2,2.24
30.35,2.22
30.5,2.21
30.64,2.2
30.79,2.18
30.94,2.17
31.09,2.16
31.24,2.14
31.38,2.13
31.53,2.12
31.68,2.1
31.83,2.09
31.97,2.08
32.11,2.06
32.23,2.05
32.35,2.04
32.46,2.03
32.56,2.02
32.65,2.02
32.74,2.01
32.83,2.0
32.91,1.99
32.98,1.99
33.05,1.98
33.12,1.97
33.19,1.97
33.25,1.96
33.31,1.96
33.37,1.95
33.42,1.95
33.46,1.94
33.5,1.94
33.53,1.94
33.56,1.93
33.58,1.93
33.6,1.93
33.62,1.93
33.64,1.93
33.65,1.93
33.66,1.92
33.67,1.92
33.68,1.92
33.69,1.92
33.69,1.92
33.7,1.92
33.71,1.92
33.71,1.92
33.71,1.92
33.72,1.92
33.72,1.92
33.72,1.92
33.72,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.73,1.92
33.74,1.91
33.76,1.9
33.79,1.89
33.82,1.87
33.87,1.85
33.91,1.82
33.97,1.79
34.02,1.76
34.08,1.73
34.15,1.7
34.22,1.66
34.29,1.62
34.36,1.58
34.43,1.55
34.51,1.5
34.59,1.46
34.67,1.42
34.75,1.38
34.83,1.34
34.91,1.29
34.99,1.25
35.08,1.2
35.16,1.16
35.25,1.11
35.34,1.07
35.42,1.02
35.51,0.97
35.6,0.93
35.69,0.88
35.77,0.83
35.86,0.79
35.95,0.74
36.03,0.7
36.12,0.65
36.21,0.61
36.3,0.56
36.38,0.51
36.47,0.46
36.56,0.42
36.65,0.37
36.73,0.33
36.82,0.28
36.91,0.23
37.0,0.18
37.09,0.14
37.18,0.09
37.26,0.04
37.35,-0.0
37.44,-0.05
37.53,-0.1
37.62,-0.14
37.71,-0.19
37.79,-0.24
37.88,-0.28
37.97,-0.33
38.05,-0.37
38.14,-0.42
38.23,-0.47
38.32,-0.51
38.41,-0.56
38.49,-0.61
38.58,-0.66
38.67,-0.7
38.76,-0.75
38.83,-0.79
38.9,-0.83
38.96,-0.86
39.02,-0.89
39.07,-0.91
39.11,-0.94
39.15,-0.96
39.18,-0.97
39.21,-0.99
39.23,-1.0
39.25,-1.01
39.27,-1.02
39.29,-1.03
39.3,-1.04
39.31,-1.04
39.33,-1.05
39.36,-1.05
39.4,-1.05
39.45,-1.05
39.51,-1.05
39.59,-1.05
39.67,-1.04
39.77,-1.04
39.87,-1.03
39.98,-1.02
40.09,-1.01
40.21,-1.0
40.33,-0.99
40.45,-0.98
40.58,-0.97
40.72,-0.96
40.85,-0.95
40.98,-0.93
41.12,-0.92
41.26,-0.91
41.4,-0.9
41.54,-0.89
41.68,-0.88
41.83,-0.86
41.97,-0.85
42.12,-0.84
42.26,-0.83
42.41,-0.82
42.56,-0.81
42.7,-0.8
42.85,-0.79
43.0,-0.78
43.15,-0.77
43.29,-0.76
43.44,-0.75
43.58,-0.75
43.73,-0.74
43.88,-0.73
44.03,-0.72
44.18,-0.71
44.32,-0.7
44.47,-0.69
44.63,-0.68
44.78,-0.67
44.93,-0.67
45.07,-0.66
45.22,-0.65
45.37,-0.64
45.52,-0.63
45.66,-0.62
45.81,-0.61
45.96,-0.6
46.12,-0.59
46.26,-0.58
46.41,-0.57
46.56,-0.56
46.71,-0.55
46.86,-0.54
47.01,-0.53
47.15,-0.52
47.3,-0.51
47.45,-0.5
47.6,-0.49
47.75,-0.48
47.9,-0.47
48.04,-0.46
48.19,-0.45
48.34,-0.44
48.48,-0.43
48.64,-0.42
48.78,-0.41
48.93,-0.4
49.08,-0.39
49.23,-0.38
49.38,-0.37
49.53,-0.36
49.68,-0.35
49.82,-0.34
49.97,-0.33
50.12,-0.32
50.26,-0.31
50.41,-0.3
50.56,-0.29
50.71,-0.28
50.86,-0.27
51.01,-0.26
51.16,-0.25
51.31,-0.24
51.46,-0.23
51.61,-0.22
51.76,-0.21
51.91,-0.2
52.06,-0.19
52.21,-0.18
52.36,-0.17
52.5,-0.17
52.65,-0.16
52.8,-0.15
52.95,-0.14


==> figs/TrajsMern/Traj_Header_10.csv <==
y,x
0.76,-0.91
0.76,-0.91
0.78,-0.91
0.81,-0.91
0.85,-0.91
0.91,-0.91
0.98,-0.91
1.06,-0.91
1.15,-0.91
1.24,-0.91
1.35,-0.9
1.46,-0.9
1.57,-0.9
1.69,-0.9
1.82,-0.9
1.95,-0.89
2.08,-0.89
2.21,-0.89
2.35,-0.89
2.49,-0.88
2.63,-0.88
2.77,-0.88
2.91,-0.88
3.05,-0.88
3.19,-0.87
3.33,-0.87
3.48,-0.87
3.63,-0.87
3.77,-0.86
3.92,-0.86
4.06,-0.86
4.21,-0.86
4.36,-0.85
4.51,-0.85
4.66,-0.85
4.81,-0.85
4.96,-0.84
5.11,-0.84
5.26,-0.84
5.41,-0.84
5.56,-0.83
5.71,-0.83
5.86,-0.83
6.01,-0.83
6.16,-0.82
6.31,-0.82
6.46,-0.82
6.61,-0.82
6.75,-0.81
6.9,-0.81
7.05,-0.81
7.2,-0.81
7.35,-0.8
7.49,-0.8
7.65,-0.8
7.8,-0.8
7.95,-0.79
8.1,-0.79
8.24,-0.79
8.4,-0.79
8.55,-0.78
8.69,-0.78
8.85,-0.78
9.0,-0.78
9.14,-0.77
9.3,-0.77
9.45,-0.77
9.6,-0.77
9.75,-0.76
9.9,-0.76
10.05,-0.76
10.2,-0.75
10.35,-0.75
10.5,-0.75
10.65,-0.75
10.8,-0.74
10.95,-0.74
11.1,-0.74
11.25,-0.74
11.4,-0.73
11.55,-0.73
11.69,-0.73
11.84,-0.73
11.99,-0.72
12.14,-0.72
12.29,-0.72
12.44,-0.72
12.59,-0.71
12.74,-0.71
12.89,-0.71
13.04,-0.71
13.19,-0.7
13.33,-0.7
13.47,-0.7
13.59,-0.7
13.71,-0.7
13.82,-0.7
13.92,-0.69
14.01,-0.69
14.11,-0.69
14.19,-0.69
14.27,-0.69
14.34,-0.69
14.42,-0.69
14.49,-0.69
14.55,-0.69
14.62,-0.69
14.68,-0.69
14.73,-0.69
14.78,-0.69
14.82,-0.69
14.86,-0.69
14.89,-0.69
14.92,-0.69
14.94,-0.7
14.96,-0.7
14.98,-0.7
15.0,-0.7
15.01,-0.7
15.02,-0.7
15.03,-0.7
15.04,-0.7
15.05,-0.7
15.05,-0.7
15.06,-0.7
15.06,-0.7
15.07,-0.7
15.07,-0.7
15.08,-0.7
15.08,-0.7
15.08,-0.7
15.08,-0.7
15.08,-0.7
15.08,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.09,-0.7
15.08,-0.7
15.08,-0.7
15.08,-0.7
15.09,-0.7
15.1,-0.69
15.11,-0.68
15.14,-0.66
15.17,-0.64
15.21,-0.61
15.25,-0.58
15.3,-0.55
15.35,-0.52
15.41,-0.48
15.47,-0.44
15.54,-0.39
15.6,-0.35
15.67,-0.3
15.74,-0.25
15.81,-0.21
15.89,-0.16
15.97,-0.1
16.04,-0.05
16.12,-0.0
16.2,0.05
16.28,0.1
16.35,0.16
16.43,0.21
16.51,0.26
16.59,0.31
16.67,0.37
16.75,0.42
16.84,0.48
16.92,0.53
17.0,0.59
17.08,0.64
17.16,0.7
17.25,0.75
17.33,0.81
17.41,0.87
17.49,0.92
17.58,0.97
17.66,1.03
17.74,1.09
17.82,1.14
17.9,1.2
17.98,1.25
18.07,1.3
18.15,1.36
18.23,1.41
18.31,1.47
18.4,1.53
18.48,1.58
18.56,1.64
18.64,1.69
18.73,1.75
18.81,1.8
18.89,1.86
18.97,1.92
19.06,1.97
19.14,2.03
19.22,2.08
19.31,2.14
19.39,2.19
19.47,2.25
19.56,2.31
19.64,2.36
19.72,2.42
19.8,2.47
19.88,2.52
19.94,2.57
20.0,2.61
20.06,2.64
20.1,2.67
20.14,2.7
20.18,2.72
20.21,2.74
20.23,2.76
20.26,2.78
20.28,2.79
20.29,2.8
20.31,2.81
20.32,2.82
20.33,2.83
20.34,2.83
20.35,2.84
20.35,2.84
20.36,2.85
20.37,2.85
20.37,2.85
20.37,2.86
20.38,2.86
20.38,2.86
20.38,2.86
20.39,2.86
20.42,2.86
20.45,2.86
20.5,2.86
20.56,2.85
20.63,2.85
20.71,2.84
20.8,2.83
20.9,2.82
21.01,2.82
21.12,2.81
21.24,2.8
21.35,2.79
21.48,2.77
21.61,2.76
21.74,2.75
21.87,2.74
22.01,2.73
22.14,2.72
22.28,2.7
22.42,2.69
22.56,2.68
22.7,2.67
22.85,2.65
23.0,2.64
23.14,2.63
23.29,2.62
23.43,2.61
23.58,2.59
23.72,2.58
23.87,2.57
24.02,2.56
24.16,2.55
24.31,2.53
24.45,2.52
24.6,2.51
24.75,2.5
24.9,2.49
25.05,2.47
25.2,2.46
25.35,2.45
25.49,2.44
25.65,2.43
25.79,2.41
25.94,2.4
26.09,2.39
26.24,2.38
26.39,2.36
26.53,2.35
26.68,2.34
26.83,2.33
26.98,2.32
27.13,2.3
27.28,2.29
27.43,2.28
27.58,2.27
27.72,2.25
27.88,2.24
28.02,2.23
28.17,2.22
28.32,2.2
28.47,2.19
28.62,2.18
28.77,2.17
28.92,2.15
29.08,2.14
29.23,2.13
29.38,2.12
29.52,2.1
29.68,2.09
29.82,2.08
29.97,2.07
30.12,2.05
30.28,2.04
30.43,2.03
30.57,2.02
30.72,2.01
30.87,1.99
31.01,1.98
31.17,1.97
31.31,1.96
31.45,1.95
31.59,1.93
31.71,1.92
31.83,1.91
31.94,1.91
32.05,1.9
32.14,1.89
32.23,1.88
32.32,1.87
32.4,1.87
32.48,1.86
32.55,1.86
32.62,1.85
32.68,1.84
32.75,1.84
32.8,1.83
32.86,1.83
32.91,1.83
32.95,1.82
32.99,1.82
33.02,1.82
33.05,1.81
33.07,1.81
33.09,1.81
33.11,1.81
33.12,1.81
33.14,1.81
33.15,1.81
33.16,1.8
33.17,1.8
33.18,1.8
33.18,1.8
33.19,1.8
33.19,1.8
33.2,1.8
33.2,1.8
33.2,1.8
33.21,1.8
33.21,1.8
33.21,1.8
33.21,1.8
33.21,1.8
33.22,1.8
33.22,1.8
33.22,1.8
33.22,1.8
33.22,1.8
33.22,1.8
33.22,1.8
33.22,1.8
33.22,1.8
33.22,1.8
33.23,1.79
33.26,1.79
33.28,1.77
33.32,1.76
33.36,1.74
33.41,1.72
33.47,1.7
33.53,1.68
33.59,1.65
33.66,1.62
33.73,1.6
33.81,1.56
33.89,1.53
33.97,1.5
34.05,1.47
34.13,1.44
34.22,1.4
34.3,1.37
34.39,1.33
34.48,1.3
34.56,1.26
34.65,1.23
34.74,1.19
34.83,1.16
34.92,1.12
35.01,1.09
35.1,1.05
35.19,1.01
35.28,0.98
35.37,0.94
35.46,0.91
35.55,0.87
35.64,0.83
35.73,0.8
35.83,0.76
35.92,0.72
36.02,0.69
36.11,0.65
36.2,0.61
36.29,0.58
36.38,0.54
36.47,0.5
36.57,0.47
36.66,0.43
36.75,0.39
36.84,0.35
36.94,0.32
37.03,0.28
37.12,0.24
37.21,0.21
37.31,0.17
37.4,0.13
37.49,0.1
37.58,0.06
37.68,0.02
37.77,-0.01
37.86,-0.05
37.95,-0.09
38.05,-0.12
38.14,-0.16
38.23,-0.2
38.33,-0.24
38.42,-0.27
38.51,-0.31
38.59,-0.34
38.66,-0.37
38.73,-0.4
38.79,-0.42
38.84,-0.44
38.88,-0.46
38.92,-0.47
38.96,-0.49
38.98,-0.5
39.01,-0.51
39.03,-0.52
39.05,-0.52
39.07,-0.53
39.08,-0.54
39.09,-0.54
39.11,-0.55
39.14,-0.55
39.18,-0.55
39.23,-0.55
39.3,-0.55
39.37,-0.55
39.46,-0.55
39.55,-0.54
39.66,-0.54
39.77,-0.53
39.88,-0.53
40.0,-0.52
40.13,-0.52
40.25,-0.51
40.38,-0.51
40.51,-0.5
40.65,-0.49
40.79,-0.49
40.93,-0.48
41.07,-0.47
41.21,-0.47
41.35,-0.46
41.5,-0.45
41.64,-0.45
41.79,-0.44
41.94,-0.43
42.08,-0.43
42.23,-0.42
42.37,-0.42
42.52,-0.41
42.66,-0.41
42.81,-0.4
42.96,-0.4
43.11,-0.39
43.26,-0.39
43.4,-0.39
43.55,-0.38
43.7,-0.38
43.85,-0.37
44.01,-0.37
44.16,-0.36
44.31,-0.36
44.46,-0.36
44.61,-0.35
44.76,-0.35
44.91,-0.34
45.06,-0.34
45.21,-0.33
45.35,-0.33
45.5,-0.32
45.65,-0.32
45.8,-0.31
45.95,-0.31
46.1,-0.3
46.25,-0.3
46.4,-0.29
46.55,-0.29
46.7,-0.28
46.85,-0.28
47.0,-0.27
47.15,-0.27
47.3,-0.26
47.45,-0.26
47.6,-0.25
47.75,-0.24
47.9,-0.24
48.04,-0.23
48.19,-0.23
48.35,-0.22
48.49,-0.22
48.65,-0.21
48.79,-0.21
48.94,-0.2
49.09,-0.2
49.23,-0.19
49.39,-0.19
49.53,-0.18
49.68,-0.18
49.83,-0.17
49.98,-0.17
50.13,-0.16
50.27,-0.16
50.42,-0.15
50.58,-0.15
50.72,-0.14
50.87,-0.14
51.02,-0.13
51.17,-0.13
51.32,-0.12
51.46,-0.12
51.61,-0.11
51.76,-0.11
51.91,-0.1
52.06,-0.1
52.21,-0.09
52.36,-0.09
52.51,-0.08
52.66,-0.08
52.81,-0.07
52.96,-0.07
53.1,-0.06
53.26,-0.06
53.41,-0.05
53.56,-0.05
53.71,-0.04
53.86,-0.04
54.01,-0.03
54.16,-0.03
54.31,-0.02
54.46,-0.02
54.61,-0.01
54.75,-0.01
54.88,-0.0
55.0,0.0
55.11,0.0
55.21,0.01
55.29,0.01
55.36,0.01
55.43,0.01
55.48,0.02
55.53,0.02
55.57,0.02
55.61,0.02
55.64,0.02
55.67,0.02
55.69,0.02
55.71,0.02
55.73,0.02
55.74,0.03
55.76,0.03
55.77,0.03
55.78,0.03
55.79,0.03
55.79,0.03
55.8,0.03
55.8,0.03
55.81,0.03
55.81,0.03
55.82,0.03
55.82,0.03
55.82,0.03
55.82,0.03
55.83,0.03
55.83,0.03
55.83,0.03
55.83,0.03
55.83,0.03
55.83,0.03
55.83,0.03


==> figs/TrajsMern/Traj_Header_11.csv <==
y,x
-0.41,-0.51
-0.41,-0.51
-0.39,-0.51
-0.36,-0.51
-0.32,-0.51
-0.26,-0.51
-0.2,-0.51
-0.12,-0.51
-0.03,-0.5
0.06,-0.5
0.17,-0.5
0.28,-0.5
0.39,-0.5
0.51,-0.5
0.64,-0.5
0.77,-0.5
0.9,-0.5
1.03,-0.49
1.17,-0.49
1.3,-0.49
1.44,-0.49
1.58,-0.49
1.72,-0.49
1.86,-0.49
2.0,-0.49
2.12,-0.48
2.23,-0.48
2.34,-0.48
2.44,-0.48
2.53,-0.48
2.62,-0.48
2.7,-0.48
2.78,-0.48
2.85,-0.48
2.92,-0.48
2.99,-0.48
3.05,-0.48
3.12,-0.48
3.18,-0.48
3.23,-0.48
3.28,-0.48
3.33,-0.48
3.37,-0.48
3.4,-0.48
3.43,-0.48
3.46,-0.48
3.48,-0.48
3.5,-0.48
3.52,-0.48
3.53,-0.48
3.54,-0.48
3.56,-0.48
3.56,-0.48
3.57,-0.48
3.58,-0.48
3.59,-0.48
3.59,-0.48
3.6,-0.48
3.6,-0.48
3.6,-0.48
3.61,-0.48
3.61,-0.48
3.61,-0.48
3.61,-0.48
3.61,-0.48
3.62,-0.48
3.63,-0.48
3.66,-0.48
3.69,-0.48
3.73,-0.48
3.77,-0.48
3.83,-0.48
3.89,-0.48
3.95,-0.48
4.02,-0.48
4.1,-0.48
4.17,-0.48
4.26,-0.48
4.34,-0.47
4.42,-0.47
4.51,-0.47
4.6,-0.47
4.69,-0.47
4.79,-0.47
4.88,-0.47
4.98,-0.46
5.07,-0.46
5.17,-0.46
5.27,-0.46
5.36,-0.46
5.46,-0.46
5.55,-0.46
5.65,-0.45
5.75,-0.45
5.85,-0.45
5.95,-0.45
6.05,-0.45
6.15,-0.45
6.24,-0.45
6.34,-0.44
6.44,-0.44
6.54,-0.44
6.64,-0.44
6.74,-0.44
6.84,-0.44
6.94,-0.44
7.04,-0.43
7.14,-0.43
7.24,-0.43
7.34,-0.43
7.44,-0.43
7.54,-0.43
7.64,-0.43
7.74,-0.42
7.85,-0.42
7.95,-0.42
8.05,-0.42
8.14,-0.42
8.24,-0.42
8.34,-0.42
8.44,-0.41
8.54,-0.41
8.64,-0.41
8.74,-0.41
8.84,-0.41
8.94,-0.41
9.04,-0.41
9.14,-0.4
9.24,-0.4
9.33,-0.4
9.42,-0.4
9.49,-0.4
9.56,-0.4
9.62,-0.4
9.67,-0.4
9.72,-0.4
9.76,-0.39
9.79,-0.39
9.82,-0.39
9.85,-0.39
9.87,-0.39
9.89,-0.39
9.91,-0.39
9.92,-0.39
9.93,-0.39
9.94,-0.39
9.95,-0.39
9.96,-0.39
9.97,-0.39
9.98,-0.39
9.98,-0.39
9.98,-0.39
9.99,-0.39
9.99,-0.39
10.0,-0.39
10.01,-0.39
10.03,-0.39
10.06,-0.39
10.11,-0.39
10.17,-0.39
10.24,-0.39
10.32,-0.39
10.41,-0.39
10.5,-0.39
10.61,-0.39
10.72,-0.39
10.84,-0.38
10.96,-0.38
11.08,-0.38
11.21,-0.38
11.34,-0.38
11.47,-0.38
11.61,-0.38
11.74,-0.38
11.88,-0.38
12.02,-0.37
12.16,-0.37
12.3,-0.37
12.45,-0.37
12.6,-0.37
12.74,-0.37
12.89,-0.37
13.04,-0.37
13.18,-0.36
13.33,-0.36
13.47,-0.36
13.62,-0.36
13.77,-0.36
13.9,-0.36
14.03,-0.36
14.14,-0.36
14.26,-0.35
14.36,-0.35
14.45,-0.35
14.54,-0.35
14.62,-0.35
14.7,-0.35
14.78,-0.35
14.85,-0.35
14.92,-0.35
14.99,-0.35
15.05,-0.35
15.11,-0.35
15.17,-0.35
15.21,-0.35
15.26,-0.35
15.29,-0.35
15.33,-0.35
15.36,-0.34
15.38,-0.34
15.4,-0.34
15.42,-0.34
15.44,-0.34
15.45,-0.34
15.46,-0.34
15.47,-0.34
15.48,-0.34
15.49,-0.34
15.5,-0.34
15.5,-0.34
15.51,-0.34
15.51,-0.34
15.51,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.53,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.35
15.52,-0.35
15.52,-0.35
15.52,-0.35
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.52,-0.34
15.51,-0.35
15.5,-0.35
15.49,-0.37
15.47,-0.39
15.44,-0.41
15.4,-0.44
15.36,-0.48
15.31,-0.52
15.26,-0.56
15.21,-0.61
15.15,-0.66
15.1,-0.71
15.04,-0.76
14.97,-0.82
14.91,-0.87
14.84,-0.93
14.77,-0.99
14.71,-1.05
14.64,-1.11
14.57,-1.17
14.49,-1.23
14.42,-1.3
14.35,-1.36
14.28,-1.42
14.21,-1.48
14.14,-1.55
14.06,-1.61
13.99,-1.68
13.92,-1.74
13.84,-1.8
13.76,-1.87
13.69,-1.93
13.62,-2.0
13.54,-2.07
13.47,-2.13
13.39,-2.19
13.32,-2.26
13.24,-2.33
13.17,-2.39
13.09,-2.46
13.02,-2.52
12.94,-2.58
12.87,-2.65
12.79,-2.72
12.72,-2.78
12.64,-2.85
12.57,-2.91
12.49,-2.98
12.42,-3.04
12.34,-3.11
12.27,-3.17
12.19,-3.24
12.12,-3.31
12.04,-3.37
11.97,-3.44
11.89,-3.5
11.82,-3.57
11.74,-3.63
11.66,-3.7
11.59,-3.77
11.51,-3.83
11.44,-3.9
11.36,-3.96
11.29,-4.03
11.22,-4.09
11.15,-4.15
11.09,-4.2
11.04,-4.24
10.99,-4.29
10.95,-4.32
10.91,-4.35
10.88,-4.38
10.86,-4.4
10.84,-4.42
10.82,-4.44
10.8,-4.45
10.78,-4.47
10.77,-4.48
10.76,-4.49
10.75,-4.5
10.74,-4.5
10.73,-4.51
10.73,-4.52
10.72,-4.52
10.72,-4.52
10.71,-4.52
10.71,-4.53
10.71,-4.53
10.71,-4.53
10.7,-4.52
10.7,-4.52
10.7,-4.52
10.7,-4.52
10.7,-4.52
10.7,-4.51
10.7,-4.51
10.69,-4.51
10.69,-4.5
10.69,-4.5
10.69,-4.49
10.69,-4.49
10.69,-4.49
10.69,-4.49
10.69,-4.48
10.69,-4.48
10.69,-4.48
10.69,-4.48
10.69,-4.47
10.69,-4.47
10.69,-4.47
10.69,-4.47
10.69,-4.47
10.69,-4.47
10.69,-4.47
10.69,-4.47
10.69,-4.47
10.69,-4.47
10.69,-4.47
10.69,-4.47
10.69,-4.47
10.69,-4.48
10.69,-4.48
10.69,-4.48
10.69,-4.48
10.7,-4.49
10.72,-4.49
10.75,-4.48
10.8,-4.48
10.85,-4.48
10.92,-4.47
11.0,-4.46
11.09,-4.46
11.19,-4.45
11.29,-4.44
11.4,-4.42
11.51,-4.41
11.63,-4.4
11.76,-4.39
11.88,-4.37
12.02,-4.36
12.15,-4.34
12.28,-4.33
12.42,-4.31
12.56,-4.3
12.7,-4.28
12.84,-4.26
12.99,-4.25
13.13,-4.23
13.27,-4.22
13.42,-4.2
13.56,-4.19
13.71,-4.17
13.85,-4.16
14.0,-4.14
14.14,-4.13
14.29,-4.11
14.44,-4.1
14.58,-4.08
14.73,-4.07
14.88,-4.05
15.02,-4.04
15.17,-4.02
15.32,-4.01
15.46,-4.0
15.61,-3.98
15.75,-3.97
15.91,-3.95
16.06,-3.94
16.2,-3.92
16.35,-3.91
16.5,-3.89
16.65,-3.88
16.68,-3.88
16.68,-3.88
16.68,-3.88
16.67,-3.88
16.68,-3.88
16.68,-3.88
16.68,-3.88
16.68,-3.88
16.6,-3.88
16.6,-3.88
16.62,-3.87
16.65,-3.87
16.67,-3.87
16.6,-3.86
16.6,-3.86
16.62,-3.86
16.65,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.67,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.67,-3.85
16.66,-3.85
16.66,-3.85
16.67,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.67,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.67,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.67,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.67,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.66,-3.85
16.67,-3.85
16.61,-3.85
16.61,-3.85
16.63,-3.85
16.66,-3.84


==> figs/TrajsMern/Traj_Header_12.csv <==
y,x
-0.02,-0.72
-0.01,-0.72
0.0,-0.72
0.03,-0.72
0.07,-0.72
0.13,-0.72
0.2,-0.72
0.27,-0.72
0.36,-0.72
0.46,-0.72
0.56,-0.72
0.67,-0.71
0.79,-0.71
0.91,-0.71
1.04,-0.71
1.16,-0.71
1.3,-0.71
1.43,-0.7
1.56,-0.7
1.7,-0.7
1.85,-0.7
1.98,-0.7
2.12,-0.7
2.27,-0.69
2.41,-0.69
2.55,-0.69
2.7,-0.69
2.85,-0.69
2.99,-0.68
3.14,-0.68
3.29,-0.68
3.43,-0.68
3.58,-0.68
3.73,-0.67
3.88,-0.67
4.03,-0.67
4.18,-0.67
4.32,-0.67
4.47,-0.66
4.62,-0.66
4.77,-0.66
4.92,-0.66
5.07,-0.66
5.22,-0.66
5.37,-0.65
5.52,-0.65
5.68,-0.65
5.83,-0.65
5.98,-0.65
6.13,-0.64
6.28,-0.64
6.42,-0.64
6.57,-0.64
6.72,-0.64
6.87,-0.63
7.02,-0.63
7.16,-0.63
7.31,-0.63
7.46,-0.63
7.61,-0.62
7.76,-0.62
7.9,-0.62
8.06,-0.62
8.21,-0.62
8.36,-0.61
8.51,-0.61
8.66,-0.61
8.81,-0.61
8.96,-0.61
9.1,-0.6
9.26,-0.6
9.4,-0.6
9.56,-0.6
9.7,-0.6
9.85,-0.59
10.0,-0.59
10.15,-0.59
10.31,-0.59
10.46,-0.59
10.6,-0.58
10.76,-0.58
10.9,-0.58
11.05,-0.58
11.2,-0.58
11.35,-0.57
11.5,-0.57
11.65,-0.57
11.8,-0.57
11.95,-0.57
12.1,-0.56
12.25,-0.56
12.4,-0.56
12.55,-0.56
12.7,-0.56
12.85,-0.55
13.0,-0.55
13.14,-0.55
13.29,-0.55
13.42,-0.55
13.55,-0.55
13.66,-0.54
13.78,-0.54
13.88,-0.54
13.97,-0.54
14.06,-0.54
14.15,-0.54
14.23,-0.54
14.3,-0.54
14.37,-0.54
14.44,-0.54
14.51,-0.54
14.58,-0.54
14.63,-0.54
14.69,-0.54
14.74,-0.54
14.78,-0.54
14.82,-0.54
14.85,-0.54
14.88,-0.54
14.9,-0.54
14.92,-0.54
14.94,-0.54
14.96,-0.54
14.97,-0.54
14.98,-0.54
14.99,-0.54
15.0,-0.54
15.01,-0.54
15.01,-0.54
15.02,-0.54
15.02,-0.54
15.03,-0.54
15.03,-0.54
15.04,-0.54
15.04,-0.54
15.04,-0.54
15.04,-0.54
15.04,-0.54
15.04,-0.54
15.05,-0.54
15.05,-0.54
15.05,-0.54
15.05,-0.54
15.05,-0.54
15.05,-0.54
15.05,-0.54
15.05,-0.54
15.05,-0.54
15.05,-0.55
15.05,-0.55
15.05,-0.55
15.05,-0.55
15.05,-0.55
15.05,-0.55
15.05,-0.55
15.04,-0.55
15.04,-0.55
15.05,-0.54
15.06,-0.54
15.07,-0.53
15.1,-0.51
15.13,-0.49
15.17,-0.46
15.21,-0.43
15.26,-0.4
15.32,-0.36
15.37,-0.32
15.43,-0.28
15.5,-0.24
15.57,-0.2
15.64,-0.15
15.71,-0.1
15.78,-0.05
15.85,-0.0
15.93,0.05
16.01,0.1
16.08,0.15
16.16,0.2
16.24,0.25
16.32,0.31
16.4,0.36
16.48,0.41
16.56,0.46
16.64,0.52
16.72,0.57
16.8,0.63
16.88,0.68
16.97,0.74
17.05,0.79
17.13,0.84
17.21,0.9
17.3,0.95
17.38,1.01
17.46,1.06
17.54,1.12
17.62,1.17
17.7,1.23
17.79,1.28
17.87,1.34
17.95,1.39
18.04,1.45
18.12,1.5
18.2,1.56
18.28,1.61
18.37,1.67
18.45,1.72
18.53,1.78
18.61,1.83
18.7,1.89
18.78,1.94
18.86,2.0
18.95,2.06
19.03,2.11
19.12,2.17
19.2,2.22
19.28,2.28
19.37,2.34
19.45,2.39
19.53,2.44
19.62,2.5
19.7,2.56
19.78,2.61
19.85,2.66
19.92,2.7
19.98,2.74
20.03,2.78
20.08,2.81
20.12,2.83
20.15,2.86
20.18,2.88
20.21,2.89
20.23,2.91
20.25,2.92
20.27,2.93
20.28,2.94
20.29,2.95
20.3,2.96
20.31,2.97
20.32,2.97
20.33,2.98
20.33,2.98
20.34,2.98
20.34,2.99
20.35,2.99
20.35,2.99
20.35,2.99
20.36,2.99
20.37,3.0
20.39,2.99
20.42,2.99
20.47,2.99
20.53,2.98
20.6,2.98
20.68,2.97
20.78,2.96
20.88,2.96
20.98,2.95
21.09,2.94
21.2,2.93
21.32,2.92
21.45,2.9
21.58,2.89
21.71,2.88
21.84,2.87
21.97,2.86
22.11,2.84
22.25,2.83
22.39,2.82
22.53,2.8
22.67,2.79
22.82,2.78
22.96,2.77
23.11,2.75
23.25,2.74
23.4,2.73
23.55,2.71
23.7,2.7
23.84,2.69
23.99,2.68
24.14,2.66
24.29,2.65
24.43,2.64
24.58,2.63
24.73,2.61
24.88,2.6
25.03,2.59
25.17,2.58
25.32,2.56
25.47,2.55
25.61,2.54
25.76,2.53
25.91,2.51
26.07,2.5
26.21,2.49
26.36,2.48
26.51,2.46
26.66,2.45
26.81,2.44
26.96,2.42
27.1,2.41
27.26,2.4
27.4,2.39
27.55,2.37
27.7,2.36
27.85,2.35
28.0,2.33
28.14,2.32
28.3,2.31
28.45,2.29
28.6,2.28
28.75,2.27
28.9,2.26
29.05,2.24
29.2,2.23
29.34,2.22
29.49,2.2
29.64,2.19
29.79,2.18
29.94,2.17
30.08,2.15
30.23,2.14
30.38,2.13
30.53,2.11
30.68,2.1
30.83,2.09
30.98,2.07
31.13,2.06
31.28,2.05
31.42,2.04
31.55,2.03
31.68,2.01
31.8,2.0
31.91,1.99
32.01,1.99
32.11,1.98
32.2,1.97
32.29,1.96
32.36,1.96
32.44,1.95
32.51,1.94
32.58,1.94
32.65,1.93
32.71,1.93
32.77,1.92
32.82,1.92
32.87,1.91
32.91,1.91
32.95,1.91
32.98,1.9
33.01,1.9
33.03,1.9
33.05,1.9
33.07,1.89
33.09,1.89
33.1,1.89
33.11,1.89
33.12,1.89
33.13,1.89
33.14,1.89
33.15,1.89
33.15,1.89
33.16,1.89
33.16,1.89
33.17,1.89
33.17,1.89
33.17,1.89
33.17,1.89
33.18,1.89
33.18,1.89
33.18,1.89
33.18,1.89
33.18,1.89
33.18,1.89
33.18,1.89
33.18,1.89
33.18,1.89
33.18,1.89
33.18,1.89
33.18,1.89
33.18,1.89
33.18,1.89
33.19,1.88
33.2,1.88
33.22,1.87
33.24,1.86
33.28,1.84
33.32,1.82
33.37,1.8
33.42,1.77
33.48,1.74
33.54,1.71
33.61,1.68
33.68,1.64
33.75,1.61
33.82,1.57
33.9,1.54
33.98,1.5
34.06,1.46
34.14,1.42
34.23,1.38
34.31,1.34
34.39,1.3
34.48,1.26
34.56,1.22
34.65,1.18
34.73,1.13
34.82,1.09
34.91,1.05
34.99,1.01
35.08,0.96
35.17,0.92
35.26,0.88
35.35,0.84
35.43,0.79
35.52,0.75
35.61,0.71
35.7,0.66
35.79,0.62
35.88,0.58
35.97,0.54
36.06,0.49
36.15,0.45
36.24,0.4
36.33,0.36
36.42,0.32
36.51,0.27
36.6,0.23
36.69,0.18
36.78,0.14
36.87,0.1
36.96,0.05
37.05,0.01
37.14,-0.03
37.23,-0.08
37.32,-0.12
37.41,-0.16
37.49,-0.21
37.58,-0.25
37.67,-0.29
37.76,-0.34
37.85,-0.38
37.94,-0.42
38.03,-0.47
38.12,-0.51
38.21,-0.55
38.3,-0.6
38.38,-0.64
38.45,-0.67
38.51,-0.7
38.57,-0.73
38.62,-0.75
38.66,-0.77
38.7,-0.79
38.73,-0.81
38.76,-0.82
38.79,-0.83
38.81,-0.84
38.83,-0.85
38.84,-0.86
38.86,-0.87
38.87,-0.87
38.89,-0.88
38.91,-0.88
38.96,-0.88
39.01,-0.88
39.07,-0.88
39.15,-0.88
39.23,-0.87
39.33,-0.87
39.42,-0.86
39.53,-0.86
39.64,-0.85
39.76,-0.84
39.88,-0.83
40.01,-0.82
40.13,-0.81
40.27,-0.8
40.4,-0.79
40.54,-0.78
40.68,-0.77
40.82,-0.76
40.95,-0.75
41.09,-0.75
41.24,-0.74
41.38,-0.73
41.53,-0.72
41.67,-0.71
41.82,-0.7
41.96,-0.69
42.11,-0.68
42.26,-0.67
42.41,-0.67
42.56,-0.66
42.71,-0.65
42.86,-0.64
43.01,-0.64
43.16,-0.63
43.3,-0.62
43.45,-0.61
43.6,-0.61
43.75,-0.6
43.9,-0.59
44.05,-0.59
44.2,-0.58
44.35,-0.57
44.49,-0.56
44.65,-0.56
44.8,-0.55
44.94,-0.54
45.09,-0.53
45.24,-0.53
45.39,-0.52
45.54,-0.51
45.68,-0.5
45.83,-0.5
45.98,-0.49
46.13,-0.48
46.28,-0.47
46.43,-0.46
46.58,-0.45
46.73,-0.45
46.88,-0.44
47.03,-0.43
47.17,-0.42
47.32,-0.41
47.47,-0.4
47.62,-0.4
47.77,-0.39
47.92,-0.38
48.07,-0.37
48.22,-0.36
48.37,-0.35
48.52,-0.35
48.67,-0.34
48.82,-0.33
48.97,-0.32
49.12,-0.31
49.27,-0.31
49.42,-0.3
49.56,-0.29
49.71,-0.28
49.86,-0.27
50.01,-0.27
50.16,-0.26
50.32,-0.25
50.46,-0.24
50.61,-0.24
50.76,-0.23
50.91,-0.22
51.06,-0.21
51.21,-0.2
51.36,-0.2
51.51,-0.19
51.66,-0.18
51.8,-0.17
51.96,-0.16
52.1,-0.16
52.25,-0.15
52.4,-0.14
52.55,-0.13
52.7,-0.12
52.85,-0.12
53.0,-0.11
53.15,-0.1
53.3,-0.09
53.45,-0.08
53.6,-0.08
53.74,-0.07
53.89,-0.06
54.04,-0.05
54.19,-0.04
54.34,-0.04
54.49,-0.03
54.64,-0.02
54.79,-0.01
54.92,-0.0
55.04,0.0
55.14,0.01
55.23,0.01
55.31,0.02
55.38,0.02
55.45,0.02
55.5,0.03
55.55,0.03
55.59,0.03
55.63,0.03
55.66,0.04
55.68,0.04
55.7,0.04
55.72,0.04
55.74,0.04
55.76,0.04
55.77,0.04
55.78,0.04
55.79,0.04
55.8,0.04
55.8,0.04
55.81,0.04
55.82,0.04
55.82,0.04
55.82,0.04
55.83,0.04
55.83,0.04
55.83,0.05
55.84,0.05
55.84,0.05
55.84,0.05
55.84,0.05
55.84,0.05
55.84,0.05


==> figs/TrajsMern/Traj_Header_13.csv <==
y,x
0.86,-0.91
0.86,-0.91
0.88,-0.91
0.91,-0.91
0.95,-0.91
1.01,-0.91
1.07,-0.9
1.15,-0.9
1.24,-0.9
1.34,-0.9
1.44,-0.9
1.55,-0.9
1.67,-0.89
1.78,-0.89
1.91,-0.89
2.04,-0.89
2.17,-0.89
2.3,-0.88
2.43,-0.88
2.57,-0.88
2.71,-0.88
2.85,-0.87
2.99,-0.87
3.13,-0.87
3.28,-0.87
3.42,-0.86
3.57,-0.86
3.71,-0.86
3.86,-0.86
4.0,-0.85
4.15,-0.85
4.29,-0.85
4.44,-0.85
4.59,-0.85
4.74,-0.84
4.89,-0.84
5.04,-0.84
5.19,-0.84
5.34,-0.83
5.49,-0.83
5.64,-0.83
5.79,-0.82
5.94,-0.82
6.09,-0.82
6.23,-0.82
6.38,-0.82
6.53,-0.81
6.68,-0.81
6.83,-0.81
6.98,-0.81
7.12,-0.8
7.27,-0.8
7.42,-0.8
7.57,-0.79
7.72,-0.79
7.87,-0.79
8.02,-0.79
8.16,-0.79
8.31,-0.78
8.46,-0.78
8.61,-0.78
8.75,-0.78
8.9,-0.77
9.05,-0.77
9.2,-0.77
9.35,-0.77
9.5,-0.76
9.64,-0.76
9.79,-0.76
9.94,-0.76
10.09,-0.75
10.24,-0.75
10.39,-0.75
10.54,-0.75
10.68,-0.74
10.84,-0.74
10.99,-0.74
11.14,-0.74
11.29,-0.73
11.44,-0.73
11.59,-0.73
11.74,-0.73
11.89,-0.72
12.04,-0.72
12.19,-0.72
12.33,-0.72
12.49,-0.71
12.63,-0.71
12.78,-0.71
12.93,-0.71
13.07,-0.7
13.22,-0.7
13.35,-0.7
13.48,-0.7
13.6,-0.69
13.71,-0.69
13.82,-0.69
13.91,-0.69
14.0,-0.69
14.08,-0.69
14.16,-0.69
14.24,-0.69
14.31,-0.69
14.38,-0.69
14.44,-0.69
14.51,-0.69
14.57,-0.69
14.62,-0.69
14.67,-0.69
14.71,-0.69
14.75,-0.69
14.78,-0.69
14.81,-0.69
14.83,-0.69
14.85,-0.69
14.87,-0.69
14.89,-0.69
14.9,-0.69
14.91,-0.69
14.92,-0.69
14.93,-0.69
14.94,-0.69
14.95,-0.69
14.95,-0.69
14.96,-0.69
14.96,-0.69
14.96,-0.69
14.97,-0.69
14.97,-0.69
14.97,-0.69
14.97,-0.69
14.97,-0.69
14.98,-0.69
14.98,-0.69
14.98,-0.69
14.98,-0.69
14.98,-0.69
14.98,-0.69
14.98,-0.69
14.98,-0.7
14.98,-0.7
14.98,-0.7
14.98,-0.7
14.98,-0.7
14.98,-0.7
14.98,-0.7
14.98,-0.7
14.98,-0.7
14.98,-0.7
14.98,-0.7
14.98,-0.7
14.98,-0.7
14.97,-0.7
14.98,-0.69
14.99,-0.69
15.01,-0.67
15.03,-0.65
15.06,-0.63
15.09,-0.6
15.14,-0.57
15.18,-0.53
15.24,-0.49
15.29,-0.45
15.35,-0.4
15.41,-0.36
15.47,-0.31
15.54,-0.26
15.61,-0.2
15.68,-0.15
15.75,-0.09
15.82,-0.04
15.89,0.02
15.97,0.07
16.04,0.13
16.11,0.19
16.19,0.25
16.26,0.3
16.34,0.36
16.42,0.43
16.5,0.48
16.57,0.54
16.65,0.61
16.73,0.67
16.81,0.73
16.89,0.79
16.97,0.85
17.04,0.91
17.12,0.97
17.2,1.03
17.28,1.09
17.36,1.15
17.44,1.22
17.52,1.28
17.59,1.34
17.67,1.4
17.75,1.46
17.83,1.52
17.91,1.58
17.99,1.64
18.07,1.71
18.14,1.77
18.22,1.83
18.3,1.89
18.38,1.95
18.46,2.01
18.54,2.07
18.62,2.13
18.7,2.19
18.78,2.26
18.85,2.32
18.93,2.38
19.01,2.44
19.09,2.5
19.17,2.56
19.25,2.62
19.32,2.68
19.4,2.74
19.48,2.8
19.55,2.86
19.61,2.9
19.66,2.95
19.71,2.98
19.75,3.02
19.79,3.05
19.82,3.07
19.85,3.09
19.88,3.11
19.9,3.13
19.91,3.14
19.93,3.15
19.95,3.16
19.96,3.17
19.97,3.18
19.98,3.19
19.98,3.19
19.99,3.2
20.0,3.2
20.0,3.21
20.01,3.21
20.01,3.21
20.01,3.22
20.01,3.22
20.02,3.22
20.03,3.22
20.05,3.22
20.08,3.22
20.13,3.22
20.19,3.21
20.26,3.2
20.34,3.2
20.43,3.19
20.53,3.18
20.63,3.17
20.74,3.16
20.85,3.15
20.97,3.14
21.1,3.13
21.23,3.11
21.36,3.1
21.49,3.09
21.63,3.07
21.76,3.06
21.9,3.05
22.04,3.03
22.18,3.02
22.32,3.01
22.47,2.99
22.61,2.98
22.75,2.96
22.9,2.95
23.04,2.94
23.19,2.92
23.33,2.91
23.48,2.9
23.63,2.88
23.78,2.87
23.92,2.86
24.07,2.84
24.22,2.83
24.37,2.82
24.51,2.8
24.66,2.79
24.81,2.78
24.96,2.76
25.11,2.75
25.25,2.74
25.4,2.72
25.55,2.71
25.7,2.7
25.85,2.68
26.0,2.67
26.15,2.66
26.3,2.64
26.45,2.63
26.6,2.61
26.75,2.6
26.9,2.59
27.05,2.57
27.19,2.56
27.34,2.55
27.49,2.53
27.64,2.52
27.78,2.51
27.93,2.49
28.08,2.48
28.23,2.46
28.37,2.45
28.52,2.44
28.67,2.42
28.82,2.41
28.97,2.4
29.12,2.38
29.26,2.37
29.41,2.35
29.56,2.34
29.71,2.33
29.86,2.31
30.0,2.3
30.15,2.29
30.31,2.27
30.45,2.26
30.6,2.24
30.75,2.23
30.9,2.22
31.05,2.2
31.2,2.19
31.35,2.18
31.49,2.16
31.64,2.15
31.79,2.14
31.94,2.12
32.09,2.11
32.22,2.1
32.35,2.08
32.47,2.07
32.58,2.06
32.68,2.05
32.78,2.04
32.87,2.04
32.95,2.03
33.03,2.02
33.11,2.01
33.18,2.01
33.25,2.0
33.32,2.0
33.38,1.99
33.44,1.98
33.49,1.98
33.53,1.98
33.58,1.97
33.61,1.97
33.64,1.97
33.67,1.96
33.69,1.96
33.72,1.96
33.73,1.96
33.75,1.96
33.76,1.95
33.77,1.95
33.78,1.95
33.79,1.95
33.8,1.95
33.8,1.95
33.81,1.95
33.81,1.95
33.82,1.95
33.82,1.95
33.83,1.95
33.83,1.95
33.83,1.95
33.83,1.95
33.83,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.84,1.95
33.85,1.94
33.87,1.93
33.89,1.91
33.93,1.89
33.97,1.87
34.01,1.84
34.06,1.81
34.12,1.77
34.18,1.73
34.24,1.7
34.3,1.66
34.37,1.61
34.44,1.57
34.51,1.52
34.58,1.48
34.66,1.43
34.73,1.38
34.81,1.34
34.89,1.29
34.97,1.24
35.05,1.18
35.13,1.13
35.21,1.08
35.3,1.03
35.38,0.98
35.46,0.93
35.54,0.88
35.63,0.82
35.71,0.77
35.8,0.72
35.88,0.66
35.96,0.61
36.05,0.56
36.13,0.51
36.21,0.45
36.3,0.4
36.38,0.35
36.47,0.29
36.55,0.24
36.64,0.19
36.72,0.14
36.8,0.08
36.89,0.03
36.97,-0.02
37.06,-0.08
37.14,-0.13
37.22,-0.18
37.31,-0.24
37.4,-0.29
37.48,-0.35
37.57,-0.4
37.65,-0.45
37.73,-0.5
37.82,-0.56
37.91,-0.61
37.99,-0.67
38.07,-0.72
38.16,-0.77
38.24,-0.83
38.33,-0.88
38.42,-0.93
38.5,-0.99
38.59,-1.04
38.67,-1.09
38.74,-1.14
38.81,-1.18
38.86,-1.22
38.91,-1.25
38.96,-1.28
39.0,-1.3
39.03,-1.32
39.07,-1.34
39.09,-1.36
39.11,-1.37
39.13,-1.38
39.15,-1.4
39.16,-1.4
39.18,-1.41
39.19,-1.42
39.2,-1.42
39.23,-1.43
39.27,-1.43
39.32,-1.43
39.39,-1.42
39.46,-1.42
39.55,-1.41
39.64,-1.4
39.74,-1.4
39.85,-1.38
39.96,-1.37
40.08,-1.36
40.2,-1.35
40.32,-1.33
40.45,-1.32
40.58,-1.3
40.71,-1.29
40.85,-1.27
40.99,-1.26
41.13,-1.24
41.27,-1.23
41.41,-1.21
41.55,-1.2
41.7,-1.18
41.84,-1.17
41.99,-1.15
42.13,-1.14
42.28,-1.12
42.43,-1.11
42.57,-1.1
42.72,-1.08
42.87,-1.07
43.01,-1.06
43.16,-1.05
43.31,-1.03
43.45,-1.02
43.6,-1.01
43.74,-1.0
43.9,-0.99
44.05,-0.97
44.2,-0.96
44.35,-0.95
44.5,-0.94
44.64,-0.92
44.79,-0.91
44.94,-0.9
45.08,-0.89
45.24,-0.87
45.39,-0.86
45.53,-0.85
45.68,-0.84
45.83,-0.82
45.98,-0.81
46.12,-0.8
46.27,-0.78
46.43,-0.77
46.57,-0.76
46.72,-0.74
46.87,-0.73
47.02,-0.71
47.18,-0.7
47.32,-0.69
47.47,-0.67
47.62,-0.66
47.76,-0.65
47.91,-0.63
48.06,-0.62
48.22,-0.61
48.36,-0.59
48.51,-0.58
48.66,-0.56
48.81,-0.55
48.96,-0.54
49.11,-0.52
49.26,-0.51
49.41,-0.5
49.55,-0.48
49.7,-0.47
49.86,-0.46
50.0,-0.44
50.15,-0.43
50.3,-0.42
50.45,-0.41
50.6,-0.39
50.74,-0.38
50.89,-0.37
51.04,-0.35
51.19,-0.34
51.34,-0.33
51.49,-0.31
51.64,-0.3
51.78,-0.29
51.93,-0.27
52.09,-0.26
52.23,-0.25
52.38,-0.23
52.53,-0.22
52.68,-0.21
52.83,-0.19
52.98,-0.18
53.13,-0.17
53.28,-0.15
53.43,-0.14
53.58,-0.13
53.73,-0.11
53.88,-0.1
54.03,-0.09
54.18,-0.07
54.33,-0.06
54.48,-0.05
54.63,-0.03
54.77,-0.02
54.91,-0.01
55.02,0.0
55.13,0.01
55.22,0.02
55.3,0.03
55.37,0.03
55.43,0.04
55.49,0.04
55.54,0.05
55.58,0.05
55.61,0.05
55.64,0.06
55.67,0.06
55.69,0.06
55.71,0.06
55.73,0.07
55.74,0.07
55.76,0.07
55.77,0.07
55.78,0.07
55.78,0.07
55.79,0.07
55.8,0.07
55.8,0.07
55.81,0.07
55.81,0.07
55.82,0.07
55.82,0.07
55.82,0.07
55.82,0.07
55.82,0.07
55.83,0.07
55.83,0.07
55.83,0.07
55.83,0.07
55.83,0.07
55.83,0.07


==> figs/TrajsMern/Traj_Header_14.csv <==
y,x
0.27,0.23
0.27,0.23
0.29,0.23
0.32,0.23
0.36,0.23
0.42,0.23
0.48,0.23
0.56,0.23
0.65,0.23
0.75,0.23
0.86,0.23
0.97,0.23
1.09,0.23
1.21,0.23
1.33,0.23
1.47,0.23
1.6,0.23
1.73,0.23
1.87,0.23
2.0,0.22
2.15,0.22
2.28,0.22
2.43,0.22
2.57,0.22
2.72,0.22
2.86,0.22
3.01,0.22
3.15,0.22
3.29,0.22
3.44,0.22
3.59,0.22
3.74,0.22
3.88,0.22
4.03,0.22
4.18,0.22
4.33,0.21
4.48,0.21
4.62,0.21
4.77,0.21
4.93,0.21
5.08,0.21
5.23,0.21
5.38,0.21
5.53,0.21
5.68,0.21
5.82,0.21
5.98,0.21
6.13,0.21
6.28,0.21
6.43,0.21
6.57,0.21
6.73,0.2
6.87,0.2
7.02,0.2
7.17,0.2
7.32,0.2
7.47,0.2
7.62,0.2
7.77,0.2
7.92,0.2
8.07,0.2
8.22,0.2
8.36,0.2
8.51,0.2
8.67,0.2
8.81,0.2
8.96,0.2
9.11,0.19
9.26,0.19
9.42,0.19
9.56,0.19
9.71,0.19
9.87,0.19
10.01,0.19
10.16,0.19
10.31,0.19
10.46,0.19
10.61,0.19
10.76,0.19
10.91,0.19
11.06,0.19
11.21,0.19
11.36,0.18
11.51,0.18
11.66,0.18
11.82,0.18
11.96,0.18
12.11,0.18
12.26,0.18
12.41,0.18
12.56,0.18
12.71,0.18
12.85,0.18
13.01,0.18
13.15,0.18
13.29,0.18
13.41,0.18
13.53,0.18
13.65,0.18
13.75,0.18
13.84,0.17
13.93,0.17
14.02,0.17
14.09,0.17
14.17,0.17
14.24,0.17
14.31,0.17
14.38,0.17
14.44,0.17
14.5,0.17
14.55,0.18
14.6,0.18
14.64,0.18
14.68,0.18
14.71,0.18
14.74,0.18
14.76,0.18
14.78,0.18
14.8,0.18
14.82,0.18
14.83,0.18
14.84,0.18
14.85,0.18
14.86,0.18
14.87,0.18
14.87,0.18
14.88,0.18
14.88,0.18
14.89,0.18
14.89,0.18
14.9,0.18
14.9,0.18
14.9,0.18
14.9,0.18
14.9,0.18
14.9,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.91,0.18
14.92,0.18
14.94,0.19
14.97,0.2
15.0,0.22
15.05,0.24
15.09,0.26
15.15,0.29
15.21,0.31
15.27,0.34
15.33,0.37
15.4,0.4
15.47,0.44
15.55,0.47
15.62,0.51
15.71,0.54
15.78,0.58
15.87,0.62
15.95,0.65
16.03,0.69
16.12,0.73
16.21,0.77
16.3,0.81
16.38,0.85
16.47,0.89
16.56,0.93
16.65,0.97
16.74,1.01
16.83,1.06
16.91,1.1
17.0,1.14
17.09,1.18
17.18,1.22
17.27,1.26
17.36,1.3
17.45,1.34
17.54,1.38
17.63,1.43
17.72,1.47
17.81,1.51
17.9,1.55
17.99,1.59
18.09,1.63
18.18,1.68
18.27,1.72
18.36,1.76
18.45,1.8
18.54,1.84
18.63,1.89
18.72,1.93
18.81,1.97
18.9,2.01
18.99,2.05
19.08,2.09
19.17,2.13
19.26,2.18
19.35,2.22
19.44,2.26
19.54,2.3
19.63,2.34
19.72,2.39
19.81,2.43
19.9,2.47
19.99,2.51
20.08,2.55
20.16,2.59
20.23,2.62
20.29,2.65
20.35,2.67
20.4,2.7
20.44,2.72
20.48,2.73
20.52,2.75
20.54,2.76
20.57,2.77
20.59,2.78
20.61,2.79
20.63,2.8
20.64,2.81
20.65,2.81
20.66,2.82
20.67,2.82
20.68,2.82
20.68,2.83
20.69,2.83
20.69,2.83
20.7,2.83
20.7,2.84
20.71,2.84
20.71,2.84
20.72,2.84
20.74,2.84
20.78,2.84
20.82,2.83
20.88,2.83
20.96,2.82
21.04,2.82
21.13,2.81
21.23,2.8
21.33,2.79
21.44,2.78
21.56,2.77
21.68,2.76
21.8,2.75
21.93,2.74
22.06,2.73
22.19,2.72
22.32,2.71
22.46,2.69
22.59,2.68
22.74,2.67
22.88,2.66
23.03,2.64
23.17,2.63
23.31,2.62
23.46,2.61
23.6,2.6
23.75,2.58
23.89,2.57
24.04,2.56
24.19,2.55
24.34,2.53
24.49,2.52
24.64,2.51
24.79,2.5
24.94,2.49
25.08,2.47
25.23,2.46
25.38,2.45
25.52,2.44
25.67,2.43
25.82,2.41
25.97,2.4
26.12,2.39
26.27,2.38
26.42,2.37
26.57,2.35
26.72,2.34
26.87,2.33
27.02,2.32
27.17,2.3
27.32,2.29
27.47,2.28
27.62,2.27
27.77,2.25
27.92,2.24
28.07,2.23
28.22,2.22
28.37,2.2
28.52,2.19
28.67,2.18
28.81,2.17
28.97,2.15
29.12,2.14
29.26,2.13
29.41,2.12
29.56,2.1
29.71,2.09
29.86,2.08
30.01,2.07
30.16,2.05
30.31,2.04
30.46,2.03
30.62,2.02
30.77,2.0
30.91,1.99
31.06,1.98
31.21,1.97
31.36,1.96
31.5,1.94
31.65,1.93
31.8,1.92
31.94,1.91
32.07,1.9
32.2,1.89
32.32,1.88
32.43,1.87
32.53,1.86
32.63,1.85
32.72,1.84
32.8,1.84
32.88,1.83
32.96,1.82
33.03,1.82
33.1,1.81
33.16,1.81
33.23,1.8
33.29,1.8
33.34,1.79
33.39,1.79
33.43,1.78
33.47,1.78
33.5,1.78
33.53,1.78
33.55,1.77
33.58,1.77
33.59,1.77
33.61,1.77
33.62,1.77
33.64,1.77
33.65,1.77
33.65,1.77
33.66,1.77
33.67,1.77
33.67,1.76
33.68,1.76
33.68,1.76
33.69,1.76
33.69,1.76
33.69,1.76
33.69,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.7,1.76
33.71,1.76
33.72,1.76
33.74,1.75
33.76,1.73
33.8,1.71
33.84,1.69
33.88,1.67
33.94,1.64
33.99,1.61
34.06,1.58
34.12,1.54
34.19,1.51
34.26,1.47
34.34,1.43
34.41,1.39
34.49,1.35
34.57,1.31
34.65,1.27
34.73,1.23
34.81,1.18
34.9,1.14
34.98,1.1
35.06,1.05
35.15,1.01
35.23,0.96
35.32,0.92
35.4,0.87
35.49,0.83
35.58,0.78
35.67,0.73
35.75,0.69
35.84,0.64
35.93,0.6
36.02,0.55
36.11,0.5
36.19,0.46
36.28,0.41
36.37,0.37
36.46,0.32
36.55,0.27
36.64,0.23
36.73,0.18
36.82,0.13
36.9,0.09
36.99,0.04
37.08,-0.01
37.17,-0.05
37.26,-0.1
37.34,-0.14
37.43,-0.19
37.52,-0.24
37.61,-0.28
37.69,-0.33
37.78,-0.37
37.87,-0.42
37.96,-0.47
38.05,-0.51
38.14,-0.56
38.23,-0.61
38.32,-0.65
38.4,-0.7
38.49,-0.75
38.58,-0.79
38.67,-0.84
38.76,-0.88
38.83,-0.92
38.9,-0.96
38.96,-0.99
39.02,-1.02
39.07,-1.05
39.11,-1.07
39.15,-1.09
39.18,-1.1
39.2,-1.12
39.23,-1.13
39.25,-1.14
39.26,-1.15
39.28,-1.16
39.29,-1.16
39.3,-1.17
39.32,-1.18
39.35,-1.18
39.39,-1.18
39.44,-1.18
39.5,-1.18
39.57,-1.17
39.66,-1.17
39.75,-1.16
39.84,-1.15
39.95,-1.14
40.07,-1.13
40.18,-1.12
40.3,-1.11
40.43,-1.1
40.56,-1.09
40.69,-1.08
40.82,-1.06
40.96,-1.05
41.09,-1.04
41.23,-1.02
41.37,-1.01
41.51,-1.0
41.65,-0.99
41.79,-0.97
41.93,-0.96
42.08,-0.95
42.23,-0.94
42.38,-0.93
42.52,-0.92
42.67,-0.9
42.81,-0.89
42.96,-0.88
43.11,-0.87
43.26,-0.86
43.41,-0.85
43.56,-0.84
43.71,-0.83
43.85,-0.82
44.0,-0.81
44.15,-0.8
44.3,-0.79
44.45,-0.78
44.6,-0.77
44.75,-0.76
44.9,-0.75
45.05,-0.74
45.2,-0.73
45.35,-0.72
45.5,-0.71
45.64,-0.7
45.79,-0.69
45.94,-0.68
46.09,-0.66
46.23,-0.65
46.38,-0.64
46.53,-0.63
46.68,-0.62
46.83,-0.61
46.98,-0.6
47.12,-0.59
47.27,-0.58
47.42,-0.56
47.57,-0.55
47.72,-0.54
47.86,-0.53
48.01,-0.52
48.16,-0.51
48.3,-0.5
48.45,-0.48
48.6,-0.47
48.76,-0.46
48.9,-0.45
49.05,-0.44
49.2,-0.43
49.35,-0.42
49.5,-0.41
49.65,-0.4
49.8,-0.38
49.95,-0.37
50.09,-0.36
50.24,-0.35
50.39,-0.34
50.54,-0.33
50.7,-0.32
50.84,-0.31
50.99,-0.3
51.14,-0.29
51.28,-0.28
51.43,-0.26
51.58,-0.25
51.73,-0.24
51.87,-0.23
52.02,-0.22
52.17,-0.21
52.32,-0.2
52.47,-0.19
52.62,-0.18
52.77,-0.17
52.92,-0.15
53.07,-0.14
53.22,-0.13
53.37,-0.12
53.52,-0.11
53.67,-0.1
53.82,-0.09
53.97,-0.08
54.12,-0.07
54.27,-0.05
54.42,-0.04
54.57,-0.03
54.71,-0.02
54.85,-0.01
54.97,-0.0
55.09,0.01
55.18,0.01
55.27,0.02
55.35,0.03
55.42,0.03
55.47,0.04
55.53,0.04
55.57,0.04
55.61,0.05
55.64,0.05
55.67,0.05
55.69,0.05
55.71,0.05
55.73,0.05
55.75,0.06
55.76,0.06
55.77,0.06
55.79,0.06
55.79,0.06
55.8,0.06
55.81,0.06
55.81,0.06
55.82,0.06
55.82,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.85,0.06
55.85,0.06


==> figs/TrajsMern/Traj_Header_15.csv <==
y,x
0.13,-0.18
0.13,-0.18
0.15,-0.18
0.18,-0.18
0.22,-0.18
0.27,-0.18
0.34,-0.18
0.42,-0.18
0.51,-0.18
0.6,-0.17
0.71,-0.17
0.82,-0.17
0.94,-0.17
1.06,-0.17
1.18,-0.17
1.31,-0.17
1.44,-0.17
1.58,-0.17
1.71,-0.17
1.85,-0.17
2.0,-0.17
2.14,-0.17
2.28,-0.17
2.43,-0.17
2.57,-0.17
2.71,-0.17
2.86,-0.17
3.0,-0.17
3.15,-0.17
3.3,-0.17
3.44,-0.17
3.59,-0.17
3.73,-0.16
3.88,-0.16
4.03,-0.16
4.18,-0.16
4.32,-0.16
4.47,-0.16
4.62,-0.16
4.77,-0.16
4.92,-0.16
5.07,-0.16
5.22,-0.16
5.37,-0.16
5.52,-0.16
5.67,-0.16
5.82,-0.16
5.97,-0.16
6.12,-0.16
6.27,-0.16
6.42,-0.16
6.57,-0.16
6.71,-0.16
6.86,-0.15
7.01,-0.15
7.16,-0.15
7.31,-0.15
7.46,-0.15
7.61,-0.15
7.76,-0.15
7.91,-0.15
8.06,-0.15
8.21,-0.15
8.36,-0.15
8.51,-0.15
8.65,-0.15
8.8,-0.15
8.95,-0.15
9.09,-0.15
9.24,-0.15
9.39,-0.15
9.54,-0.15
9.69,-0.15
9.84,-0.15
9.99,-0.14
10.13,-0.14
10.28,-0.14
10.43,-0.14
10.58,-0.14
10.73,-0.14
10.88,-0.14
11.03,-0.14
11.18,-0.14
11.33,-0.14
11.48,-0.14
11.63,-0.14
11.78,-0.14
11.93,-0.14
12.07,-0.14
12.22,-0.14
12.37,-0.14
12.52,-0.14
12.67,-0.14
12.82,-0.14
12.97,-0.14
13.12,-0.13
13.27,-0.13
13.42,-0.13
13.56,-0.13
13.7,-0.13
13.83,-0.13
13.95,-0.13
14.05,-0.13
14.16,-0.13
14.25,-0.13
14.34,-0.13
14.42,-0.13
14.5,-0.13
14.58,-0.13
14.65,-0.13
14.72,-0.13
14.79,-0.13
14.85,-0.13
14.91,-0.13
14.96,-0.13
15.01,-0.13
15.05,-0.13
15.09,-0.13
15.12,-0.13
15.15,-0.13
15.17,-0.13
15.19,-0.13
15.21,-0.13
15.23,-0.13
15.24,-0.13
15.25,-0.13
15.26,-0.13
15.27,-0.13
15.28,-0.13
15.29,-0.13
15.29,-0.13
15.3,-0.13
15.3,-0.13
15.3,-0.13
15.31,-0.13
15.31,-0.13
15.31,-0.13
15.31,-0.13
15.31,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.32,-0.13
15.33,-0.13
15.35,-0.12
15.38,-0.1
15.41,-0.09
15.45,-0.07
15.5,-0.05
15.56,-0.02
15.61,0.01
15.68,0.04
15.74,0.07
15.81,0.1
15.88,0.14
15.96,0.17
16.03,0.21
16.11,0.24
16.19,0.28
16.28,0.32
16.36,0.36
16.44,0.4
16.53,0.44
16.61,0.48
16.7,0.52
16.79,0.56
16.87,0.6
16.96,0.64
17.05,0.68
17.13,0.72
17.22,0.76
17.31,0.81
17.4,0.85
17.49,0.89
17.58,0.93
17.67,0.98
17.76,1.02
17.85,1.06
17.94,1.1
18.03,1.15
18.12,1.19
18.21,1.23
18.3,1.27
18.38,1.31
18.48,1.36
18.56,1.4
18.65,1.44
18.74,1.48
18.83,1.53
18.92,1.57
19.01,1.61
19.1,1.65
19.19,1.7
19.28,1.74
19.37,1.78
19.46,1.82
19.56,1.87
19.65,1.91
19.74,1.95
19.83,2.0
19.92,2.04
20.01,2.08
20.1,2.12
20.19,2.17
20.28,2.21
20.37,2.25
20.46,2.29
20.54,2.33
20.61,2.37
20.68,2.4
20.74,2.42
20.79,2.45
20.83,2.47
20.87,2.49
20.9,2.5
20.93,2.51
20.95,2.53
20.97,2.54
20.99,2.55
21.01,2.55
21.02,2.56
21.03,2.56
21.04,2.57
21.05,2.57
21.06,2.58
21.07,2.58
21.07,2.58
21.08,2.59
21.08,2.59
21.09,2.59
21.09,2.59
21.09,2.59
21.1,2.59
21.12,2.59
21.16,2.59
21.2,2.59
21.26,2.58
21.33,2.58
21.41,2.57
21.5,2.56
21.6,2.56
21.7,2.55
21.81,2.54
21.93,2.53
22.05,2.52
22.18,2.51
22.31,2.5
22.44,2.49
22.57,2.48
22.71,2.47
22.85,2.46
22.99,2.45
23.13,2.43
23.27,2.42
23.41,2.41
23.55,2.4
23.7,2.39
23.85,2.38
24.0,2.37
24.14,2.36
24.28,2.34
24.43,2.33
24.58,2.32
24.73,2.31
24.87,2.3
25.02,2.29
25.17,2.28
25.32,2.27
25.47,2.25
25.62,2.24
25.77,2.23
25.92,2.22
26.07,2.21
26.21,2.2
26.37,2.19
26.52,2.18
26.66,2.17
26.81,2.15
26.96,2.14
27.12,2.13
27.27,2.12
27.41,2.11
27.56,2.1
27.72,2.09
27.87,2.07
28.02,2.06
28.17,2.05
28.31,2.04
28.46,2.03
28.61,2.02
28.76,2.0
28.91,1.99
29.06,1.98
29.21,1.97
29.36,1.96
29.5,1.95
29.65,1.94
29.8,1.92
29.95,1.91
30.1,1.9
30.26,1.89
30.41,1.88
30.56,1.87
30.71,1.86
30.86,1.84
31.01,1.83
31.16,1.82
31.31,1.81
31.46,1.8
31.61,1.79
31.75,1.78
31.89,1.77
32.02,1.76
32.14,1.75
32.25,1.74
32.35,1.73
32.45,1.72
32.54,1.72
32.62,1.71
32.7,1.7
32.77,1.7
32.85,1.69
32.92,1.69
32.98,1.68
33.05,1.68
33.11,1.67
33.16,1.67
33.21,1.67
33.25,1.66
33.29,1.66
33.32,1.66
33.34,1.65
33.37,1.65
33.39,1.65
33.41,1.65
33.42,1.65
33.44,1.65
33.45,1.65
33.46,1.65
33.47,1.65
33.47,1.64
33.48,1.64
33.49,1.64
33.49,1.64
33.49,1.64
33.5,1.64
33.5,1.64
33.5,1.64
33.51,1.64
33.51,1.64
33.51,1.64
33.51,1.64
33.51,1.64
33.51,1.64
33.51,1.64
33.51,1.64
33.51,1.64
33.51,1.64
33.51,1.64
33.51,1.64
33.51,1.64
33.51,1.64
33.52,1.64
33.53,1.64
33.55,1.63
33.58,1.61
33.61,1.6
33.66,1.58
33.71,1.56
33.76,1.54
33.82,1.51
33.89,1.48
33.95,1.45
34.02,1.42
34.1,1.39
34.17,1.36
34.25,1.32
34.33,1.29
34.41,1.25
34.5,1.22
34.58,1.18
34.67,1.14
34.75,1.11
34.84,1.07
34.93,1.03
35.02,0.99
35.11,0.96
35.2,0.92
35.28,0.88
35.38,0.84
35.47,0.8
35.56,0.76
35.65,0.72
35.74,0.68
35.83,0.64
35.92,0.6
36.01,0.57
36.1,0.53
36.19,0.49
36.28,0.45
36.37,0.41
36.46,0.37
36.55,0.33
36.64,0.29
36.74,0.25
36.83,0.21
36.92,0.17
37.01,0.13
37.1,0.09
37.2,0.05
37.29,0.01
37.38,-0.02
37.47,-0.06
37.56,-0.1
37.65,-0.14
37.74,-0.18
37.84,-0.22
37.93,-0.26
38.02,-0.3
38.12,-0.34
38.21,-0.38
38.3,-0.42
38.39,-0.46
38.48,-0.5
38.58,-0.54
38.67,-0.58
38.75,-0.62
38.83,-0.65
38.91,-0.68
38.97,-0.71
39.03,-0.74
39.08,-0.76
39.12,-0.78
39.16,-0.79
39.19,-0.81
39.22,-0.82
39.24,-0.83
39.26,-0.84
39.28,-0.85
39.3,-0.85
39.31,-0.86
39.32,-0.86
39.34,-0.87
39.37,-0.87
39.41,-0.87
39.46,-0.87
39.53,-0.87
39.6,-0.87
39.69,-0.86
39.78,-0.86
39.88,-0.85
39.98,-0.84
40.1,-0.84
40.21,-0.83
40.34,-0.82
40.46,-0.81
40.59,-0.8
40.73,-0.79
40.86,-0.78
40.99,-0.77
41.13,-0.76
41.27,-0.75
41.42,-0.74
41.56,-0.73
41.7,-0.72
41.84,-0.72
41.99,-0.71
42.14,-0.7
42.29,-0.69
42.44,-0.68
42.58,-0.67
42.73,-0.66
42.88,-0.65
43.02,-0.65
43.17,-0.64
43.32,-0.63
43.47,-0.62
43.62,-0.62
43.77,-0.61
43.91,-0.6
44.06,-0.59
44.21,-0.59
44.35,-0.58
44.5,-0.57
44.65,-0.57
44.8,-0.56
44.95,-0.55
45.1,-0.54
45.25,-0.54
45.4,-0.53
45.55,-0.52
45.69,-0.51
45.84,-0.5
45.99,-0.5
46.14,-0.49
46.28,-0.48
46.43,-0.47
46.58,-0.46
46.73,-0.45
46.88,-0.45
47.03,-0.44
47.18,-0.43
47.33,-0.42
47.48,-0.41
47.63,-0.4
47.78,-0.4
47.93,-0.39
48.08,-0.38
48.23,-0.37
48.38,-0.36
48.53,-0.35
48.68,-0.35
48.82,-0.34
48.97,-0.33
49.12,-0.32
49.27,-0.31
49.42,-0.3
49.57,-0.3
49.72,-0.29
49.87,-0.28
50.02,-0.27
50.17,-0.26
50.32,-0.26
50.47,-0.25
50.61,-0.24
50.77,-0.23
50.92,-0.22
51.06,-0.22
51.22,-0.21
51.36,-0.2
51.51,-0.19
51.66,-0.18
51.81,-0.17
51.96,-0.17
52.11,-0.16
52.26,-0.15
52.41,-0.14
52.56,-0.13
52.71,-0.13
52.86,-0.12
53.02,-0.11
53.17,-0.1
53.32,-0.09
53.47,-0.08
53.62,-0.08
53.76,-0.07
53.91,-0.06
54.06,-0.05
54.21,-0.04
54.37,-0.03
54.52,-0.03
54.66,-0.02
54.81,-0.01
54.93,-0.0
55.05,0.0
55.15,0.01
55.24,0.01
55.32,0.02
55.39,0.02
55.45,0.02
55.5,0.03
55.55,0.03
55.58,0.03
55.62,0.03
55.65,0.04
55.67,0.04
55.69,0.04
55.71,0.04
55.73,0.04
55.74,0.04
55.75,0.04
55.77,0.04
55.77,0.04
55.78,0.04
55.79,0.04
55.79,0.04
55.8,0.04
55.8,0.04
55.81,0.04
55.81,0.04
55.81,0.04
55.82,0.04
55.82,0.05
55.82,0.05
55.82,0.05
55.82,0.05
55.82,0.05
55.83,0.05
55.83,0.05
55.83,0.05
55.83,0.05


==> figs/TrajsMern/Traj_Header_16.csv <==
y,x
0.33,-0.87
0.33,-0.87
0.35,-0.87
0.38,-0.87
0.42,-0.87
0.48,-0.86
0.55,-0.86
0.63,-0.86
0.72,-0.86
0.82,-0.86
0.93,-0.86
1.03,-0.86
1.15,-0.85
1.27,-0.85
1.4,-0.85
1.53,-0.85
1.66,-0.85
1.8,-0.84
1.94,-0.84
2.07,-0.84
2.21,-0.84
2.35,-0.83
2.49,-0.83
2.64,-0.83
2.79,-0.83
2.93,-0.83
3.08,-0.82
3.22,-0.82
3.37,-0.82
3.51,-0.82
3.66,-0.81
3.81,-0.81
3.96,-0.81
4.11,-0.81
4.25,-0.8
4.4,-0.8
4.55,-0.8
4.7,-0.8
4.84,-0.8
4.99,-0.79
5.14,-0.79
5.28,-0.79
5.44,-0.79
5.59,-0.78
5.74,-0.78
5.88,-0.78
6.04,-0.78
6.19,-0.77
6.34,-0.77
6.49,-0.77
6.64,-0.77
6.79,-0.76
6.95,-0.76
7.1,-0.76
7.24,-0.76
7.4,-0.75
7.54,-0.75
7.69,-0.75
7.84,-0.75
7.99,-0.75
8.14,-0.74
8.28,-0.74
8.44,-0.74
8.58,-0.74
8.73,-0.73
8.88,-0.73
9.03,-0.73
9.18,-0.73
9.33,-0.72
9.48,-0.72
9.63,-0.72
9.77,-0.72
9.93,-0.71
10.08,-0.71
10.22,-0.71
10.37,-0.71
10.52,-0.71
10.67,-0.7
10.82,-0.7
10.96,-0.7
11.12,-0.7
11.27,-0.69
11.42,-0.69
11.57,-0.69
11.72,-0.69
11.87,-0.68
12.02,-0.68
12.17,-0.68
12.32,-0.68
12.47,-0.67
12.62,-0.67
12.77,-0.67
12.91,-0.67
13.05,-0.67
13.17,-0.66
13.29,-0.66
13.41,-0.66
13.51,-0.66
13.6,-0.66
13.69,-0.66
13.78,-0.66
13.86,-0.66
13.93,-0.66
14.01,-0.66
14.08,-0.66
14.14,-0.66
14.21,-0.66
14.27,-0.66
14.32,-0.66
14.37,-0.66
14.41,-0.66
14.44,-0.66
14.47,-0.66
14.5,-0.66
14.52,-0.66
14.55,-0.66
14.56,-0.66
14.58,-0.66
14.59,-0.66
14.6,-0.66
14.61,-0.66
14.62,-0.66
14.63,-0.66
14.64,-0.66
14.64,-0.66
14.65,-0.66
14.65,-0.66
14.65,-0.66
14.66,-0.66
14.66,-0.66
14.66,-0.66
14.66,-0.66
14.66,-0.66
14.66,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.67,-0.66
14.66,-0.66
14.66,-0.66
14.67,-0.66
14.68,-0.65
14.7,-0.64
14.72,-0.63
14.75,-0.6
14.79,-0.58
14.84,-0.55
14.89,-0.51
14.94,-0.48
15.0,-0.44
15.06,-0.4
15.13,-0.35
15.19,-0.31
15.26,-0.26
15.33,-0.22
15.41,-0.17
15.48,-0.12
15.56,-0.07
15.64,-0.02
15.71,0.04
15.79,0.09
15.87,0.14
15.95,0.19
16.03,0.24
16.11,0.3
16.19,0.35
16.27,0.41
16.35,0.46
16.44,0.52
16.52,0.57
16.6,0.63
16.68,0.68
16.77,0.74
16.85,0.79
16.93,0.85
17.02,0.9
17.1,0.96
17.19,1.01
17.27,1.07
17.35,1.12
17.43,1.18
17.51,1.23
17.6,1.29
17.68,1.34
17.76,1.4
17.84,1.45
17.93,1.51
18.01,1.56
18.09,1.62
18.17,1.67
18.26,1.73
18.34,1.78
18.42,1.84
18.5,1.89
18.59,1.95
18.67,2.0
18.75,2.06
18.84,2.12
18.92,2.17
19.0,2.22
19.09,2.28
19.17,2.34
19.26,2.39
19.34,2.45
19.42,2.5
19.49,2.55
19.55,2.59
19.61,2.63
19.66,2.66
19.7,2.69
19.74,2.72
19.78,2.74
19.81,2.76
19.83,2.78
19.85,2.79
19.87,2.8
19.89,2.82
19.9,2.83
19.92,2.83
19.93,2.84
19.94,2.85
19.94,2.85
19.95,2.86
19.96,2.86
19.96,2.86
19.97,2.87
19.97,2.87
19.97,2.87
19.98,2.87
19.98,2.88
19.99,2.88
20.01,2.88
20.05,2.87
20.09,2.87
20.15,2.87
20.22,2.86
20.3,2.85
20.39,2.85
20.49,2.84
20.59,2.83
20.71,2.82
20.82,2.81
20.95,2.8
21.07,2.79
21.2,2.78
21.33,2.77
21.47,2.75
21.6,2.74
21.74,2.73
21.89,2.72
22.02,2.71
22.16,2.69
22.3,2.68
22.45,2.67
22.59,2.66
22.73,2.65
22.88,2.63
23.03,2.62
23.17,2.61
23.32,2.6
23.47,2.58
23.62,2.57
23.76,2.56
23.91,2.55
24.06,2.54
24.2,2.52
24.35,2.51
24.5,2.5
24.65,2.49
24.8,2.48
24.95,2.47
25.1,2.45
25.25,2.44
25.4,2.43
25.54,2.42
25.69,2.41
25.84,2.39
25.99,2.38
26.14,2.37
26.28,2.36
26.44,2.34
26.58,2.33
26.73,2.32
26.88,2.31
27.03,2.3
27.18,2.28
27.33,2.27
27.48,2.26
27.62,2.25
27.77,2.23
27.92,2.22
28.07,2.21
28.22,2.2
28.37,2.19
28.52,2.17
28.66,2.16
28.81,2.15
28.96,2.14
29.11,2.12
29.26,2.11
29.41,2.1
29.56,2.09
29.71,2.07
29.86,2.06
30.01,2.05
30.16,2.04
30.31,2.03
30.45,2.01
30.61,2.0
30.76,1.99
30.91,1.98
31.05,1.96
31.21,1.95
31.36,1.94
31.5,1.93
31.64,1.92
31.76,1.91
31.88,1.9
31.99,1.89
32.1,1.88
32.19,1.87
32.28,1.86
32.36,1.86
32.44,1.85
32.52,1.84
32.59,1.84
32.66,1.83
32.73,1.83
32.79,1.82
32.85,1.82
32.9,1.81
32.95,1.81
32.99,1.81
33.03,1.8
33.06,1.8
33.09,1.8
33.11,1.8
33.13,1.79
33.15,1.79
33.17,1.79
33.18,1.79
33.19,1.79
33.2,1.79
33.21,1.79
33.22,1.79
33.22,1.79
33.23,1.79
33.23,1.79
33.24,1.79
33.24,1.79
33.24,1.79
33.25,1.79
33.25,1.78
33.25,1.78
33.25,1.78
33.26,1.78
33.26,1.78
33.26,1.78
33.26,1.78
33.26,1.78
33.26,1.78
33.26,1.78
33.26,1.78
33.26,1.78
33.26,1.78
33.26,1.78
33.27,1.78
33.29,1.77
33.32,1.76
33.36,1.75
33.4,1.73
33.45,1.71
33.5,1.69
33.56,1.66
33.63,1.64
33.69,1.61
33.76,1.58
33.84,1.55
33.91,1.52
33.99,1.49
34.07,1.46
34.15,1.43
34.24,1.39
34.32,1.36
34.41,1.33
34.5,1.29
34.58,1.26
34.67,1.22
34.77,1.18
34.86,1.15
34.95,1.11
35.04,1.08
35.13,1.04
35.22,1.0
35.31,0.97
35.4,0.93
35.5,0.89
35.59,0.86
35.68,0.82
35.78,0.78
35.87,0.75
35.96,0.71
36.05,0.67
36.14,0.64
36.23,0.6
36.33,0.56
36.42,0.53
36.51,0.49
36.61,0.45
36.7,0.42
36.79,0.38
36.88,0.34
36.97,0.31
37.06,0.27
37.15,0.23
37.25,0.2
37.34,0.16
37.43,0.12
37.52,0.09
37.62,0.05
37.71,0.01
37.8,-0.02
37.89,-0.06
37.99,-0.1
38.08,-0.14
38.18,-0.17
38.27,-0.21
38.36,-0.25
38.46,-0.29
38.55,-0.32
38.63,-0.35
38.7,-0.38
38.77,-0.41
38.83,-0.43
38.88,-0.45
38.92,-0.47
38.96,-0.49
38.99,-0.5
39.02,-0.51
39.05,-0.52
39.07,-0.53
39.09,-0.54
39.1,-0.54
39.12,-0.55
39.13,-0.55
39.15,-0.56
39.18,-0.56
39.22,-0.56
39.27,-0.56
39.34,-0.56
39.41,-0.56
39.5,-0.56
39.59,-0.56
39.69,-0.55
39.8,-0.55
39.91,-0.54
40.02,-0.54
40.14,-0.53
40.27,-0.52
40.4,-0.52
40.53,-0.51
40.67,-0.5
40.8,-0.5
40.94,-0.49
41.08,-0.48
41.22,-0.48
41.36,-0.47
41.51,-0.46
41.65,-0.46
41.79,-0.45
41.94,-0.45
42.09,-0.44
42.23,-0.43
42.37,-0.43
42.52,-0.42
42.67,-0.42
42.81,-0.41
42.96,-0.41
43.11,-0.4
43.26,-0.4
43.41,-0.39
43.56,-0.39
43.71,-0.39
43.86,-0.38
44.0,-0.38
44.15,-0.37
44.3,-0.37
44.45,-0.36
44.59,-0.36
44.75,-0.36
44.9,-0.35
45.05,-0.35
45.2,-0.34
45.34,-0.34
45.49,-0.33
45.64,-0.33
45.79,-0.32
45.94,-0.32
46.09,-0.31
46.24,-0.31
46.39,-0.3
46.54,-0.3
46.68,-0.29
46.84,-0.28
46.99,-0.28
47.13,-0.27
47.29,-0.27
47.43,-0.26
47.58,-0.26
47.74,-0.25
47.88,-0.25
48.03,-0.24
48.18,-0.24
48.33,-0.23
48.48,-0.22
48.63,-0.22
48.78,-0.21
48.93,-0.21
49.08,-0.2
49.23,-0.2
49.39,-0.19
49.54,-0.19
49.69,-0.18
49.83,-0.18
49.98,-0.17
50.13,-0.17
50.28,-0.16
50.43,-0.16
50.58,-0.15
50.73,-0.15
50.88,-0.14
51.03,-0.14
51.18,-0.13
51.34,-0.13
51.49,-0.12
51.64,-0.12
51.79,-0.11
51.94,-0.11
52.09,-0.1
52.24,-0.1
52.39,-0.09
52.54,-0.09
52.7,-0.08
52.85,-0.07
52.99,-0.07
53.14,-0.06
53.29,-0.06
53.44,-0.05
53.59,-0.05
53.73,-0.04
53.88,-0.04
54.03,-0.03
54.18,-0.03
54.33,-0.02
54.48,-0.02
54.63,-0.01
54.77,-0.01
54.9,-0.0
55.02,0.0
55.13,0.0
55.22,0.01
55.3,0.01
55.37,0.01
55.44,0.02
55.49,0.02
55.54,0.02
55.58,0.02
55.62,0.02
55.65,0.02
55.68,0.02
55.7,0.02
55.72,0.03
55.74,0.03
55.75,0.03
55.77,0.03
55.78,0.03
55.79,0.03
55.79,0.03
55.8,0.03
55.81,0.03
55.81,0.03
55.82,0.03
55.82,0.03
55.83,0.03
55.83,0.03
55.83,0.03
55.83,0.03
55.84,0.03
55.84,0.03
55.84,0.03
55.84,0.03
55.84,0.03
55.84,0.03
55.84,0.03


==> figs/TrajsMern/Traj_Header_17.csv <==
y,x
-0.55,-0.94
-0.55,-0.94
-0.53,-0.94
-0.5,-0.94
-0.46,-0.94
-0.41,-0.94
-0.34,-0.94
-0.26,-0.94
-0.17,-0.94
-0.08,-0.94
0.03,-0.93
0.14,-0.93
0.25,-0.93
0.37,-0.93
0.5,-0.93
0.63,-0.92
0.76,-0.92
0.89,-0.92
1.02,-0.92
1.16,-0.91
1.3,-0.91
1.44,-0.91
1.58,-0.91
1.73,-0.9
1.87,-0.9
2.01,-0.9
2.15,-0.9
2.3,-0.89
2.45,-0.89
2.59,-0.89
2.74,-0.89
2.88,-0.88
3.03,-0.88
3.18,-0.88
3.33,-0.88
3.48,-0.87
3.62,-0.87
3.77,-0.87
3.92,-0.87
4.07,-0.86
4.22,-0.86
4.36,-0.86
4.51,-0.86
4.66,-0.85
4.81,-0.85
4.96,-0.85
5.11,-0.85
5.26,-0.84
5.41,-0.84
5.56,-0.84
5.71,-0.84
5.86,-0.83
6.01,-0.83
6.16,-0.83
6.31,-0.83
6.46,-0.82
6.61,-0.82
6.76,-0.82
6.9,-0.82
7.05,-0.81
7.2,-0.81
7.35,-0.81
7.5,-0.81
7.65,-0.8
7.8,-0.8
7.94,-0.8
8.09,-0.8
8.24,-0.79
8.39,-0.79
8.55,-0.79
8.69,-0.79
8.84,-0.78
8.99,-0.78
9.14,-0.78
9.29,-0.78
9.44,-0.77
9.59,-0.77
9.73,-0.77
9.88,-0.77
10.03,-0.76
10.18,-0.76
10.33,-0.76
10.48,-0.76
10.63,-0.75
10.78,-0.75
10.93,-0.75
11.08,-0.75
11.23,-0.74
11.38,-0.74
11.53,-0.74
11.68,-0.74
11.82,-0.73
11.96,-0.73
12.08,-0.73
12.2,-0.73
12.31,-0.73
12.41,-0.72
12.51,-0.72
12.6,-0.72
12.68,-0.72
12.77,-0.72
12.84,-0.72
12.91,-0.72
12.98,-0.72
13.05,-0.72
13.11,-0.72
13.17,-0.72
13.22,-0.72
13.27,-0.72
13.31,-0.72
13.35,-0.73
13.38,-0.73
13.41,-0.73
13.44,-0.73
13.46,-0.73
13.47,-0.73
13.49,-0.73
13.5,-0.73
13.52,-0.73
13.53,-0.73
13.54,-0.73
13.54,-0.73
13.55,-0.73
13.56,-0.73
13.56,-0.73
13.56,-0.73
13.57,-0.73
13.57,-0.73
13.57,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.59,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.58,-0.73
13.59,-0.72
13.61,-0.71
13.64,-0.69
13.67,-0.67
13.71,-0.65
13.75,-0.62
13.8,-0.59
13.86,-0.55
13.92,-0.52
13.98,-0.48
14.04,-0.44
14.11,-0.4
14.18,-0.35
14.25,-0.31
14.33,-0.26
14.4,-0.22
14.48,-0.17
14.55,-0.12
14.64,-0.07
14.71,-0.02
14.79,0.03
14.87,0.08
14.95,0.13
15.04,0.18
15.12,0.23
15.2,0.28
15.29,0.33
15.37,0.39
15.46,0.44
15.54,0.49
15.62,0.54
15.71,0.59
15.79,0.65
15.87,0.7
15.96,0.75
16.04,0.8
16.13,0.86
16.21,0.91
16.3,0.96
16.38,1.02
16.47,1.07
16.55,1.12
16.64,1.18
16.72,1.23
16.81,1.28
16.9,1.34
16.98,1.39
17.06,1.44
17.15,1.49
17.23,1.55
17.31,1.6
17.4,1.65
17.48,1.7
17.57,1.76
17.65,1.81
17.74,1.86
17.82,1.91
17.9,1.96
17.99,2.02
18.07,2.07
18.16,2.12
18.24,2.17
18.32,2.23
18.41,2.28
18.48,2.32
18.55,2.37
18.61,2.4
18.66,2.44
18.71,2.47
18.75,2.49
18.79,2.52
18.82,2.53
18.84,2.55
18.87,2.57
18.89,2.58
18.91,2.59
18.92,2.6
18.93,2.61
18.94,2.61
18.95,2.62
18.96,2.62
18.97,2.63
18.98,2.63
18.98,2.64
18.99,2.64
18.99,2.64
18.99,2.64
19.0,2.65
19.0,2.65
19.01,2.65
19.03,2.65
19.06,2.65
19.11,2.64
19.17,2.64
19.24,2.63
19.32,2.63
19.41,2.62
19.51,2.61
19.61,2.61
19.72,2.6
19.84,2.59
19.96,2.58
20.09,2.57
20.21,2.56
20.35,2.55
20.48,2.54
20.61,2.53
20.75,2.52
20.89,2.51
21.03,2.5
21.17,2.49
21.32,2.47
21.46,2.46
21.6,2.45
21.75,2.44
21.9,2.43
22.04,2.42
22.18,2.41
22.33,2.4
22.48,2.39
22.63,2.38
22.78,2.37
22.92,2.35
23.07,2.34
23.22,2.33
23.37,2.32
23.51,2.31
23.66,2.3
23.81,2.29
23.96,2.28
24.1,2.27
24.25,2.26
24.4,2.25
24.55,2.24
24.7,2.23
24.85,2.22
25.0,2.21
25.14,2.19
25.29,2.18
25.44,2.17
25.59,2.16
25.74,2.15
25.89,2.14
26.04,2.13
26.19,2.12
26.34,2.11
26.49,2.1
26.64,2.08
26.79,2.07
26.94,2.06
27.08,2.05
27.23,2.04
27.38,2.03
27.53,2.02
27.68,2.01
27.83,2.0
27.98,1.99
28.12,1.97
28.27,1.96
28.42,1.95
28.57,1.94
28.71,1.93
28.86,1.92
29.01,1.91
29.16,1.9
29.31,1.89
29.46,1.88
29.61,1.87
29.76,1.85
29.91,1.84
30.06,1.83
30.21,1.82
30.36,1.81
30.51,1.8
30.66,1.79
30.81,1.78
30.96,1.77
31.11,1.76
31.26,1.74
31.4,1.73
31.56,1.72
31.71,1.71
31.85,1.7
31.99,1.69
32.11,1.68
32.23,1.67
32.34,1.67
32.44,1.66
32.54,1.65
32.63,1.64
32.71,1.64
32.79,1.63
32.87,1.63
32.94,1.62
33.01,1.62
33.07,1.61
33.14,1.61
33.2,1.6
33.25,1.6
33.3,1.59
33.34,1.59
33.38,1.59
33.41,1.59
33.44,1.58
33.46,1.58
33.48,1.58
33.5,1.58
33.52,1.58
33.53,1.58
33.54,1.58
33.55,1.58
33.56,1.58
33.57,1.57
33.57,1.57
33.58,1.57
33.58,1.57
33.59,1.57
33.59,1.57
33.6,1.57
33.6,1.57
33.6,1.57
33.6,1.57
33.6,1.57
33.61,1.57
33.61,1.57
33.61,1.57
33.61,1.57
33.61,1.57
33.61,1.57
33.61,1.57
33.61,1.57
33.61,1.57
33.61,1.57
33.61,1.57
33.61,1.57
33.63,1.57
33.64,1.56
33.67,1.55
33.71,1.53
33.75,1.51
33.8,1.49
33.85,1.47
33.91,1.45
33.97,1.42
34.04,1.39
34.11,1.36
34.18,1.33
34.26,1.3
34.33,1.26
34.41,1.23
34.5,1.19
34.58,1.16
34.66,1.12
34.75,1.09
34.84,1.05
34.92,1.01
35.01,0.97
35.1,0.94
35.19,0.9
35.28,0.86
35.37,0.82
35.46,0.78
35.55,0.75
35.64,0.71
35.73,0.67
35.82,0.63
35.91,0.59
36.0,0.55
36.09,0.51
36.18,0.47
36.28,0.44
36.37,0.4
36.46,0.36
36.55,0.32
36.64,0.28
36.73,0.24
36.82,0.2
36.91,0.16
37.01,0.12
37.1,0.08
37.19,0.05
37.28,0.01
37.38,-0.03
37.47,-0.07
37.56,-0.11
37.65,-0.15
37.74,-0.19
37.83,-0.23
37.92,-0.27
38.01,-0.31
38.1,-0.34
38.2,-0.38
38.29,-0.42
38.38,-0.46
38.47,-0.5
38.57,-0.54
38.66,-0.58
38.75,-0.62
38.84,-0.66
38.92,-0.69
39.0,-0.72
39.06,-0.75
39.12,-0.78
39.17,-0.8
39.22,-0.82
39.26,-0.83
39.29,-0.85
39.32,-0.86
39.34,-0.87
39.36,-0.88
39.38,-0.89
39.4,-0.9
39.41,-0.9
39.43,-0.91
39.44,-0.91
39.47,-0.91
39.51,-0.91
39.57,-0.91
39.63,-0.91
39.71,-0.91
39.79,-0.9
39.89,-0.9
39.98,-0.89
40.09,-0.89
40.2,-0.88
40.32,-0.87
40.44,-0.86
40.57,-0.85
40.69,-0.84
40.83,-0.83
40.96,-0.82
41.1,-0.81
41.23,-0.8
41.38,-0.79
41.52,-0.78
41.66,-0.77
41.8,-0.76
41.95,-0.75
42.09,-0.74
42.24,-0.73
42.38,-0.72
42.53,-0.71
42.68,-0.7
42.82,-0.7
42.97,-0.69
43.12,-0.68
43.26,-0.67
43.41,-0.66
43.56,-0.65
43.71,-0.65
43.86,-0.64
44.01,-0.63
44.15,-0.62
44.3,-0.62
44.45,-0.61
44.6,-0.6
44.75,-0.59
44.89,-0.58
45.04,-0.58
45.19,-0.57
45.34,-0.56
45.49,-0.55
45.64,-0.54
45.79,-0.54
45.94,-0.53
46.08,-0.52
46.23,-0.51
46.38,-0.5
46.53,-0.49
46.67,-0.48
46.83,-0.48
46.97,-0.47
47.12,-0.46
47.28,-0.45
47.42,-0.44
47.57,-0.43
47.73,-0.42
47.88,-0.41
48.03,-0.4
48.18,-0.39
48.33,-0.39
48.47,-0.38
48.62,-0.37
48.78,-0.36
48.93,-0.35
49.07,-0.34
49.22,-0.33
49.37,-0.32
49.52,-0.32
49.67,-0.31
49.82,-0.3
49.97,-0.29
50.12,-0.28
50.27,-0.27
50.42,-0.26
50.57,-0.26
50.72,-0.25
50.87,-0.24
51.02,-0.23
51.17,-0.22
51.32,-0.21
51.47,-0.2
51.62,-0.2
51.77,-0.19
51.92,-0.18
52.07,-0.17
52.22,-0.16
52.37,-0.15
52.52,-0.14
52.67,-0.14
52.82,-0.13
52.97,-0.12
53.12,-0.11
53.27,-0.1
53.41,-0.09
53.56,-0.08
53.71,-0.08
53.85,-0.07
54.01,-0.06
54.15,-0.05
54.3,-0.04
54.45,-0.03
54.6,-0.02
54.75,-0.01
54.88,-0.01
55.0,0.0
55.11,0.01
55.21,0.01
55.3,0.02
55.37,0.02
55.43,0.03
55.49,0.03
55.54,0.03
55.58,0.03
55.61,0.04
55.65,0.04
55.67,0.04
55.69,0.04
55.71,0.04
55.73,0.04
55.75,0.04
55.76,0.04
55.77,0.04
55.78,0.05
55.79,0.05
55.8,0.05
55.8,0.05
55.81,0.05
55.81,0.05
55.82,0.05
55.82,0.05
55.82,0.05
55.83,0.05
55.83,0.05
55.83,0.05
55.83,0.05
55.83,0.05
55.83,0.05
55.83,0.05
55.84,0.05
55.84,0.05
55.84,0.05
55.84,0.05


==> figs/TrajsMern/Traj_Header_18.csv <==
y,x
-0.32,-0.2
-0.31,-0.2
-0.3,-0.2
-0.27,-0.2
-0.23,-0.2
-0.17,-0.2
-0.1,-0.2
-0.02,-0.2
0.07,-0.2
0.17,-0.2
0.27,-0.2
0.38,-0.2
0.5,-0.2
0.62,-0.2
0.74,-0.2
0.87,-0.2
1.0,-0.2
1.13,-0.2
1.27,-0.2
1.4,-0.2
1.55,-0.19
1.68,-0.19
1.83,-0.19
1.97,-0.19
2.11,-0.19
2.26,-0.19
2.41,-0.19
2.55,-0.19
2.7,-0.19
2.84,-0.19
2.99,-0.19
3.14,-0.19
3.28,-0.19
3.43,-0.19
3.57,-0.19
3.73,-0.19
3.88,-0.19
4.03,-0.19
4.17,-0.19
4.32,-0.18
4.47,-0.18
4.62,-0.18
4.77,-0.18
4.92,-0.18
5.07,-0.18
5.22,-0.18
5.37,-0.18
5.51,-0.18
5.66,-0.18
5.81,-0.18
5.96,-0.18
6.11,-0.18
6.26,-0.18
6.41,-0.18
6.56,-0.18
6.71,-0.18
6.86,-0.18
7.01,-0.17
7.15,-0.17
7.31,-0.17
7.45,-0.17
7.6,-0.17
7.76,-0.17
7.91,-0.17
8.06,-0.17
8.21,-0.17
8.36,-0.17
8.51,-0.17
8.66,-0.17
8.8,-0.17
8.95,-0.17
9.1,-0.17
9.25,-0.17
9.39,-0.17
9.54,-0.17
9.69,-0.17
9.84,-0.16
9.99,-0.16
10.14,-0.16
10.3,-0.16
10.44,-0.16
10.59,-0.16
10.74,-0.16
10.88,-0.16
11.04,-0.16
11.19,-0.16
11.34,-0.16
11.49,-0.16
11.63,-0.16
11.79,-0.16
11.93,-0.16
12.08,-0.16
12.23,-0.16
12.38,-0.16
12.53,-0.15
12.68,-0.15
12.82,-0.15
12.97,-0.15
13.12,-0.15
13.27,-0.15
13.42,-0.15
13.56,-0.15
13.7,-0.15
13.83,-0.15
13.94,-0.15
14.05,-0.15
14.16,-0.15
14.25,-0.15
14.34,-0.15
14.43,-0.15
14.51,-0.15
14.58,-0.15
14.65,-0.15
14.72,-0.15
14.79,-0.15
14.85,-0.15
14.91,-0.15
14.97,-0.15
15.01,-0.15
15.05,-0.15
15.09,-0.15
15.12,-0.15
15.15,-0.15
15.18,-0.15
15.2,-0.15
15.21,-0.15
15.23,-0.15
15.24,-0.15
15.26,-0.15
15.27,-0.15
15.28,-0.15
15.28,-0.15
15.29,-0.15
15.3,-0.15
15.3,-0.15
15.3,-0.15
15.31,-0.15
15.31,-0.15
15.31,-0.15
15.32,-0.15
15.32,-0.15
15.32,-0.15
15.32,-0.15
15.32,-0.15
15.32,-0.15
15.32,-0.15
15.32,-0.15
15.32,-0.15
15.33,-0.15
15.33,-0.15
15.33,-0.15
15.33,-0.15
15.32,-0.15
15.32,-0.15
15.32,-0.15
15.32,-0.15
15.32,-0.15
15.32,-0.15
15.33,-0.15
15.34,-0.14
15.36,-0.13
15.38,-0.12
15.42,-0.1
15.46,-0.08
15.5,-0.06
15.56,-0.03
15.61,0.0
15.68,0.03
15.74,0.07
15.81,0.1
15.89,0.14
15.96,0.18
16.04,0.22
16.11,0.26
16.19,0.3
16.27,0.34
16.36,0.38
16.44,0.42
16.52,0.47
16.61,0.51
16.69,0.55
16.78,0.6
16.87,0.64
16.95,0.69
17.04,0.73
17.13,0.77
17.21,0.82
17.3,0.86
17.39,0.91
17.47,0.95
17.56,1.0
17.65,1.04
17.74,1.09
17.83,1.13
17.92,1.18
18.01,1.22
18.09,1.27
18.18,1.32
18.27,1.36
18.36,1.41
18.45,1.45
18.54,1.5
18.62,1.54
18.71,1.59
18.8,1.63
18.89,1.68
18.98,1.72
19.07,1.77
19.16,1.82
19.25,1.86
19.34,1.91
19.42,1.95
19.51,2.0
19.6,2.04
19.69,2.09
19.78,2.13
19.87,2.18
19.96,2.23
20.04,2.27
20.13,2.32
20.22,2.36
20.31,2.41
20.4,2.45
20.47,2.49
20.54,2.53
20.61,2.56
20.66,2.59
20.71,2.61
20.75,2.63
20.79,2.65
20.82,2.67
20.84,2.68
20.87,2.69
20.89,2.7
20.91,2.71
20.92,2.72
20.94,2.73
20.95,2.73
20.96,2.74
20.97,2.74
20.97,2.75
20.98,2.75
20.99,2.75
20.99,2.76
20.99,2.76
21.0,2.76
21.0,2.76
21.0,2.76
21.01,2.76
21.03,2.76
21.07,2.76
21.12,2.76
21.18,2.75
21.25,2.75
21.33,2.74
21.42,2.73
21.51,2.72
21.62,2.72
21.73,2.71
21.84,2.7
21.96,2.69
22.09,2.68
22.22,2.67
22.35,2.65
22.48,2.64
22.62,2.63
22.76,2.62
22.9,2.61
23.04,2.6
23.18,2.58
23.32,2.57
23.46,2.56
23.61,2.55
23.76,2.53
23.9,2.52
24.05,2.51
24.19,2.5
24.34,2.49
24.48,2.48
24.63,2.46
24.78,2.45
24.92,2.44
25.07,2.43
25.21,2.42
25.36,2.41
25.51,2.39
25.65,2.38
25.8,2.37
25.95,2.36
26.1,2.35
26.24,2.33
26.39,2.32
26.54,2.31
26.69,2.3
26.84,2.29
26.98,2.28
27.13,2.26
27.28,2.25
27.43,2.24
27.58,2.23
27.73,2.22
27.87,2.2
28.02,2.19
28.18,2.18
28.33,2.17
28.47,2.15
28.62,2.14
28.77,2.13
28.92,2.12
29.07,2.11
29.22,2.09
29.36,2.08
29.51,2.07
29.66,2.06
29.81,2.05
29.96,2.03
30.11,2.02
30.26,2.01
30.41,2.0
30.56,1.98
30.71,1.97
30.86,1.96
31.0,1.95
31.15,1.94
31.31,1.92
31.46,1.91
31.61,1.9
31.75,1.89
31.89,1.88
32.01,1.87
32.13,1.86
32.24,1.85
32.35,1.84
32.44,1.83
32.53,1.82
32.61,1.82
32.7,1.81
32.77,1.8
32.85,1.8
32.91,1.79
32.98,1.79
33.04,1.78
33.1,1.78
33.16,1.77
33.2,1.77
33.24,1.77
33.28,1.76
33.31,1.76
33.34,1.76
33.36,1.76
33.38,1.76
33.4,1.75
33.42,1.75
33.43,1.75
33.44,1.75
33.45,1.75
33.46,1.75
33.47,1.75
33.47,1.75
33.48,1.75
33.49,1.75
33.49,1.75
33.49,1.75
33.5,1.75
33.5,1.75
33.5,1.75
33.5,1.75
33.5,1.75
33.51,1.75
33.51,1.75
33.51,1.75
33.51,1.75
33.51,1.75
33.51,1.75
33.51,1.75
33.51,1.75
33.51,1.75
33.51,1.75
33.51,1.75
33.51,1.75
33.51,1.74
33.52,1.74
33.54,1.73
33.57,1.72
33.6,1.7
33.65,1.68
33.69,1.66
33.75,1.63
33.81,1.6
33.87,1.57
33.93,1.54
34.0,1.51
34.08,1.47
34.15,1.44
34.23,1.4
34.31,1.36
34.39,1.32
34.47,1.29
34.56,1.25
34.64,1.21
34.72,1.17
34.81,1.13
34.89,1.08
34.98,1.04
35.07,1.0
35.16,0.96
35.25,0.92
35.33,0.88
35.42,0.83
35.51,0.79
35.6,0.75
35.69,0.7
35.78,0.66
35.87,0.62
35.96,0.58
36.05,0.53
36.14,0.49
36.23,0.45
36.32,0.4
36.42,0.36
36.5,0.32
36.6,0.27
36.69,0.23
36.78,0.19
36.87,0.14
36.96,0.1
37.04,0.06
37.13,0.02
37.22,-0.03
37.31,-0.07
37.4,-0.11
37.49,-0.16
37.58,-0.2
37.68,-0.24
37.77,-0.29
37.86,-0.33
37.95,-0.37
38.04,-0.42
38.13,-0.46
38.22,-0.5
38.31,-0.55
38.4,-0.59
38.49,-0.63
38.58,-0.67
38.66,-0.71
38.74,-0.75
38.81,-0.79
38.87,-0.82
38.93,-0.84
38.98,-0.86
39.02,-0.88
39.05,-0.9
39.09,-0.92
39.11,-0.93
39.14,-0.94
39.16,-0.95
39.17,-0.96
39.19,-0.97
39.2,-0.97
39.21,-0.98
39.23,-0.98
39.26,-0.98
39.3,-0.99
39.35,-0.99
39.42,-0.98
39.49,-0.98
39.57,-0.98
39.67,-0.97
39.77,-0.96
39.88,-0.96
39.99,-0.95
40.11,-0.94
40.23,-0.93
40.36,-0.92
40.49,-0.91
40.62,-0.9
40.75,-0.89
40.88,-0.88
41.02,-0.87
41.16,-0.86
41.3,-0.84
41.45,-0.83
41.59,-0.82
41.73,-0.81
41.87,-0.8
42.02,-0.79
42.17,-0.78
42.31,-0.77
42.45,-0.76
42.6,-0.75
42.75,-0.74
42.9,-0.74
43.05,-0.73
43.19,-0.72
43.34,-0.71
43.49,-0.7
43.64,-0.69
43.79,-0.68
43.94,-0.68
44.09,-0.67
44.24,-0.66
44.38,-0.65
44.53,-0.64
44.68,-0.64
44.82,-0.63
44.97,-0.62
45.12,-0.61
45.26,-0.6
45.41,-0.59
45.56,-0.58
45.71,-0.58
45.86,-0.57
46.01,-0.56
46.16,-0.55
46.3,-0.54
46.46,-0.53
46.6,-0.52
46.75,-0.51
46.91,-0.5
47.05,-0.49
47.2,-0.48
47.36,-0.47
47.5,-0.46
47.65,-0.45
47.8,-0.44
47.95,-0.43
48.1,-0.42
48.25,-0.42
48.39,-0.41
48.54,-0.4
48.69,-0.39
48.84,-0.38
48.98,-0.37
49.13,-0.36
49.28,-0.35
49.43,-0.34
49.58,-0.33
49.73,-0.32
49.88,-0.31
50.03,-0.3
50.17,-0.3
50.32,-0.29
50.47,-0.28
50.62,-0.27
50.77,-0.26
50.92,-0.25
51.07,-0.24
51.21,-0.23
51.36,-0.22
51.51,-0.21
51.66,-0.21
51.81,-0.2
51.96,-0.19
52.11,-0.18
52.25,-0.17
52.4,-0.16
52.55,-0.15
52.7,-0.14
52.84,-0.13
53.0,-0.12
53.14,-0.11
53.29,-0.11
53.44,-0.1
53.59,-0.09
53.73,-0.08
53.88,-0.07
54.03,-0.06
54.18,-0.05
54.33,-0.04
54.47,-0.03
54.62,-0.02
54.77,-0.01
54.9,-0.01
55.02,0.0
55.12,0.01
55.22,0.01
55.3,0.02
55.37,0.02
55.43,0.03
55.49,0.03
55.54,0.03
55.58,0.04
55.61,0.04
55.65,0.04
55.67,0.04
55.69,0.04
55.71,0.04
55.73,0.05
55.75,0.05
55.76,0.05
55.77,0.05
55.78,0.05
55.79,0.05
55.8,0.05
55.8,0.05
55.81,0.05
55.81,0.05
55.82,0.05
55.82,0.05
55.82,0.05
55.82,0.05
55.83,0.05
55.83,0.05
55.83,0.05
55.83,0.05
55.83,0.05
55.83,0.05
55.84,0.05
55.84,0.05


==> figs/TrajsMern/Traj_Header_19.csv <==
y,x
0.76,0.98
0.77,0.98
0.78,0.98
0.81,0.98
0.85,0.98
0.91,0.97
0.98,0.97
1.06,0.97
1.15,0.97
1.25,0.97
1.35,0.97
1.46,0.96
1.57,0.96
1.69,0.96
1.81,0.96
1.94,0.96
2.07,0.95
2.21,0.95
2.34,0.95
2.48,0.95
2.62,0.94
2.76,0.94
2.9,0.94
3.04,0.94
3.19,0.93
3.33,0.93
3.48,0.93
3.62,0.93
3.77,0.92
3.91,0.92
4.06,0.92
4.21,0.92
4.36,0.91
4.51,0.91
4.66,0.91
4.81,0.9
4.96,0.9
5.11,0.9
5.26,0.9
5.41,0.89
5.56,0.89
5.71,0.89
5.85,0.89
6.01,0.88
6.15,0.88
6.3,0.88
6.45,0.87
6.6,0.87
6.75,0.87
6.91,0.87
7.05,0.86
7.2,0.86
7.35,0.86
7.5,0.86
7.65,0.85
7.8,0.85
7.95,0.85
8.1,0.85
8.24,0.84
8.39,0.84
8.54,0.84
8.69,0.83
8.84,0.83
8.98,0.83
9.13,0.83
9.28,0.82
9.43,0.82
9.58,0.82
9.73,0.82
9.88,0.81
10.03,0.81
10.18,0.81
10.33,0.8
10.48,0.8
10.63,0.8
10.77,0.8
10.92,0.79
11.07,0.79
11.22,0.79
11.37,0.79
11.52,0.78
11.67,0.78
11.82,0.78
11.97,0.78
12.12,0.77
12.26,0.77
12.41,0.77
12.56,0.76
12.71,0.76
12.86,0.76
13.01,0.76
13.16,0.75
13.31,0.75
13.45,0.75
13.58,0.75
13.71,0.74
13.83,0.74
13.94,0.74
14.04,0.74
14.14,0.74
14.23,0.74
14.31,0.74
14.39,0.74
14.47,0.74
14.54,0.74
14.61,0.74
14.68,0.74
14.74,0.74
14.8,0.74
14.85,0.74
14.9,0.74
14.94,0.74
14.98,0.74
15.01,0.74
15.04,0.74
15.07,0.74
15.09,0.74
15.11,0.74
15.12,0.74
15.13,0.74
15.15,0.74
15.16,0.74
15.16,0.74
15.17,0.74
15.18,0.74
15.18,0.74
15.19,0.74
15.19,0.74
15.2,0.74
15.2,0.74
15.2,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.21,0.74
15.22,0.74
15.23,0.75
15.25,0.75
15.28,0.76
15.31,0.77
15.36,0.79
15.41,0.8
15.46,0.82
15.53,0.84
15.59,0.86
15.66,0.89
15.73,0.91
15.81,0.93
15.88,0.96
15.97,0.98
16.05,1.01
16.14,1.04
16.22,1.07
16.31,1.09
16.4,1.12
16.48,1.15
16.57,1.18
16.67,1.21
16.76,1.24
16.85,1.27
16.94,1.3
17.04,1.33
17.13,1.36
17.22,1.39
17.31,1.42
17.41,1.45
17.5,1.48
17.6,1.51
17.69,1.54
17.78,1.57
17.88,1.6
17.97,1.63
18.07,1.66
18.16,1.69
18.25,1.72
18.35,1.75
18.45,1.78
18.54,1.81
18.64,1.84
18.73,1.87
18.83,1.9
18.92,1.93
19.02,1.96
19.11,1.99
19.21,2.02
19.3,2.05
19.4,2.08
19.49,2.11
19.59,2.15
19.68,2.18
19.78,2.21
19.87,2.24
19.97,2.27
20.06,2.3
20.15,2.33
20.25,2.36
20.34,2.39
20.44,2.42
20.53,2.45
20.62,2.48
20.71,2.51
20.79,2.53
20.86,2.55
20.91,2.57
20.97,2.59
21.01,2.6
21.05,2.62
21.09,2.63
21.12,2.64
21.15,2.65
21.17,2.65
21.19,2.66
21.2,2.66
21.22,2.67
21.23,2.67
21.24,2.68
21.25,2.68
21.26,2.68
21.27,2.68
21.27,2.69
21.28,2.69
21.28,2.69
21.29,2.69
21.29,2.69
21.29,2.69
21.3,2.69
21.33,2.69
21.36,2.69
21.41,2.69
21.46,2.68
21.53,2.68
21.61,2.67
21.7,2.66
21.8,2.66
21.9,2.65
22.01,2.64
22.13,2.63
22.25,2.62
22.37,2.61
22.5,2.6
22.63,2.59
22.76,2.58
22.9,2.56
23.03,2.55
23.17,2.54
23.31,2.53
23.45,2.52
23.6,2.51
23.74,2.49
23.88,2.48
24.03,2.47
24.18,2.46
24.32,2.45
24.47,2.44
24.62,2.42
24.76,2.41
24.91,2.4
25.06,2.39
25.21,2.38
25.35,2.37
25.5,2.35
25.65,2.34
25.8,2.33
25.94,2.32
26.09,2.31
26.24,2.3
26.39,2.28
26.54,2.27
26.69,2.26
26.84,2.25
26.99,2.24
27.14,2.22
27.29,2.21
27.44,2.2
27.58,2.19
27.74,2.18
27.88,2.17
28.03,2.15
28.18,2.14
28.33,2.13
28.48,2.12
28.62,2.11
28.78,2.09
28.92,2.08
29.07,2.07
29.22,2.06
29.36,2.05
29.51,2.04
29.66,2.02
29.81,2.01
29.96,2.0
30.11,1.99
30.25,1.98
30.4,1.96
30.55,1.95
30.7,1.94
30.85,1.93
31.0,1.92
31.15,1.9
31.29,1.89
31.44,1.88
31.59,1.87
31.73,1.86
31.86,1.85
31.99,1.84
32.11,1.83
32.22,1.82
32.32,1.81
32.41,1.8
32.51,1.8
32.59,1.79
32.67,1.78
32.75,1.78
32.82,1.77
32.89,1.77
32.96,1.76
33.02,1.76
33.08,1.75
33.13,1.75
33.18,1.74
33.22,1.74
33.26,1.74
33.29,1.73
33.32,1.73
33.34,1.73
33.36,1.73
33.38,1.73
33.4,1.73
33.41,1.72
33.42,1.72
33.43,1.72
33.44,1.72
33.45,1.72
33.46,1.72
33.46,1.72
33.47,1.72
33.47,1.72
33.48,1.72
33.48,1.72
33.48,1.72
33.48,1.72
33.49,1.72
33.49,1.72
33.49,1.72
33.49,1.72
33.49,1.72
33.49,1.72
33.49,1.72
33.49,1.72
33.49,1.72
33.49,1.72
33.49,1.72
33.49,1.72
33.49,1.72
33.49,1.72
33.5,1.72
33.51,1.71
33.52,1.7
33.55,1.69
33.58,1.67
33.62,1.66
33.67,1.63
33.72,1.61
33.78,1.58
33.84,1.55
33.91,1.52
33.98,1.49
34.05,1.45
34.12,1.42
34.2,1.38
34.28,1.35
34.36,1.31
34.44,1.27
34.52,1.23
34.61,1.19
34.69,1.15
34.78,1.11
34.86,1.07
34.95,1.03
35.03,0.99
35.12,0.95
35.21,0.9
35.3,0.86
35.39,0.82
35.47,0.78
35.56,0.74
35.65,0.7
35.74,0.65
35.83,0.61
35.92,0.57
36.01,0.53
36.09,0.49
36.19,0.44
36.28,0.4
36.37,0.36
36.45,0.32
36.54,0.27
36.63,0.23
36.72,0.19
36.81,0.15
36.9,0.1
36.99,0.06
37.08,0.02
37.17,-0.02
37.26,-0.07
37.35,-0.11
37.44,-0.15
37.53,-0.19
37.62,-0.24
37.71,-0.28
37.8,-0.32
37.89,-0.36
37.98,-0.41
38.07,-0.45
38.16,-0.49
38.25,-0.53
38.34,-0.58
38.43,-0.62
38.52,-0.66
38.61,-0.7
38.69,-0.74
38.76,-0.78
38.83,-0.81
38.89,-0.84
38.94,-0.86
38.98,-0.88
39.02,-0.9
39.06,-0.92
39.09,-0.93
39.11,-0.94
39.14,-0.95
39.16,-0.96
39.17,-0.97
39.19,-0.98
39.2,-0.98
39.22,-0.99
39.25,-0.99
39.29,-0.99
39.34,-0.99
39.41,-0.99
39.48,-0.99
39.57,-0.98
39.67,-0.98
39.77,-0.97
39.87,-0.96
39.98,-0.95
40.1,-0.95
40.22,-0.94
40.35,-0.93
40.48,-0.91
40.61,-0.9
40.74,-0.89
40.88,-0.88
41.01,-0.87
41.15,-0.86
41.29,-0.85
41.43,-0.84
41.58,-0.83
41.72,-0.82
41.87,-0.8
42.01,-0.79
42.16,-0.78
42.31,-0.77
42.45,-0.77
42.59,-0.76
42.74,-0.75
42.89,-0.74
43.04,-0.73
43.19,-0.72
43.33,-0.71
43.48,-0.7
43.62,-0.7
43.77,-0.69
43.92,-0.68
44.07,-0.67
44.22,-0.66
44.37,-0.66
44.52,-0.65
44.67,-0.64
44.82,-0.63
44.97,-0.62
45.11,-0.61
45.26,-0.6
45.41,-0.6
45.56,-0.59
45.71,-0.58
45.86,-0.57
46.01,-0.56
46.15,-0.55
46.31,-0.54
46.45,-0.53
46.6,-0.52
46.75,-0.51
46.89,-0.5
47.04,-0.49
47.19,-0.48
47.34,-0.48
47.49,-0.47
47.64,-0.46
47.78,-0.45
47.93,-0.44
48.08,-0.43
48.23,-0.42
48.38,-0.41
48.53,-0.4
48.67,-0.39
48.82,-0.38
48.97,-0.37
49.11,-0.36
49.27,-0.35
49.41,-0.34
49.56,-0.33
49.71,-0.33
49.86,-0.32
50.0,-0.31
50.16,-0.3
50.31,-0.29
50.45,-0.28
50.61,-0.27
50.75,-0.26
50.9,-0.25
51.05,-0.24
51.2,-0.23
51.35,-0.23
51.5,-0.22
51.65,-0.21
51.8,-0.2
51.95,-0.19
52.1,-0.18
52.25,-0.17
52.4,-0.16
52.55,-0.15
52.7,-0.14
52.84,-0.13
52.99,-0.12
53.14,-0.12
53.29,-0.11
53.44,-0.1
53.59,-0.09
53.74,-0.08
53.89,-0.07
54.03,-0.06
54.18,-0.05
54.34,-0.04
54.49,-0.03
54.63,-0.02
54.77,-0.01
54.91,-0.01
55.02,0.0
55.13,0.01
55.22,0.01
55.3,0.02
55.37,0.02
55.43,0.03
55.49,0.03
55.53,0.03
55.57,0.04
55.61,0.04
55.64,0.04
55.67,0.04
55.69,0.04
55.71,0.04
55.72,0.05
55.74,0.05
55.75,0.05
55.76,0.05
55.77,0.05
55.78,0.05
55.79,0.05
55.79,0.05
55.8,0.05
55.8,0.05
55.81,0.05
55.81,0.05
55.81,0.05
55.82,0.05
55.82,0.05
55.82,0.05
55.82,0.05
55.82,0.05
55.82,0.05
55.83,0.05
55.83,0.05
55.83,0.05


==> figs/TrajsMern/Traj_Header_2.csv <==
y,x
0.07,0.28
0.07,0.27
0.09,0.25
0.11,0.24
0.15,0.23
0.21,0.22
0.27,0.22
0.35,0.21
0.44,0.21
0.53,0.21
0.63,0.21
0.74,0.21
0.86,0.22
0.97,0.22
1.1,0.23
1.23,0.24
1.35,0.24
1.49,0.25
1.63,0.26
1.77,0.26
1.9,0.27
2.05,0.28
2.19,0.29
2.33,0.29
2.47,0.3
2.62,0.3
2.76,0.3
2.91,0.31
3.05,0.31
3.2,0.31
3.35,0.31
3.5,0.31
3.65,0.31
3.79,0.31
3.94,0.31
4.09,0.3
4.23,0.3
4.38,0.3
4.53,0.3
4.68,0.29
4.83,0.29
4.98,0.28
5.12,0.28
5.27,0.28
5.42,0.27
5.57,0.27
5.72,0.27
5.87,0.26
6.02,0.26
6.17,0.26
6.32,0.26
6.47,0.26
6.62,0.25
6.76,0.25
6.91,0.25
7.06,0.25
7.21,0.25
7.36,0.25
7.5,0.25
7.65,0.25
7.81,0.25
7.96,0.25
8.11,0.25
8.26,0.25
8.41,0.25
8.56,0.25
8.71,0.25
8.85,0.25
9.0,0.25
9.15,0.25
9.3,0.25
9.44,0.25
9.59,0.25
9.74,0.25
9.89,0.25
10.04,0.25
10.19,0.25
10.34,0.25
10.49,0.25
10.64,0.25
10.79,0.25
10.94,0.24
11.09,0.24
11.24,0.24
11.39,0.24
11.54,0.24
11.69,0.24
11.84,0.24
11.98,0.24
12.12,0.23
12.25,0.23
12.37,0.23
12.47,0.23
12.57,0.23
12.67,0.23
12.76,0.23
12.84,0.23
12.92,0.23
13.0,0.23
13.07,0.23
13.14,0.23
13.2,0.23
13.27,0.23
13.32,0.23
13.38,0.23
13.42,0.23
13.47,0.23
13.5,0.23
13.54,0.23
13.56,0.23
13.59,0.23
13.61,0.23
13.63,0.23
13.64,0.23
13.66,0.23
13.67,0.23
13.68,0.23
13.69,0.23
13.69,0.23
13.7,0.23
13.71,0.23
13.71,0.23
13.72,0.23
13.72,0.23
13.72,0.23
13.73,0.23
13.73,0.23
13.73,0.23
13.73,0.23
13.73,0.23
13.73,0.23
13.73,0.23
13.74,0.23
13.74,0.23
13.74,0.23
13.74,0.23
13.74,0.23
13.74,0.23
13.74,0.23
13.74,0.23
13.74,0.23
13.73,0.23
13.73,0.23
13.73,0.23
13.74,0.23
13.75,0.24
13.77,0.25
13.8,0.26
13.83,0.28
13.87,0.3
13.92,0.32
13.97,0.34
14.03,0.37
14.1,0.4
14.16,0.43
14.23,0.46
14.31,0.5
14.38,0.53
14.46,0.57
14.54,0.6
14.62,0.64
14.7,0.68
14.79,0.72
14.87,0.76
14.96,0.79
15.04,0.83
15.13,0.87
15.22,0.91
15.3,0.95
15.39,0.99
15.48,1.03
15.57,1.08
15.66,1.12
15.75,1.16
15.84,1.2
15.93,1.24
16.02,1.28
16.11,1.32
16.2,1.36
16.29,1.4
16.38,1.45
16.47,1.49
16.56,1.53
16.65,1.57
16.74,1.61
16.83,1.65
16.92,1.69
17.01,1.73
17.1,1.78
17.19,1.82
17.28,1.86
17.37,1.9
17.46,1.94
17.55,1.98
17.64,2.02
17.73,2.07
17.82,2.11
17.91,2.15
18.0,2.19
18.09,2.23
18.19,2.28
18.27,2.32
18.36,2.36
18.45,2.4
18.55,2.44
18.64,2.48
18.73,2.52
18.82,2.57
18.91,2.61
18.99,2.64
19.06,2.68
19.12,2.71
19.18,2.73
19.23,2.76
19.27,2.78
19.31,2.79
19.34,2.81
19.37,2.82
19.4,2.83
19.42,2.84
19.44,2.85
19.45,2.86
19.47,2.86
19.48,2.87
19.49,2.87
19.5,2.88
19.5,2.88
19.51,2.88
19.52,2.89
19.52,2.89
19.53,2.89
19.53,2.89
19.53,2.89
19.54,2.9
19.55,2.9
19.57,2.9
19.6,2.89
19.65,2.89
19.71,2.89
19.78,2.88
19.86,2.87
19.95,2.87
20.05,2.86
20.15,2.85
20.27,2.84
20.38,2.83
20.5,2.82
20.63,2.81
20.75,2.8
20.88,2.79
21.01,2.78
21.15,2.76
21.28,2.75
21.42,2.74
21.56,2.73
21.7,2.72
21.84,2.71
21.99,2.69
22.13,2.68
22.28,2.67
22.43,2.66
22.57,2.64
22.72,2.63
22.87,2.62
23.02,2.61
23.16,2.6
23.31,2.58
23.46,2.57
23.61,2.56
23.75,2.55
23.9,2.54
24.05,2.52
24.2,2.51
24.35,2.5
24.5,2.49
24.65,2.48
24.8,2.46
24.95,2.45
25.1,2.44
25.24,2.43
25.39,2.42
25.54,2.4
25.69,2.39
25.84,2.38
25.99,2.37
26.14,2.36
26.28,2.34
26.43,2.33
26.58,2.32
26.73,2.31
26.88,2.3
27.02,2.28
27.17,2.27
27.32,2.26
27.47,2.25
27.62,2.23
27.77,2.22
27.92,2.21
28.06,2.2
28.22,2.19
28.37,2.17
28.51,2.16
28.67,2.15
28.82,2.14
28.96,2.12
29.11,2.11
29.27,2.1
29.41,2.09
29.56,2.08
29.71,2.06
29.86,2.05
30.01,2.04
30.16,2.03
30.31,2.01
30.46,2.0
30.61,1.99
30.76,1.98
30.91,1.97
31.06,1.95
31.21,1.94
31.35,1.93
31.5,1.92
31.64,1.91
31.77,1.9
31.89,1.89
32.0,1.88
32.1,1.87
32.19,1.86
32.28,1.85
32.36,1.85
32.44,1.84
32.52,1.83
32.59,1.83
32.66,1.82
32.73,1.82
32.79,1.81
32.85,1.81
32.91,1.8
32.95,1.8
33.0,1.8
33.03,1.79
33.06,1.79
33.09,1.79
33.11,1.79
33.14,1.78
33.15,1.78
33.17,1.78
33.18,1.78
33.19,1.78
33.2,1.78
33.21,1.78
33.22,1.78
33.23,1.78
33.23,1.78
33.24,1.78
33.24,1.78
33.24,1.78
33.25,1.78
33.25,1.78
33.25,1.78
33.25,1.77
33.26,1.77
33.26,1.77
33.26,1.77
33.26,1.77
33.26,1.77
33.26,1.77
33.26,1.77
33.26,1.77
33.26,1.77
33.26,1.77
33.26,1.77
33.27,1.77
33.28,1.77
33.3,1.76
33.32,1.75
33.36,1.74
33.4,1.72
33.45,1.7
33.51,1.68
33.57,1.65
33.63,1.63
33.7,1.6
33.77,1.57
33.85,1.54
33.92,1.51
34.0,1.48
34.08,1.45
34.17,1.41
34.25,1.38
34.34,1.35
34.42,1.31
34.51,1.28
34.6,1.24
34.69,1.21
34.77,1.17
34.86,1.14
34.96,1.1
35.05,1.06
35.14,1.03
35.23,0.99
35.32,0.96
35.41,0.92
35.5,0.88
35.59,0.85
35.69,0.81
35.78,0.77
35.87,0.74
35.97,0.7
36.06,0.66
36.15,0.62
36.25,0.59
36.34,0.55
36.43,0.51
36.52,0.48
36.61,0.44
36.71,0.4
36.8,0.37
36.9,0.33
36.99,0.29
37.08,0.25
37.17,0.22
37.27,0.18
37.36,0.14
37.45,0.11
37.54,0.07
37.64,0.03
37.73,-0.0
37.82,-0.04
37.92,-0.08
38.01,-0.11
38.1,-0.15
38.19,-0.19
38.29,-0.23
38.38,-0.26
38.47,-0.3
38.56,-0.33
38.64,-0.36
38.71,-0.39
38.78,-0.42
38.83,-0.44
38.88,-0.46
38.93,-0.48
38.97,-0.5
39.0,-0.51
39.03,-0.52
39.05,-0.53
39.08,-0.54
39.09,-0.55
39.11,-0.55
39.12,-0.56
39.14,-0.56
39.16,-0.57
39.18,-0.57
39.23,-0.57
39.28,-0.57
39.34,-0.57
39.42,-0.57
39.5,-0.57
39.59,-0.56
39.7,-0.56
39.8,-0.56
39.92,-0.55
40.04,-0.54
40.16,-0.54
40.28,-0.53
40.41,-0.53
40.54,-0.52
40.68,-0.51
40.81,-0.51
40.95,-0.5
41.09,-0.49
41.23,-0.48
41.37,-0.48
41.52,-0.47
41.66,-0.47
41.81,-0.46
41.95,-0.45
42.1,-0.45
42.24,-0.44
42.39,-0.44
42.53,-0.43
42.68,-0.43
42.83,-0.42
42.98,-0.42
43.13,-0.41
43.27,-0.41
43.42,-0.4
43.57,-0.4
43.72,-0.39
43.86,-0.39
44.01,-0.38
44.16,-0.38
44.31,-0.37
44.46,-0.37
44.61,-0.37
44.76,-0.36
44.91,-0.36
45.06,-0.35
45.21,-0.35
45.36,-0.34
45.51,-0.34
45.66,-0.33
45.81,-0.33
45.96,-0.32
46.11,-0.32
46.26,-0.31
46.41,-0.3
46.56,-0.3
46.71,-0.29
46.86,-0.29
47.01,-0.28
47.16,-0.28
47.3,-0.27
47.45,-0.27
47.6,-0.26
47.75,-0.26
47.9,-0.25
48.05,-0.24
48.2,-0.24
48.35,-0.23
48.5,-0.23
48.64,-0.22
48.79,-0.22
48.94,-0.21
49.09,-0.21
49.24,-0.2
49.39,-0.2
49.55,-0.19
49.7,-0.19
49.85,-0.18
50.0,-0.18
50.15,-0.17
50.3,-0.16
50.45,-0.16
50.59,-0.15
50.74,-0.15
50.9,-0.14
51.04,-0.14
51.19,-0.13
51.34,-0.13
51.49,-0.12
51.64,-0.12
51.79,-0.11
51.94,-0.11
52.09,-0.1
52.24,-0.1
52.39,-0.09
52.54,-0.09
52.69,-0.08
52.84,-0.08


==> figs/TrajsMern/Traj_Header_20.csv <==
y,x
0.21,-0.59
0.21,-0.59
0.23,-0.59
0.26,-0.59
0.3,-0.59
0.36,-0.59
0.43,-0.59
0.51,-0.59
0.6,-0.59
0.69,-0.59
0.8,-0.59
0.91,-0.59
1.03,-0.59
1.14,-0.58
1.27,-0.58
1.39,-0.58
1.53,-0.58
1.66,-0.58
1.8,-0.58
1.93,-0.58
2.07,-0.57
2.22,-0.57
2.36,-0.57
2.5,-0.57
2.64,-0.57
2.79,-0.57
2.93,-0.57
3.08,-0.56
3.23,-0.56
3.37,-0.56
3.52,-0.56
3.67,-0.56
3.82,-0.56
3.97,-0.55
4.11,-0.55
4.26,-0.55
4.4,-0.55
4.56,-0.55
4.7,-0.55
4.85,-0.54
5.0,-0.54
5.15,-0.54
5.3,-0.54
5.45,-0.54
5.6,-0.54
5.76,-0.53
5.91,-0.53
6.06,-0.53
6.21,-0.53
6.36,-0.53
6.5,-0.53
6.66,-0.52
6.8,-0.52
6.96,-0.52
7.1,-0.52
7.25,-0.52
7.41,-0.52
7.55,-0.52
7.7,-0.51
7.85,-0.51
8.0,-0.51
8.15,-0.51
8.3,-0.51
8.45,-0.51
8.61,-0.5
8.75,-0.5
8.9,-0.5
9.05,-0.5
9.2,-0.5
9.35,-0.5
9.5,-0.49
9.65,-0.49
9.8,-0.49
9.95,-0.49
10.1,-0.49
10.25,-0.49
10.39,-0.48
10.55,-0.48
10.7,-0.48
10.85,-0.48
11.0,-0.48
11.15,-0.48
11.3,-0.47
11.44,-0.47
11.59,-0.47
11.74,-0.47
11.89,-0.47
12.04,-0.47
12.18,-0.46
12.34,-0.46
12.49,-0.46
12.63,-0.46
12.79,-0.46
12.94,-0.46
13.08,-0.46
13.24,-0.45
13.38,-0.45
13.52,-0.45
13.65,-0.45
13.76,-0.45
13.88,-0.45
13.98,-0.45
14.07,-0.45
14.16,-0.45
14.24,-0.45
14.32,-0.45
14.4,-0.44
14.47,-0.44
14.54,-0.45
14.61,-0.45
14.67,-0.45
14.73,-0.45
14.78,-0.45
14.83,-0.45
14.87,-0.45
14.91,-0.45
14.94,-0.45
14.97,-0.45
14.99,-0.45
15.01,-0.45
15.03,-0.45
15.05,-0.45
15.06,-0.45
15.07,-0.45
15.08,-0.45
15.09,-0.45
15.1,-0.45
15.1,-0.45
15.11,-0.45
15.11,-0.45
15.12,-0.45
15.12,-0.45
15.13,-0.45
15.13,-0.45
15.13,-0.45
15.13,-0.45
15.13,-0.45
15.13,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.14,-0.45
15.13,-0.45
15.13,-0.45
15.13,-0.45
15.14,-0.45
15.15,-0.44
15.17,-0.43
15.19,-0.41
15.22,-0.39
15.26,-0.36
15.3,-0.34
15.35,-0.3
15.41,-0.27
15.46,-0.23
15.52,-0.19
15.59,-0.15
15.66,-0.1
15.72,-0.06
15.79,-0.01
15.87,0.04
15.94,0.09
16.02,0.14
16.1,0.19
16.17,0.24
16.25,0.29
16.33,0.34
16.41,0.4
16.49,0.45
16.57,0.5
16.66,0.56
16.74,0.61
16.82,0.66
16.9,0.72
16.98,0.77
17.07,0.83
17.15,0.88
17.23,0.94
17.31,0.99
17.4,1.05
17.48,1.1
17.56,1.16
17.65,1.21
17.73,1.27
17.81,1.32
17.89,1.37
17.98,1.43
18.06,1.48
18.14,1.54
18.22,1.59
18.3,1.65
18.39,1.7
18.47,1.76
18.55,1.81
18.64,1.87
18.72,1.92
18.8,1.98
18.89,2.03
18.97,2.09
19.05,2.14
19.14,2.2
19.22,2.26
19.31,2.31
19.39,2.37
19.47,2.42
19.56,2.48
19.64,2.53
19.72,2.59
19.81,2.64
19.89,2.7
19.96,2.74
20.03,2.79
20.09,2.83
20.14,2.86
20.18,2.89
20.22,2.92
20.26,2.94
20.29,2.96
20.31,2.98
20.33,2.99
20.35,3.0
20.37,3.01
20.38,3.02
20.4,3.03
20.41,3.04
20.42,3.05
20.42,3.05
20.43,3.05
20.44,3.06
20.44,3.06
20.45,3.07
20.45,3.07
20.45,3.07
20.46,3.07
20.46,3.07
20.47,3.07
20.49,3.07
20.52,3.07
20.57,3.07
20.63,3.06
20.7,3.06
20.78,3.05
20.87,3.04
20.97,3.03
21.08,3.02
21.19,3.01
21.31,3.0
21.43,2.99
21.55,2.98
21.67,2.97
21.81,2.96
21.94,2.94
22.08,2.93
22.21,2.92
22.36,2.9
22.5,2.89
22.64,2.88
22.78,2.86
22.93,2.85
23.07,2.84
23.22,2.82
23.36,2.81
23.51,2.8
23.66,2.78
23.8,2.77
23.95,2.76
24.1,2.74
24.25,2.73
24.4,2.72
24.55,2.71
24.7,2.69
24.85,2.68
24.99,2.67
25.14,2.65
25.29,2.64
25.43,2.63
25.58,2.62
25.73,2.6
25.88,2.59
26.03,2.58
26.17,2.56
26.33,2.55
26.48,2.54
26.63,2.52
26.78,2.51
26.93,2.5
27.08,2.48
27.22,2.47
27.37,2.46
27.52,2.44
27.68,2.43
27.83,2.42
27.98,2.4
28.13,2.39
28.28,2.38
28.42,2.36
28.57,2.35
28.72,2.34
28.87,2.32
29.02,2.31
29.16,2.3
29.31,2.28
29.46,2.27
29.61,2.26
29.76,2.24
29.91,2.23
30.06,2.22
30.21,2.2
30.36,2.19
30.51,2.18
30.66,2.16
30.81,2.15
30.96,2.14
31.11,2.12
31.26,2.11
31.41,2.1
31.56,2.08
31.71,2.07
31.86,2.06
32.01,2.04
32.14,2.03
32.27,2.02
32.39,2.01
32.5,2.0
32.6,1.99
32.7,1.98
32.78,1.98
32.87,1.97
32.95,1.96
33.02,1.95
33.09,1.95
33.16,1.94
33.23,1.94
33.29,1.93
33.35,1.93
33.41,1.92
33.46,1.92
33.5,1.91
33.53,1.91
33.56,1.91
33.59,1.9
33.61,1.9
33.64,1.9
33.65,1.9
33.67,1.9
33.68,1.9
33.69,1.89
33.7,1.89
33.71,1.89
33.72,1.89
33.73,1.89
33.73,1.89
33.74,1.89
33.74,1.89
33.74,1.89
33.75,1.89
33.75,1.89
33.75,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.76,1.89
33.77,1.88
33.79,1.87
33.82,1.86
33.85,1.84
33.89,1.81
33.94,1.79
33.99,1.76
34.05,1.72
34.11,1.69
34.17,1.65
34.24,1.61
34.31,1.57
34.38,1.53
34.45,1.49
34.53,1.44
34.61,1.4
34.68,1.35
34.76,1.31
34.84,1.26
34.92,1.21
35.0,1.17
35.09,1.12
35.17,1.07
35.26,1.02
35.34,0.97
35.43,0.92
35.51,0.87
35.59,0.83
35.68,0.78
35.76,0.73
35.85,0.68
35.93,0.63
36.02,0.58
36.11,0.53
36.19,0.48
36.27,0.43
36.36,0.38
36.45,0.33
36.53,0.28
36.62,0.23
36.7,0.18
36.79,0.13
36.88,0.08
36.96,0.03
37.05,-0.02
37.14,-0.07
37.22,-0.12
37.31,-0.17
37.4,-0.22
37.48,-0.27
37.57,-0.32
37.66,-0.37
37.74,-0.42
37.83,-0.47
37.91,-0.52
38.0,-0.57
38.09,-0.62
38.18,-0.67
38.26,-0.73
38.35,-0.78
38.44,-0.83
38.52,-0.88
38.61,-0.93
38.69,-0.97
38.77,-1.02
38.83,-1.06
38.89,-1.09
38.95,-1.12
38.99,-1.15
39.03,-1.17
39.07,-1.19
39.1,-1.21
39.13,-1.23
39.15,-1.24
39.17,-1.25
39.19,-1.26
39.2,-1.27
39.21,-1.28
39.23,-1.29
39.24,-1.29
39.27,-1.29
39.31,-1.29
39.36,-1.29
39.43,-1.29
39.5,-1.29
39.59,-1.28
39.68,-1.27
39.78,-1.26
39.88,-1.26
40.0,-1.24
40.11,-1.23
40.23,-1.22
40.36,-1.21
40.49,-1.19
40.62,-1.18
40.75,-1.17
40.89,-1.15
41.03,-1.14
41.17,-1.12
41.32,-1.11
41.46,-1.1
41.6,-1.08
41.74,-1.07
41.89,-1.05
42.04,-1.04
42.18,-1.03
42.33,-1.02
42.47,-1.0
42.62,-0.99
42.76,-0.98
42.91,-0.97
43.06,-0.96
43.2,-0.95
43.35,-0.93
43.5,-0.92
43.64,-0.91
43.79,-0.9
43.94,-0.89
44.09,-0.88
44.23,-0.87
44.38,-0.86
44.53,-0.85
44.68,-0.84
44.82,-0.83
44.97,-0.81
45.12,-0.8
45.27,-0.79
45.42,-0.78
45.57,-0.77
45.72,-0.76
45.86,-0.74
46.01,-0.73
46.16,-0.72
46.31,-0.71
46.45,-0.7
46.6,-0.68
46.75,-0.67
46.9,-0.66
47.05,-0.65
47.2,-0.63
47.34,-0.62
47.49,-0.61
47.65,-0.6
47.79,-0.58
47.94,-0.57
48.09,-0.56
48.24,-0.55
48.39,-0.53
48.54,-0.52
48.69,-0.51
48.84,-0.5
48.98,-0.49
49.13,-0.47
49.28,-0.46
49.42,-0.45
49.57,-0.44
49.72,-0.43
49.86,-0.41
50.01,-0.4
50.16,-0.39
50.31,-0.38
50.46,-0.37
50.61,-0.36
50.76,-0.34
50.9,-0.33
51.06,-0.32
51.21,-0.31
51.35,-0.3
51.5,-0.28
51.65,-0.27
51.8,-0.26
51.95,-0.25
52.09,-0.24
52.24,-0.22
52.39,-0.21
52.54,-0.2
52.69,-0.19
52.84,-0.18
52.98,-0.16
53.13,-0.15
53.28,-0.14
53.43,-0.13
53.58,-0.12
53.72,-0.1
53.87,-0.09
54.02,-0.08
54.17,-0.07
54.33,-0.05
54.47,-0.04
54.62,-0.03
54.76,-0.02
54.89,-0.01
55.01,0.0
55.12,0.01
55.21,0.02
55.29,0.02
55.36,0.03
55.43,0.03
55.48,0.04
55.53,0.04
55.57,0.05
55.6,0.05
55.63,0.05
55.66,0.05
55.68,0.06
55.7,0.06
55.72,0.06
55.73,0.06
55.75,0.06
55.76,0.06
55.77,0.06
55.78,0.06
55.78,0.06
55.79,0.06
55.79,0.06
55.8,0.07
55.8,0.07
55.81,0.07
55.81,0.07
55.81,0.07
55.81,0.07
55.82,0.07
55.82,0.07
55.82,0.07
55.82,0.07
55.82,0.07
55.82,0.07
55.82,0.07


==> figs/TrajsMern/Traj_Header_21.csv <==
y,x
0.16,0.98
0.17,0.98
0.19,0.98
0.21,0.98
0.26,0.98
0.31,0.98
0.38,0.98
0.46,0.98
0.55,0.98
0.64,0.97
0.74,0.97
0.85,0.97
0.96,0.97
1.08,0.97
1.21,0.96
1.33,0.96
1.46,0.96
1.59,0.96
1.73,0.95
1.86,0.95
2.01,0.95
2.15,0.95
2.29,0.94
2.43,0.94
2.58,0.94
2.73,0.94
2.87,0.93
3.01,0.93
3.16,0.93
3.31,0.93
3.45,0.92
3.6,0.92
3.75,0.92
3.9,0.92
4.05,0.91
4.2,0.91
4.35,0.91
4.5,0.9
4.64,0.9
4.8,0.9
4.94,0.9
5.09,0.89
5.24,0.89
5.39,0.89
5.54,0.89
5.69,0.88
5.84,0.88
5.99,0.88
6.14,0.88
6.29,0.87
6.44,0.87
6.59,0.87
6.74,0.86
6.89,0.86
7.04,0.86
7.18,0.86
7.33,0.85
7.48,0.85
7.62,0.85
7.77,0.85
7.92,0.84
8.08,0.84
8.22,0.84
8.37,0.84
8.52,0.83
8.67,0.83
8.82,0.83
8.97,0.82
9.12,0.82
9.27,0.82
9.42,0.82
9.57,0.81
9.72,0.81
9.87,0.81
10.02,0.81
10.17,0.8
10.32,0.8
10.47,0.8
10.61,0.8
10.77,0.79
10.91,0.79
11.06,0.79
11.21,0.78
11.36,0.78
11.51,0.78
11.66,0.78
11.81,0.77
11.96,0.77
12.11,0.77
12.26,0.77
12.41,0.76
12.56,0.76
12.71,0.76
12.87,0.75
13.02,0.75
13.17,0.75
13.31,0.75
13.44,0.74
13.57,0.74
13.69,0.74
13.8,0.74
13.9,0.74
13.99,0.74
14.08,0.74
14.17,0.74
14.25,0.74
14.32,0.74
14.39,0.74
14.47,0.74
14.53,0.74
14.6,0.74
14.66,0.74
14.71,0.74
14.76,0.74
14.8,0.74
14.84,0.74
14.87,0.74
14.9,0.74
14.92,0.74
14.94,0.74
14.96,0.74
14.98,0.74
14.99,0.74
15.0,0.74
15.01,0.74
15.02,0.74
15.03,0.74
15.04,0.74
15.04,0.74
15.05,0.74
15.05,0.74
15.06,0.74
15.06,0.74
15.06,0.74
15.06,0.74
15.06,0.74
15.07,0.74
15.07,0.74
15.07,0.74
15.07,0.74
15.07,0.74
15.07,0.74
15.07,0.74
15.07,0.74
15.07,0.74
15.07,0.74
15.07,0.74
15.07,0.74
15.07,0.74
15.07,0.74
15.08,0.74
15.09,0.75
15.11,0.75
15.13,0.76
15.17,0.78
15.21,0.79
15.26,0.81
15.32,0.83
15.38,0.85
15.45,0.88
15.52,0.9
15.59,0.93
15.66,0.96
15.74,0.98
15.82,1.01
15.9,1.04
15.98,1.07
16.07,1.1
16.16,1.14
16.24,1.17
16.33,1.2
16.42,1.23
16.51,1.26
16.6,1.3
16.69,1.33
16.78,1.36
16.87,1.4
16.96,1.43
17.06,1.46
17.15,1.5
17.24,1.53
17.33,1.56
17.43,1.6
17.52,1.63
17.62,1.67
17.71,1.7
17.81,1.73
17.9,1.77
17.99,1.8
18.09,1.84
18.18,1.87
18.27,1.91
18.37,1.94
18.46,1.97
18.55,2.01
18.64,2.04
18.74,2.07
18.83,2.11
18.93,2.14
19.02,2.18
19.11,2.21
19.21,2.24
19.3,2.28
19.39,2.31
19.48,2.35
19.58,2.38
19.67,2.42
19.77,2.45
19.86,2.48
19.95,2.52
20.05,2.55
20.15,2.59
20.24,2.62
20.33,2.65
20.42,2.69
20.5,2.72
20.58,2.74
20.65,2.77
20.71,2.79
20.76,2.81
20.8,2.83
20.84,2.84
20.87,2.85
20.9,2.86
20.93,2.87
20.95,2.88
20.97,2.89
20.99,2.89
21.0,2.9
21.01,2.9
21.02,2.91
21.03,2.91
21.04,2.91
21.05,2.91
21.05,2.92
21.06,2.92
21.06,2.92
21.07,2.92
21.07,2.92
21.07,2.92
21.08,2.92
21.1,2.92
21.14,2.92
21.18,2.92
21.24,2.91
21.32,2.91
21.4,2.9
21.49,2.89
21.59,2.88
21.7,2.87
21.8,2.86
21.92,2.85
22.04,2.84
22.17,2.83
22.29,2.82
22.43,2.81
22.56,2.8
22.69,2.78
22.83,2.77
22.96,2.76
23.1,2.75
23.25,2.73
23.39,2.72
23.53,2.71
23.67,2.7
23.82,2.68
23.96,2.67
24.11,2.66
24.26,2.65
24.4,2.63
24.54,2.62
24.69,2.61
24.84,2.6
24.99,2.58
25.14,2.57
25.28,2.56
25.43,2.55
25.58,2.53
25.73,2.52
25.88,2.51
26.02,2.5
26.17,2.48
26.32,2.47
26.46,2.46
26.61,2.45
26.77,2.43
26.91,2.42
27.06,2.41
27.21,2.39
27.36,2.38
27.51,2.37
27.66,2.36
27.81,2.34
27.96,2.33
28.11,2.32
28.26,2.3
28.41,2.29
28.56,2.28
28.7,2.27
28.85,2.25
29.0,2.24
29.16,2.23
29.3,2.21
29.45,2.2
29.6,2.19
29.76,2.17
29.91,2.16
30.06,2.15
30.21,2.14
30.36,2.12
30.5,2.11
30.65,2.1
30.8,2.08
30.95,2.07
31.09,2.06
31.24,2.05
31.39,2.03
31.54,2.02
31.69,2.01
31.84,1.99
31.99,1.98
32.14,1.97
32.27,1.96
32.4,1.95
32.51,1.94
32.63,1.93
32.73,1.92
32.82,1.91
32.92,1.9
33.0,1.89
33.08,1.89
33.15,1.88
33.23,1.88
33.29,1.87
33.36,1.86
33.42,1.86
33.48,1.85
33.54,1.85
33.58,1.84
33.63,1.84
33.66,1.84
33.69,1.84
33.72,1.83
33.75,1.83
33.77,1.83
33.78,1.83
33.8,1.83
33.81,1.82
33.83,1.82
33.84,1.82
33.85,1.82
33.85,1.82
33.86,1.82
33.87,1.82
33.87,1.82
33.87,1.82
33.88,1.82
33.88,1.82
33.88,1.82
33.89,1.82
33.89,1.82
33.89,1.82
33.89,1.82
33.89,1.82
33.89,1.82
33.9,1.82
33.9,1.82
33.9,1.82
33.9,1.82
33.9,1.82
33.9,1.82
33.9,1.82
33.9,1.82
33.89,1.82
33.89,1.82
33.9,1.82
33.91,1.81
33.93,1.8
33.95,1.79
33.99,1.77
34.03,1.75
34.08,1.72
34.13,1.7
34.19,1.67
34.25,1.63
34.31,1.6
34.38,1.56
34.45,1.53
34.52,1.49
34.6,1.45
34.67,1.41
34.75,1.37
34.84,1.32
34.92,1.28
35.0,1.24
35.09,1.19
35.17,1.15
35.25,1.1
35.34,1.06
35.43,1.01
35.51,0.97
35.6,0.92
35.69,0.87
35.77,0.83
35.86,0.78
35.95,0.74
36.04,0.69
36.12,0.64
36.21,0.6
36.3,0.55
36.39,0.51
36.47,0.46
36.56,0.41
36.65,0.37
36.74,0.32
36.83,0.27
36.92,0.23
37.01,0.18
37.1,0.13
37.19,0.09
37.27,0.04
37.36,-0.01
37.45,-0.05
37.53,-0.1
37.62,-0.14
37.71,-0.19
37.79,-0.24
37.88,-0.28
37.97,-0.33
38.06,-0.37
38.15,-0.42
38.24,-0.47
38.33,-0.52
38.41,-0.56
38.5,-0.61
38.59,-0.65
38.68,-0.7
38.76,-0.75
38.85,-0.79
38.94,-0.84
39.01,-0.88
39.08,-0.91
39.14,-0.95
39.2,-0.98
39.25,-1.0
39.29,-1.02
39.33,-1.04
39.36,-1.06
39.38,-1.07
39.41,-1.09
39.43,-1.1
39.45,-1.11
39.46,-1.11
39.48,-1.12
39.49,-1.13
39.51,-1.13
39.54,-1.13
39.58,-1.14
39.63,-1.13
39.7,-1.13
39.77,-1.13
39.86,-1.12
39.95,-1.12
40.05,-1.11
40.16,-1.1
40.27,-1.09
40.39,-1.08
40.51,-1.07
40.64,-1.06
40.77,-1.05
40.9,-1.03
41.03,-1.02
41.17,-1.01
41.31,-0.99
41.45,-0.98
41.59,-0.97
41.73,-0.96
41.87,-0.94
42.02,-0.93
42.16,-0.92
42.31,-0.91
42.46,-0.9
42.61,-0.89
42.75,-0.87
42.9,-0.86
43.05,-0.85
43.19,-0.84
43.34,-0.83
43.49,-0.82
43.64,-0.81
43.79,-0.8
43.95,-0.79
44.09,-0.78
44.24,-0.77
44.39,-0.76
44.54,-0.75
44.69,-0.74
44.84,-0.73
44.98,-0.72
45.13,-0.71
45.29,-0.7
45.43,-0.69
45.58,-0.68
45.74,-0.67
45.89,-0.66
46.04,-0.65
46.19,-0.64
46.34,-0.63
46.49,-0.62
46.64,-0.61
46.78,-0.6
46.93,-0.59
47.08,-0.58
47.23,-0.56
47.38,-0.55
47.52,-0.54
47.67,-0.53
47.82,-0.52
47.97,-0.51
48.11,-0.5
48.27,-0.49
48.42,-0.48
48.57,-0.46
48.71,-0.45
48.86,-0.44
49.0,-0.43
49.15,-0.42
49.3,-0.41
49.44,-0.4
49.59,-0.39
49.74,-0.38
49.89,-0.37
50.04,-0.36
50.19,-0.35
50.33,-0.34
50.48,-0.33
50.63,-0.31
50.78,-0.3
50.94,-0.29
51.09,-0.28
51.24,-0.27
51.39,-0.26
51.53,-0.25
51.68,-0.24
51.83,-0.23
51.98,-0.22
52.13,-0.21
52.28,-0.2
52.43,-0.19
52.58,-0.18
52.73,-0.16
52.89,-0.15
53.04,-0.14
53.18,-0.13
53.34,-0.12
53.49,-0.11
53.63,-0.1
53.78,-0.09
53.93,-0.08
54.07,-0.07
54.22,-0.06
54.37,-0.05
54.52,-0.03
54.67,-0.02
54.81,-0.01
54.94,-0.0
55.06,0.0
55.16,0.01
55.25,0.02
55.33,0.02
55.4,0.03
55.46,0.03
55.52,0.04
55.56,0.04
55.6,0.04
55.64,0.05
55.67,0.05
55.69,0.05
55.71,0.05
55.73,0.05
55.75,0.05
55.76,0.06
55.77,0.06
55.79,0.06
55.79,0.06
55.8,0.06
55.81,0.06
55.82,0.06
55.82,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.85,0.06
55.85,0.06
55.85,0.06
55.85,0.06
55.85,0.06
55.85,0.06


==> figs/TrajsMern/Traj_Header_22.csv <==
y,x
0.06,0.81
0.06,0.81
0.08,0.81
0.11,0.81
0.15,0.81
0.21,0.81
0.28,0.81
0.36,0.8
0.45,0.8
0.54,0.8
0.65,0.8
0.76,0.8
0.87,0.8
0.99,0.8
1.11,0.79
1.24,0.79
1.38,0.79
1.51,0.79
1.65,0.79
1.79,0.78
1.93,0.78
2.07,0.78
2.21,0.78
2.35,0.78
2.49,0.77
2.64,0.77
2.79,0.77
2.93,0.77
3.08,0.76
3.22,0.76
3.37,0.76
3.52,0.76
3.66,0.76
3.81,0.75
3.96,0.75
4.11,0.75
4.26,0.75
4.41,0.75
4.55,0.74
4.7,0.74
4.85,0.74
5.01,0.74
5.15,0.73
5.3,0.73
5.45,0.73
5.6,0.73
5.75,0.73
5.91,0.72
6.06,0.72
6.2,0.72
6.35,0.72
6.5,0.71
6.65,0.71
6.8,0.71
6.95,0.71
7.1,0.71
7.25,0.7
7.4,0.7
7.55,0.7
7.7,0.7
7.85,0.69
8.0,0.69
8.15,0.69
8.3,0.69
8.45,0.69
8.59,0.68
8.75,0.68
8.89,0.68
9.04,0.68
9.19,0.67
9.34,0.67
9.49,0.67
9.63,0.67
9.79,0.67
9.93,0.66
10.08,0.66
10.21,0.66
10.34,0.66
10.46,0.66
10.57,0.66
10.67,0.65
10.76,0.65
10.85,0.65
10.94,0.65
11.02,0.65
11.09,0.65
11.17,0.65
11.23,0.65
11.3,0.65
11.37,0.65
11.43,0.65
11.48,0.65
11.53,0.65
11.57,0.65
11.61,0.65
11.64,0.66
11.67,0.66
11.69,0.66
11.71,0.66
11.73,0.66
11.75,0.66
11.76,0.66
11.77,0.66
11.78,0.66
11.79,0.66
11.8,0.66
11.8,0.66
11.81,0.66
11.81,0.66
11.82,0.66
11.82,0.66
11.83,0.66
11.83,0.66
11.83,0.66
11.83,0.66
11.83,0.66
11.84,0.66
11.85,0.66
11.88,0.66
11.91,0.66
11.95,0.66
11.99,0.65
12.05,0.65
12.11,0.65
12.18,0.65
12.25,0.65
12.32,0.65
12.4,0.65
12.48,0.65
12.57,0.65
12.65,0.65
12.74,0.64
12.83,0.64
12.92,0.64
13.01,0.64
13.11,0.64
13.2,0.64
13.3,0.64
13.39,0.63
13.49,0.63
13.58,0.63
13.68,0.63
13.78,0.63
13.87,0.63
13.97,0.63
14.07,0.62
14.17,0.62
14.27,0.62
14.37,0.62
14.47,0.62
14.56,0.62
14.66,0.62
14.76,0.61
14.86,0.61
14.96,0.61
15.06,0.61
15.16,0.61
15.25,0.61
15.35,0.61
15.45,0.6
15.55,0.6
15.65,0.6
15.75,0.6
15.85,0.6
15.95,0.6
16.05,0.59
16.15,0.59
16.25,0.59
16.35,0.59
16.45,0.59
16.55,0.59
16.65,0.59
16.75,0.58
16.85,0.58
16.95,0.58
17.05,0.58
17.15,0.58
17.25,0.58
17.35,0.58
17.45,0.57
17.54,0.57
17.63,0.57
17.71,0.57
17.78,0.57
17.84,0.57
17.89,0.57
17.94,0.57
17.98,0.57
18.01,0.57
18.04,0.57
18.07,0.57
18.09,0.56
18.11,0.56
18.13,0.56
18.14,0.56
18.15,0.56
18.16,0.56
18.17,0.56
18.18,0.56
18.19,0.56
18.19,0.56
18.2,0.56
18.2,0.56
18.21,0.56
18.21,0.56
18.22,0.56
18.23,0.56
18.25,0.56
18.28,0.56
18.33,0.56
18.39,0.56
18.45,0.56
18.53,0.56
18.62,0.56
18.72,0.56
18.82,0.55
18.93,0.55
19.05,0.55
19.17,0.55
19.29,0.55
19.42,0.54
19.55,0.54
19.68,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.64,0.54
19.65,0.54
19.64,0.54
19.64,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.66,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.54
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.66,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.66,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.66,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.66,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.55
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.66,0.56
19.65,0.56
19.66,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.66,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.66,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.67,0.56
19.67,0.56
19.67,0.56
19.67,0.56
19.67,0.56
19.67,0.56
19.67,0.56
19.67,0.56
19.67,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.66,0.56
19.65,0.56
19.66,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.66,0.56
19.66,0.56
19.65,0.56
19.66,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.66,0.56
19.65,0.56
19.66,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.66,0.56
19.65,0.56
19.66,0.56
19.65,0.56
19.65,0.56
19.65,0.56
19.65,0.56


==> figs/TrajsMern/Traj_Header_23.csv <==
y,x
0.16,0.15
0.16,0.15
0.18,0.15
0.21,0.15
0.25,0.15
0.31,0.15
0.37,0.15
0.45,0.15
0.54,0.15
0.64,0.15
0.74,0.15
0.85,0.15
0.97,0.15
1.09,0.15
1.21,0.14
1.34,0.14
1.47,0.14
1.6,0.14
1.74,0.14
1.88,0.14
2.02,0.14
2.16,0.14
2.3,0.14
2.44,0.14
2.59,0.14
2.73,0.14
2.88,0.14
3.03,0.14
3.17,0.14
3.32,0.14
3.47,0.14
3.62,0.14
3.77,0.14
3.91,0.14
4.06,0.14
4.21,0.14
4.36,0.14
4.51,0.14
4.66,0.14
4.81,0.14
4.96,0.13
5.11,0.13
5.25,0.13
5.4,0.13
5.55,0.13
5.7,0.13
5.85,0.13
6.0,0.13
6.15,0.13
6.3,0.13
6.45,0.13
6.6,0.13
6.75,0.13
6.9,0.13
7.05,0.13
7.2,0.13
7.34,0.13
7.5,0.13
7.65,0.13
7.8,0.13
7.95,0.13
8.1,0.13
8.25,0.13
8.4,0.13
8.55,0.13
8.7,0.12
8.85,0.12
8.99,0.12
9.15,0.12
9.3,0.12
9.45,0.12
9.6,0.12
9.75,0.12
9.9,0.12
10.05,0.12
10.19,0.12
10.34,0.12
10.49,0.12
10.64,0.12
10.78,0.12
10.94,0.12
11.09,0.12
11.24,0.12
11.39,0.12
11.54,0.12
11.69,0.12
11.85,0.12
11.99,0.12
12.14,0.12
12.29,0.12
12.44,0.11
12.59,0.11
12.74,0.11
12.89,0.11
13.04,0.11
13.19,0.11
13.33,0.11
13.47,0.11
13.6,0.11
13.71,0.11
13.82,0.11
13.93,0.11
14.02,0.11
14.11,0.11
14.2,0.11
14.28,0.11
14.35,0.11
14.43,0.11
14.49,0.11
14.56,0.11
14.62,0.11
14.68,0.11
14.74,0.11
14.78,0.11
14.83,0.11
14.86,0.11
14.89,0.11
14.92,0.11
14.95,0.11
14.97,0.11
14.99,0.11
15.0,0.11
15.01,0.11
15.03,0.11
15.04,0.11
15.05,0.11
15.05,0.11
15.06,0.11
15.07,0.11
15.07,0.11
15.07,0.11
15.08,0.11
15.08,0.11
15.08,0.11
15.09,0.11
15.09,0.11
15.09,0.11
15.09,0.11
15.09,0.11
15.09,0.11
15.09,0.11
15.09,0.11
15.1,0.11
15.1,0.11
15.1,0.11
15.1,0.11
15.1,0.11
15.09,0.11
15.09,0.11
15.09,0.11
15.09,0.11
15.09,0.11
15.09,0.11
15.1,0.11
15.11,0.12
15.12,0.13
15.15,0.14
15.18,0.16
15.23,0.18
15.27,0.2
15.32,0.23
15.38,0.26
15.45,0.29
15.51,0.32
15.58,0.36
15.65,0.39
15.73,0.43
15.8,0.47
15.88,0.51
15.96,0.55
16.04,0.59
16.13,0.63
16.21,0.68
16.29,0.72
16.38,0.76
16.46,0.8
16.55,0.85
16.63,0.89
16.72,0.93
16.81,0.98
16.89,1.02
16.98,1.07
17.07,1.11
17.16,1.16
17.25,1.2
17.33,1.24
17.42,1.29
17.51,1.33
17.59,1.38
17.68,1.42
17.77,1.47
17.86,1.51
17.95,1.56
18.04,1.6
18.13,1.65
18.22,1.69
18.31,1.74
18.4,1.78
18.49,1.83
18.57,1.87
18.66,1.92
18.75,1.96
18.84,2.01
18.93,2.05
19.02,2.1
19.11,2.14
19.2,2.19
19.29,2.23
19.38,2.28
19.47,2.32
19.56,2.37
19.65,2.41
19.73,2.46
19.82,2.51
19.91,2.55
20.0,2.6
20.09,2.64
20.18,2.68
20.26,2.72
20.33,2.76
20.39,2.79
20.44,2.82
20.49,2.84
20.53,2.86
20.57,2.88
20.6,2.9
20.63,2.91
20.65,2.92
20.67,2.93
20.69,2.94
20.71,2.95
20.72,2.96
20.73,2.96
20.74,2.97
20.75,2.97
20.76,2.98
20.76,2.98
20.77,2.98
20.77,2.99
20.78,2.99
20.78,2.99
20.79,2.99
20.79,2.99
20.8,2.99
20.82,2.99
20.85,2.99
20.9,2.99
20.96,2.98
21.03,2.98
21.11,2.97
21.2,2.96
21.29,2.95
21.4,2.94
21.51,2.93
21.62,2.92
21.74,2.91
21.87,2.9
21.99,2.89
22.13,2.88
22.26,2.87
22.4,2.85
22.53,2.84
22.67,2.83
22.81,2.81
22.95,2.8
23.09,2.79
23.24,2.78
23.38,2.76
23.52,2.75
23.67,2.74
23.82,2.72
23.96,2.71
24.1,2.7
24.25,2.69
24.4,2.67
24.55,2.66
24.69,2.65
24.84,2.64
24.99,2.62
25.14,2.61
25.29,2.6
25.44,2.58
25.58,2.57
25.73,2.56
25.87,2.55
26.02,2.53
26.17,2.52
26.31,2.51
26.47,2.5
26.61,2.48
26.76,2.47
26.9,2.46
27.06,2.44
27.21,2.43
27.36,2.42
27.5,2.41
27.65,2.39
27.8,2.38
27.95,2.37
28.1,2.35
28.25,2.34
28.4,2.33
28.55,2.31
28.7,2.3
28.85,2.29
29.0,2.27
29.15,2.26
29.3,2.25
29.45,2.23
29.59,2.22
29.74,2.21
29.89,2.2
30.04,2.18
30.19,2.17
30.34,2.16
30.49,2.14
30.64,2.13
30.78,2.12
30.93,2.1
31.08,2.09
31.23,2.08
31.37,2.07
31.53,2.05
31.67,2.04
31.82,2.03
31.97,2.01
32.12,2.0
32.25,1.99
32.38,1.98
32.5,1.97
32.61,1.96
32.71,1.95
32.81,1.94
32.89,1.93
32.98,1.93
33.06,1.92
33.14,1.91
33.21,1.91
33.28,1.9
33.34,1.89
33.41,1.89
33.46,1.88
33.52,1.88
33.56,1.87
33.61,1.87
33.64,1.87
33.67,1.87
33.7,1.86
33.72,1.86
33.74,1.86
33.76,1.86
33.78,1.86
33.79,1.85
33.8,1.85
33.81,1.85
33.82,1.85
33.83,1.85
33.84,1.85
33.84,1.85
33.85,1.85
33.85,1.85
33.85,1.85
33.86,1.85
33.86,1.85
33.86,1.85
33.86,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.87,1.85
33.88,1.84
33.9,1.83
33.93,1.82
33.96,1.8
34.0,1.78
34.05,1.75
34.1,1.72
34.16,1.69
34.22,1.66
34.29,1.63
34.35,1.59
34.43,1.55
34.5,1.51
34.57,1.47
34.65,1.43
34.73,1.39
34.81,1.35
34.89,1.31
34.97,1.26
35.05,1.22
35.13,1.18
35.22,1.13
35.3,1.09
35.39,1.04
35.47,1.0
35.56,0.95
35.64,0.9
35.73,0.86
35.81,0.81
35.9,0.77
35.99,0.72
36.07,0.68
36.16,0.63
36.25,0.58
36.34,0.54
36.42,0.49
36.51,0.44
36.6,0.4
36.69,0.35
36.78,0.3
36.87,0.25
36.95,0.21
37.04,0.16
37.13,0.11
37.22,0.06
37.31,0.02
37.4,-0.03
37.49,-0.08
37.57,-0.12
37.66,-0.17
37.75,-0.22
37.84,-0.26
37.92,-0.31
38.01,-0.36
38.1,-0.41
38.19,-0.45
38.28,-0.5
38.37,-0.55
38.46,-0.59
38.55,-0.64
38.64,-0.69
38.72,-0.74
38.81,-0.78
38.9,-0.83
38.97,-0.87
39.04,-0.91
39.11,-0.94
39.16,-0.97
39.21,-0.99
39.25,-1.02
39.29,-1.04
39.32,-1.05
39.35,-1.07
39.37,-1.08
39.39,-1.09
39.41,-1.1
39.42,-1.11
39.44,-1.12
39.45,-1.12
39.47,-1.13
39.49,-1.13
39.54,-1.13
39.59,-1.13
39.65,-1.13
39.73,-1.12
39.81,-1.12
39.9,-1.11
40.0,-1.1
40.11,-1.1
40.22,-1.09
40.34,-1.08
40.47,-1.07
40.59,-1.05
40.72,-1.04
40.85,-1.03
40.98,-1.02
41.11,-1.0
41.25,-0.99
41.39,-0.98
41.53,-0.97
41.67,-0.95
41.81,-0.94
41.96,-0.93
42.1,-0.92
42.25,-0.91
42.39,-0.89
42.54,-0.88
42.69,-0.87
42.83,-0.86
42.98,-0.85
43.12,-0.84
43.27,-0.83
43.42,-0.82
43.57,-0.81
43.72,-0.8
43.86,-0.79
44.01,-0.78
44.16,-0.77
44.31,-0.76
44.45,-0.75
44.6,-0.74
44.75,-0.73
44.9,-0.72
45.05,-0.71
45.2,-0.7
45.35,-0.69
45.5,-0.68
45.65,-0.67
45.8,-0.66
45.95,-0.65
46.09,-0.64
46.24,-0.63
46.39,-0.62
46.53,-0.61
46.68,-0.6
46.84,-0.59
46.99,-0.58
47.13,-0.57
47.29,-0.56
47.43,-0.54
47.58,-0.53
47.73,-0.52
47.88,-0.51
48.03,-0.5
48.17,-0.49
48.32,-0.48
48.47,-0.47
48.62,-0.46
48.77,-0.45
48.91,-0.44
49.06,-0.42
49.21,-0.41
49.36,-0.4
49.5,-0.39
49.65,-0.38
49.8,-0.37
49.95,-0.36
50.11,-0.35
50.25,-0.34
50.4,-0.33
50.55,-0.32
50.7,-0.31
50.85,-0.3
51.0,-0.29
51.15,-0.28
51.3,-0.26
51.45,-0.25
51.6,-0.24
51.75,-0.23
51.9,-0.22
52.05,-0.21
52.19,-0.2
52.35,-0.19
52.5,-0.18
52.64,-0.17
52.79,-0.16
52.94,-0.15
53.09,-0.14
53.24,-0.13
53.39,-0.12
53.54,-0.11
53.69,-0.09
53.83,-0.08
53.98,-0.07
54.13,-0.06
54.28,-0.05
54.43,-0.04
54.58,-0.03
54.73,-0.02
54.86,-0.01
54.98,-0.0
55.09,0.01
55.19,0.01
55.28,0.02
55.35,0.03
55.42,0.03
55.48,0.03
55.53,0.04
55.57,0.04
55.61,0.04
55.64,0.05
55.67,0.05
55.69,0.05
55.72,0.05
55.73,0.05
55.75,0.05
55.76,0.06
55.77,0.06
55.78,0.06
55.79,0.06
55.8,0.06
55.81,0.06
55.81,0.06
55.82,0.06
55.82,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06


==> figs/TrajsMern/Traj_Header_24.csv <==
y,x
0.01,-0.37
0.01,-0.37
0.03,-0.37
0.06,-0.37
0.1,-0.37
0.16,-0.37
0.23,-0.37
0.3,-0.37
0.39,-0.37
0.49,-0.37
0.59,-0.36
0.7,-0.36
0.82,-0.36
0.94,-0.36
1.07,-0.36
1.19,-0.36
1.33,-0.36
1.46,-0.36
1.6,-0.36
1.73,-0.36
1.87,-0.36
2.02,-0.35
2.16,-0.35
2.3,-0.35
2.44,-0.35
2.59,-0.35
2.74,-0.35
2.89,-0.35
3.03,-0.35
3.17,-0.35
3.32,-0.35
3.46,-0.35
3.61,-0.34
3.76,-0.34
3.91,-0.34
4.06,-0.34
4.21,-0.34
4.35,-0.34
4.5,-0.34
4.65,-0.34
4.79,-0.34
4.95,-0.34
5.1,-0.33
5.25,-0.33
5.4,-0.33
5.55,-0.33
5.7,-0.33
5.85,-0.33
5.99,-0.33
6.14,-0.33
6.29,-0.33
6.44,-0.33
6.59,-0.32
6.74,-0.32
6.89,-0.32
7.04,-0.32
7.19,-0.32
7.34,-0.32
7.49,-0.32
7.64,-0.32
7.79,-0.32
7.94,-0.32
8.09,-0.31
8.24,-0.31
8.39,-0.31
8.54,-0.31
8.69,-0.31
8.84,-0.31
8.99,-0.31
9.14,-0.31
9.29,-0.31
9.44,-0.31
9.59,-0.3
9.74,-0.3
9.89,-0.3
10.04,-0.3
10.19,-0.3
10.34,-0.3
10.49,-0.3
10.64,-0.3
10.79,-0.3
10.94,-0.3
11.09,-0.29
11.24,-0.29
11.39,-0.29
11.54,-0.29
11.69,-0.29
11.84,-0.29
12.0,-0.29
12.15,-0.29
12.3,-0.29
12.44,-0.28
12.59,-0.28
12.74,-0.28
12.89,-0.28
13.04,-0.28
13.18,-0.28
13.32,-0.28
13.44,-0.28
13.56,-0.28
13.67,-0.28
13.78,-0.28
13.87,-0.28
13.96,-0.28
14.05,-0.28
14.13,-0.28
14.2,-0.28
14.27,-0.28
14.34,-0.28
14.41,-0.28
14.47,-0.28
14.53,-0.28
14.59,-0.28
14.63,-0.28
14.67,-0.28
14.71,-0.28
14.74,-0.28
14.77,-0.28
14.8,-0.28
14.82,-0.28
14.83,-0.28
14.85,-0.28
14.86,-0.28
14.87,-0.28
14.88,-0.28
14.89,-0.28
14.9,-0.28
14.91,-0.28
14.91,-0.28
14.92,-0.28
14.92,-0.28
14.93,-0.28
14.93,-0.28
14.93,-0.28
14.93,-0.28
14.93,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.94,-0.28
14.96,-0.27
14.97,-0.26
15.0,-0.25
15.03,-0.23
15.08,-0.21
15.13,-0.19
15.18,-0.17
15.24,-0.14
15.3,-0.11
15.37,-0.08
15.44,-0.04
15.51,-0.01
15.58,0.03
15.66,0.06
15.74,0.1
15.82,0.14
15.9,0.18
15.98,0.21
16.06,0.25
16.15,0.29
16.24,0.34
16.32,0.38
16.41,0.42
16.5,0.46
16.59,0.5
16.67,0.54
16.76,0.58
16.85,0.63
16.94,0.67
17.03,0.71
17.12,0.75
17.21,0.8
17.3,0.84
17.39,0.88
17.48,0.92
17.57,0.97
17.66,1.01
17.75,1.05
17.84,1.1
17.93,1.14
18.02,1.18
18.11,1.22
18.2,1.27
18.29,1.31
18.38,1.35
18.47,1.39
18.56,1.43
18.65,1.48
18.74,1.52
18.83,1.56
18.92,1.61
19.01,1.65
19.1,1.69
19.19,1.73
19.28,1.78
19.38,1.82
19.47,1.87
19.56,1.91
19.64,1.95
19.74,1.99
19.83,2.04
19.91,2.08
20.0,2.12
20.09,2.16
20.17,2.2
20.24,2.23
20.3,2.26
20.36,2.29
20.41,2.31
20.45,2.33
20.49,2.35
20.52,2.36
20.55,2.38
20.57,2.39
20.59,2.4
20.61,2.41
20.63,2.42
20.64,2.42
20.65,2.43
20.66,2.43
20.67,2.44
20.68,2.44
20.69,2.44
20.69,2.45
20.7,2.45
20.7,2.45
20.7,2.45
20.71,2.45
20.71,2.45
20.72,2.45
20.74,2.45
20.78,2.45
20.83,2.45
20.88,2.45
20.95,2.44
21.03,2.44
21.12,2.43
21.22,2.42
21.32,2.41
21.43,2.41
21.55,2.4
21.66,2.39
21.79,2.38
21.92,2.37
22.05,2.36
22.18,2.35
22.31,2.34
22.45,2.33
22.59,2.32
22.73,2.31
22.87,2.3
23.02,2.29
23.16,2.28
23.3,2.27
23.45,2.26
23.6,2.24
23.74,2.23
23.89,2.22
24.04,2.21
24.18,2.2
24.33,2.19
24.48,2.18
24.63,2.17
24.78,2.16
24.93,2.15
25.08,2.14
25.23,2.13
25.38,2.12
25.53,2.11
25.68,2.1
25.83,2.09
25.97,2.08
26.12,2.07
26.27,2.06
26.42,2.05
26.57,2.03
26.72,2.02
26.87,2.01
27.01,2.0
27.16,1.99
27.31,1.98
27.47,1.97
27.62,1.96
27.76,1.95
27.91,1.94
28.06,1.93
28.2,1.92
28.36,1.91
28.5,1.9
28.65,1.88
28.81,1.87
28.96,1.86
29.11,1.85
29.25,1.84
29.4,1.83
29.55,1.82
29.7,1.81
29.86,1.8
30.01,1.79
30.15,1.78
30.3,1.77
30.45,1.76
30.6,1.75
30.75,1.73
30.9,1.72
31.04,1.71
31.19,1.7
31.35,1.69
31.49,1.68
31.62,1.67
31.75,1.66
31.87,1.65
31.98,1.65
32.09,1.64
32.18,1.63
32.27,1.63
32.36,1.62
32.44,1.61
32.51,1.61
32.59,1.6
32.65,1.6
32.72,1.59
32.78,1.59
32.84,1.59
32.89,1.58
32.94,1.58
32.98,1.58
33.02,1.57
33.05,1.57
33.08,1.57
33.1,1.57
33.12,1.57
33.14,1.56
33.15,1.56
33.17,1.56
33.18,1.56
33.19,1.56
33.2,1.56
33.2,1.56
33.21,1.56
33.21,1.56
33.22,1.56
33.22,1.56
33.23,1.56
33.23,1.56
33.23,1.56
33.23,1.56
33.24,1.56
33.24,1.56
33.24,1.56
33.24,1.56
33.24,1.56
33.24,1.56
33.24,1.56
33.24,1.56
33.24,1.56
33.24,1.56
33.24,1.56
33.24,1.56
33.25,1.56
33.26,1.55
33.28,1.54
33.31,1.53
33.34,1.52
33.39,1.5
33.44,1.48
33.49,1.46
33.55,1.44
33.62,1.41
33.69,1.39
33.76,1.36
33.84,1.33
33.91,1.3
34.0,1.27
34.08,1.24
34.16,1.21
34.24,1.18
34.33,1.14
34.42,1.11
34.5,1.08
34.59,1.04
34.68,1.01
34.77,0.97
34.86,0.94
34.95,0.91
35.04,0.87
35.13,0.84
35.22,0.8
35.31,0.77
35.41,0.73
35.5,0.7
35.59,0.66
35.68,0.63
35.77,0.59
35.87,0.56
35.96,0.52
36.05,0.49
36.15,0.45
36.24,0.41
36.33,0.38
36.43,0.34
36.52,0.31
36.62,0.27
36.71,0.24
36.8,0.2
36.89,0.17
36.99,0.13
37.08,0.09
37.17,0.06
37.27,0.02
37.36,-0.01
37.46,-0.05
37.55,-0.09
37.64,-0.12
37.74,-0.16
37.83,-0.19
37.92,-0.23
38.02,-0.26
38.11,-0.3
38.2,-0.33
38.3,-0.37
38.39,-0.41
38.48,-0.44
38.57,-0.47
38.65,-0.51
38.72,-0.53
38.79,-0.56
38.85,-0.58
38.9,-0.6
38.94,-0.62
38.98,-0.63
39.01,-0.64
39.04,-0.65
39.07,-0.66
39.09,-0.67
39.11,-0.68
39.12,-0.69
39.14,-0.69
39.15,-0.7
39.17,-0.7
39.2,-0.7
39.24,-0.7
39.29,-0.7
39.35,-0.7
39.43,-0.7
39.51,-0.7
39.6,-0.69
39.7,-0.69
39.81,-0.68
39.92,-0.68
40.04,-0.67
40.16,-0.66
40.28,-0.66
40.41,-0.65
40.55,-0.64
40.68,-0.63
40.82,-0.62
40.96,-0.62
41.1,-0.61
41.24,-0.6
41.38,-0.59
41.52,-0.58
41.67,-0.58
41.81,-0.57
41.96,-0.56
42.1,-0.56
42.25,-0.55
42.4,-0.54
42.54,-0.54
42.69,-0.53
42.84,-0.52
42.99,-0.52
43.14,-0.51
43.29,-0.5
43.43,-0.5
43.58,-0.49
43.73,-0.49
43.88,-0.48
44.02,-0.48
44.17,-0.47
44.32,-0.46
44.47,-0.46
44.62,-0.45
44.77,-0.45
44.92,-0.44
45.06,-0.43
45.21,-0.43
45.36,-0.42
45.51,-0.42
45.65,-0.41
45.8,-0.4
45.95,-0.4
46.09,-0.39
46.25,-0.38
46.4,-0.38
46.54,-0.37
46.7,-0.36
46.85,-0.36
47.0,-0.35
47.15,-0.34
47.3,-0.34
47.45,-0.33
47.6,-0.32
47.75,-0.32
47.89,-0.31
48.05,-0.3
48.2,-0.3
48.35,-0.29
48.5,-0.28
48.65,-0.28
48.79,-0.27
48.94,-0.26
49.09,-0.26
49.24,-0.25
49.39,-0.24
49.54,-0.24
49.69,-0.23
49.83,-0.22
49.98,-0.22
50.13,-0.21
50.27,-0.21
50.42,-0.2
50.58,-0.19
50.73,-0.19
50.88,-0.18
51.03,-0.17
51.18,-0.17
51.33,-0.16
51.48,-0.15
51.63,-0.15
51.78,-0.14
51.94,-0.13
52.08,-0.13
52.23,-0.12
52.38,-0.11
52.53,-0.11
52.67,-0.1
52.83,-0.1
52.98,-0.09
53.13,-0.08
53.28,-0.08
53.43,-0.07
53.58,-0.06
53.74,-0.06
53.88,-0.05
54.03,-0.04
54.18,-0.04
54.33,-0.03
54.47,-0.02
54.63,-0.02
54.77,-0.01
54.9,-0.0
55.02,0.0
55.13,0.01
55.22,0.01
55.3,0.01
55.38,0.02
55.44,0.02
55.5,0.02
55.55,0.02
55.59,0.03
55.63,0.03
55.66,0.03
55.68,0.03
55.71,0.03
55.73,0.03
55.74,0.03
55.76,0.03
55.77,0.03
55.78,0.03
55.79,0.03
55.8,0.04
55.81,0.04
55.82,0.04
55.82,0.04
55.83,0.04
55.83,0.04
55.83,0.04
55.84,0.04
55.84,0.04
55.84,0.04
55.84,0.04
55.85,0.04
55.85,0.04
55.85,0.04
55.85,0.04
55.85,0.04
55.85,0.04


==> figs/TrajsMern/Traj_Header_25.csv <==
y,x
0.85,-0.44
0.86,-0.44
0.87,-0.44
0.9,-0.44
0.94,-0.44
1.0,-0.43
1.06,-0.43
1.14,-0.43
1.23,-0.43
1.33,-0.43
1.43,-0.43
1.54,-0.43
1.66,-0.43
1.78,-0.43
1.91,-0.43
2.04,-0.43
2.17,-0.43
2.3,-0.42
2.44,-0.42
2.58,-0.42
2.72,-0.42
2.86,-0.42
3.0,-0.42
3.15,-0.42
3.29,-0.42
3.44,-0.42
3.59,-0.41
3.74,-0.41
3.88,-0.41
4.03,-0.41
4.18,-0.41
4.33,-0.41
4.48,-0.41
4.63,-0.41
4.78,-0.4
4.93,-0.4
5.08,-0.4
5.22,-0.4
5.37,-0.4
5.52,-0.4
5.67,-0.4
5.82,-0.4
5.97,-0.39
6.12,-0.39
6.26,-0.39
6.41,-0.39
6.56,-0.39
6.71,-0.39
6.85,-0.39
7.0,-0.39
7.16,-0.39
7.31,-0.38
7.46,-0.38
7.61,-0.38
7.76,-0.38
7.91,-0.38
8.06,-0.38
8.21,-0.38
8.36,-0.38
8.51,-0.37
8.66,-0.37
8.81,-0.37
8.95,-0.37
9.1,-0.37
9.25,-0.37
9.4,-0.37
9.55,-0.37
9.7,-0.36
9.85,-0.36
10.01,-0.36
10.16,-0.36
10.31,-0.36
10.46,-0.36
10.6,-0.36
10.76,-0.36
10.9,-0.36
11.05,-0.35
11.2,-0.35
11.35,-0.35
11.5,-0.35
11.65,-0.35
11.8,-0.35
11.95,-0.35
12.09,-0.35
12.24,-0.34
12.39,-0.34
12.54,-0.34
12.69,-0.34
12.83,-0.34
12.99,-0.34
13.14,-0.34
13.28,-0.34
13.42,-0.34
13.55,-0.33
13.67,-0.33
13.77,-0.33
13.87,-0.33
13.97,-0.33
14.06,-0.33
14.14,-0.33
14.22,-0.33
14.3,-0.33
14.37,-0.33
14.44,-0.33
14.51,-0.33
14.57,-0.33
14.63,-0.33
14.69,-0.33
14.73,-0.33
14.77,-0.33
14.81,-0.33
14.84,-0.33
14.87,-0.33
14.89,-0.33
14.91,-0.33
14.93,-0.33
14.95,-0.33
14.96,-0.33
14.97,-0.33
14.98,-0.33
14.99,-0.33
15.0,-0.33
15.01,-0.33
15.01,-0.33
15.02,-0.33
15.02,-0.33
15.02,-0.33
15.03,-0.33
15.03,-0.33
15.03,-0.33
15.03,-0.33
15.03,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.04,-0.33
15.05,-0.33
15.07,-0.32
15.1,-0.3
15.13,-0.28
15.17,-0.26
15.22,-0.23
15.27,-0.2
15.32,-0.17
15.38,-0.14
15.45,-0.1
15.51,-0.07
15.58,-0.03
15.65,0.01
15.73,0.06
15.8,0.1
15.88,0.14
15.96,0.19
16.04,0.23
16.12,0.28
16.2,0.32
16.28,0.37
16.37,0.42
16.45,0.46
16.53,0.51
16.62,0.56
16.7,0.61
16.79,0.65
16.87,0.7
16.96,0.75
17.04,0.8
17.13,0.84
17.21,0.89
17.3,0.94
17.39,0.99
17.48,1.04
17.57,1.09
17.65,1.14
17.74,1.19
17.83,1.24
17.91,1.29
18.0,1.34
18.08,1.38
18.17,1.43
18.26,1.48
18.34,1.53
18.43,1.58
18.52,1.63
18.61,1.68
18.69,1.73
18.78,1.78
18.87,1.83
18.95,1.88
19.04,1.93
19.13,1.98
19.22,2.03
19.31,2.07
19.39,2.12
19.48,2.17
19.57,2.22
19.65,2.27
19.74,2.32
19.83,2.37
19.92,2.42
20.0,2.47
20.08,2.51
20.15,2.55
20.21,2.58
20.26,2.61
20.31,2.64
20.35,2.66
20.38,2.68
20.42,2.7
20.44,2.72
20.47,2.73
20.49,2.74
20.5,2.75
20.52,2.76
20.53,2.77
20.54,2.77
20.55,2.78
20.56,2.78
20.57,2.79
20.57,2.79
20.58,2.79
20.58,2.8
20.59,2.8
20.59,2.8
20.59,2.8
20.6,2.8
20.61,2.8
20.63,2.8
20.66,2.8
20.71,2.8
20.77,2.79
20.84,2.79
20.92,2.78
21.01,2.77
21.11,2.77
21.22,2.76
21.33,2.75
21.44,2.74
21.56,2.73
21.68,2.72
21.81,2.71
21.94,2.69
22.07,2.68
22.21,2.67
22.35,2.66
22.49,2.65
22.63,2.64
22.77,2.62
22.91,2.61
23.06,2.6
23.2,2.59
23.34,2.58
23.49,2.56
23.64,2.55
23.78,2.54
23.93,2.53
24.08,2.52
24.23,2.5
24.37,2.49
24.52,2.48
24.67,2.47
24.81,2.46
24.96,2.44
25.11,2.43
25.26,2.42
25.4,2.41
25.55,2.4
25.7,2.39
25.85,2.37
26.0,2.36
26.15,2.35
26.3,2.34
26.45,2.33
26.6,2.31
26.74,2.3
26.89,2.29
27.05,2.28
27.19,2.27
27.34,2.25
27.49,2.24
27.64,2.23
27.79,2.22
27.94,2.2
28.09,2.19
28.24,2.18
28.39,2.17
28.53,2.16
28.68,2.14
28.83,2.13
28.98,2.12
29.13,2.11
29.28,2.09
29.43,2.08
29.58,2.07
29.73,2.06
29.88,2.05
30.02,2.03
30.18,2.02
30.33,2.01
30.48,2.0
30.63,1.98
30.78,1.97
30.92,1.96
31.07,1.95
31.22,1.94
31.37,1.92
31.52,1.91
31.66,1.9
31.82,1.89
31.96,1.88
32.1,1.86
32.23,1.85
32.34,1.84
32.45,1.84
32.55,1.83
32.65,1.82
32.74,1.81
32.82,1.81
32.9,1.8
32.98,1.79
33.05,1.79
33.12,1.78
33.18,1.78
33.25,1.77
33.31,1.77
33.36,1.76
33.41,1.76
33.45,1.76
33.49,1.75
33.52,1.75
33.55,1.75
33.57,1.75
33.59,1.74
33.61,1.74
33.62,1.74
33.64,1.74
33.65,1.74
33.66,1.74
33.67,1.74
33.68,1.74
33.68,1.74
33.69,1.74
33.69,1.74
33.7,1.74
33.7,1.73
33.7,1.73
33.71,1.73
33.71,1.73
33.71,1.73
33.71,1.73
33.71,1.73
33.72,1.73
33.72,1.73
33.72,1.73
33.72,1.73
33.72,1.73
33.72,1.73
33.72,1.73
33.72,1.73
33.72,1.73
33.72,1.73
33.72,1.73
33.72,1.73
33.72,1.73
33.73,1.73
33.75,1.72
33.78,1.7
33.81,1.68
33.85,1.66
33.9,1.64
33.95,1.61
34.01,1.58
34.07,1.55
34.14,1.51
34.21,1.48
34.28,1.44
34.35,1.4
34.43,1.36
34.5,1.32
34.59,1.28
34.66,1.24
34.74,1.2
34.83,1.16
34.91,1.11
34.99,1.07
35.08,1.03
35.16,0.98
35.25,0.94
35.33,0.89
35.42,0.85
35.5,0.8
35.59,0.76
35.68,0.71
35.76,0.67
35.85,0.62
35.94,0.58
36.03,0.53
36.11,0.49
36.2,0.44
36.29,0.39
36.38,0.35
36.47,0.3
36.56,0.26
36.65,0.21
36.74,0.16
36.83,0.11
36.91,0.07
37.0,0.02
37.09,-0.02
37.18,-0.07
37.26,-0.11
37.35,-0.16
37.44,-0.21
37.53,-0.25
37.62,-0.3
37.71,-0.34
37.79,-0.39
37.88,-0.44
37.97,-0.48
38.06,-0.53
38.15,-0.57
38.24,-0.62
38.32,-0.67
38.41,-0.71
38.5,-0.76
38.59,-0.8
38.68,-0.85
38.76,-0.9
38.84,-0.94
38.91,-0.97
38.97,-1.0
39.03,-1.03
39.08,-1.06
39.12,-1.08
39.16,-1.1
39.19,-1.12
39.22,-1.13
39.24,-1.14
39.26,-1.15
39.28,-1.16
39.3,-1.17
39.31,-1.18
39.32,-1.19
39.34,-1.19
39.37,-1.19
39.41,-1.19
39.46,-1.19
39.52,-1.19
39.59,-1.19
39.68,-1.18
39.77,-1.17
39.86,-1.17
39.97,-1.16
40.08,-1.15
40.2,-1.14
40.32,-1.13
40.44,-1.11
40.57,-1.1
40.7,-1.09
40.84,-1.08
40.97,-1.06
41.11,-1.05
41.25,-1.04
41.39,-1.02
41.53,-1.01
41.67,-1.0
41.82,-0.99
41.96,-0.97
42.1,-0.96
42.25,-0.95
42.39,-0.94
42.54,-0.93
42.68,-0.92
42.83,-0.9
42.98,-0.89
43.13,-0.88
43.28,-0.87
43.43,-0.86
43.58,-0.85
43.72,-0.84
43.87,-0.83
44.01,-0.82
44.16,-0.81
44.31,-0.8
44.46,-0.79
44.61,-0.78
44.76,-0.77
44.91,-0.76
45.06,-0.75
45.21,-0.74
45.36,-0.73
45.51,-0.72
45.66,-0.71
45.81,-0.69
45.96,-0.68
46.11,-0.67
46.25,-0.66
46.41,-0.65
46.56,-0.64
46.71,-0.63
46.85,-0.62
47.01,-0.6
47.15,-0.59
47.3,-0.58
47.46,-0.57
47.61,-0.56
47.76,-0.55
47.91,-0.53
48.06,-0.52
48.21,-0.51
48.36,-0.5
48.5,-0.49
48.66,-0.48
48.8,-0.46
48.95,-0.45
49.1,-0.44
49.24,-0.43
49.39,-0.42
49.54,-0.41
49.69,-0.4
49.84,-0.39
49.99,-0.37
50.14,-0.36
50.29,-0.35
50.44,-0.34
50.59,-0.33
50.74,-0.32
50.89,-0.31
51.04,-0.3
51.19,-0.29
51.33,-0.28
51.48,-0.26
51.63,-0.25
51.77,-0.24
51.93,-0.23
52.07,-0.22
52.22,-0.21
52.37,-0.2
52.52,-0.19
52.67,-0.18
52.82,-0.16
52.97,-0.15
53.12,-0.14
53.26,-0.13
53.41,-0.12
53.56,-0.11
53.71,-0.1
53.86,-0.09
54.01,-0.07
54.16,-0.06
54.31,-0.05
54.46,-0.04
54.61,-0.03
54.75,-0.02
54.88,-0.01
55.01,0.0
55.12,0.01
55.21,0.02
55.3,0.02
55.37,0.03
55.43,0.03
55.49,0.04
55.53,0.04
55.58,0.04
55.61,0.05
55.64,0.05
55.67,0.05
55.69,0.05
55.71,0.05
55.73,0.06
55.74,0.06
55.76,0.06
55.77,0.06
55.78,0.06
55.79,0.06
55.79,0.06
55.8,0.06
55.81,0.06
55.81,0.06
55.81,0.06
55.82,0.06
55.82,0.06
55.82,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.84,0.06


==> figs/TrajsMern/Traj_Header_26.csv <==
y,x
-0.52,0.78
-0.52,0.78
-0.5,0.78
-0.47,0.78
-0.43,0.78
-0.37,0.78
-0.3,0.78
-0.22,0.78
-0.13,0.77
-0.04,0.77
0.07,0.77
0.18,0.77
0.3,0.77
0.42,0.77
0.54,0.77
0.67,0.76
0.8,0.76
0.93,0.76
1.07,0.76
1.21,0.76
1.35,0.75
1.49,0.75
1.63,0.75
1.76,0.75
1.88,0.75
1.99,0.75
2.1,0.74
2.2,0.74
2.29,0.74
2.38,0.74
2.46,0.74
2.54,0.74
2.62,0.74
2.69,0.74
2.75,0.74
2.82,0.74
2.88,0.74
2.94,0.74
2.99,0.74
3.05,0.74
3.09,0.74
3.13,0.74
3.16,0.74
3.19,0.74
3.22,0.74
3.24,0.74
3.26,0.75
3.28,0.75
3.29,0.75
3.31,0.75
3.32,0.75
3.33,0.75
3.33,0.75
3.34,0.75
3.35,0.75
3.35,0.75
3.36,0.75
3.36,0.75
3.37,0.75
3.37,0.75
3.37,0.75
3.37,0.75
3.37,0.75
3.38,0.75
3.38,0.75
3.4,0.75
3.42,0.75
3.45,0.75
3.49,0.75
3.54,0.74
3.59,0.74
3.65,0.74
3.72,0.74
3.79,0.74
3.86,0.74
3.94,0.74
4.02,0.74
4.1,0.74
4.19,0.74
4.28,0.74
4.37,0.74
4.46,0.74
4.55,0.74
4.64,0.74
4.74,0.73
4.83,0.73
4.93,0.73
5.02,0.73
5.12,0.73
5.22,0.73
5.32,0.73
5.42,0.73
5.52,0.73
5.61,0.73
5.71,0.73
5.81,0.72
5.91,0.72
6.01,0.72
6.11,0.72
6.21,0.72
6.31,0.72
6.41,0.72
6.51,0.72
6.61,0.72
6.71,0.72
6.81,0.72
6.91,0.72
7.01,0.71
7.11,0.71
7.21,0.71
7.31,0.71
7.41,0.71
7.51,0.71
7.61,0.71
7.71,0.71
7.81,0.71
7.92,0.71
8.01,0.71
8.12,0.7
8.21,0.7
8.31,0.7
8.41,0.7
8.51,0.7
8.61,0.7
8.71,0.7
8.81,0.7
8.91,0.7
9.01,0.7
9.11,0.7
9.19,0.7
9.27,0.69
9.34,0.69
9.39,0.69
9.44,0.69
9.49,0.69
9.53,0.69
9.56,0.69
9.59,0.69
9.62,0.69
9.64,0.69
9.66,0.69
9.67,0.69
9.69,0.69
9.7,0.69
9.71,0.69
9.72,0.69
9.73,0.69
9.73,0.69
9.74,0.69
9.74,0.69
9.75,0.69
9.75,0.69
9.76,0.69
9.76,0.69
9.77,0.69
9.79,0.69
9.82,0.69
9.87,0.69
9.93,0.69
10.0,0.69
10.08,0.69
10.17,0.68
10.27,0.68
10.37,0.68
10.48,0.68
10.6,0.68
10.72,0.68
10.84,0.67
10.97,0.67
11.1,0.67
11.24,0.67
11.37,0.67
11.51,0.66
11.65,0.66
11.79,0.66
11.93,0.66
12.08,0.65
12.22,0.65
12.37,0.65
12.51,0.65
12.65,0.65
12.8,0.64
12.95,0.64
13.1,0.64
13.24,0.64
13.37,0.64
13.5,0.63
13.62,0.63
13.73,0.63
13.83,0.63
13.92,0.63
14.01,0.63
14.09,0.62
14.17,0.62
14.25,0.62
14.32,0.62
14.39,0.62
14.46,0.62
14.52,0.62
14.58,0.62
14.64,0.62
14.69,0.62
14.73,0.61
14.77,0.61
14.8,0.61
14.83,0.61
14.85,0.61
14.87,0.61
14.89,0.61
14.91,0.61
14.92,0.61
14.93,0.61
14.94,0.61
14.95,0.61
14.96,0.61
14.97,0.61
14.97,0.61
14.98,0.61
14.98,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
14.99,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
15.0,0.61
14.99,0.61
14.98,0.61
14.96,0.61
14.92,0.62
14.89,0.62
14.84,0.63
14.79,0.63
14.73,0.64
14.66,0.65
14.59,0.66
14.52,0.67
14.44,0.68
14.36,0.69
14.28,0.7
14.19,0.71
14.1,0.72
14.01,0.73
13.93,0.74
13.84,0.75
13.74,0.76
13.65,0.77
13.56,0.78
13.47,0.79
13.37,0.8
13.27,0.82
13.18,0.83
13.08,0.84
12.99,0.85
12.89,0.86
12.79,0.87
12.7,0.89
12.6,0.9
12.5,0.91
12.4,0.92
12.3,0.93
12.21,0.94
12.11,0.96
12.01,0.97
11.91,0.98
11.81,0.99
11.71,1.0
11.61,1.01
11.52,1.03
11.42,1.04
11.32,1.05
11.22,1.06
11.12,1.07
11.02,1.08
10.92,1.1
10.82,1.11
10.72,1.12
10.62,1.13
10.52,1.14
10.42,1.16
10.32,1.17
10.22,1.18
10.13,1.19
10.03,1.2
9.93,1.22
9.83,1.23
9.73,1.24
9.63,1.25
9.53,1.26
9.43,1.27
9.34,1.29
9.25,1.3
9.18,1.31
9.11,1.31
9.04,1.32
8.99,1.33
8.95,1.33
8.91,1.34
8.87,1.34
8.84,1.35
8.82,1.35
8.79,1.35
8.77,1.35
8.76,1.36
8.74,1.36
8.73,1.36
8.73,1.36
8.74,1.36
8.76,1.36
8.8,1.36
8.86,1.36
8.92,1.36
9.0,1.35
9.08,1.35
9.18,1.35
9.28,1.35
9.38,1.34
9.49,1.34
9.61,1.34
9.74,1.33
9.87,1.33
9.99,1.32
10.13,1.32
10.27,1.32
10.4,1.31
10.54,1.31
10.68,1.3
10.82,1.3
10.97,1.29
11.11,1.29
11.26,1.29
11.4,1.28
11.55,1.28
11.69,1.27
11.84,1.27
11.99,1.26
12.14,1.26
12.28,1.25
12.43,1.25
12.58,1.24
12.73,1.24
12.87,1.23
13.02,1.23
13.17,1.23
13.32,1.22
13.47,1.22
13.62,1.21
13.76,1.21
13.91,1.2
14.06,1.2
14.2,1.2
14.35,1.19
14.5,1.19
14.65,1.18
14.8,1.18
14.95,1.17
15.1,1.17
15.25,1.17
15.39,1.16
15.54,1.16
15.69,1.15
15.84,1.15
15.99,1.14
16.14,1.14
16.29,1.14
16.44,1.13
16.58,1.13
16.74,1.12
16.89,1.12
17.04,1.11
17.19,1.11
17.34,1.11
17.49,1.1
17.64,1.1
17.79,1.09
17.94,1.09
18.09,1.08
18.24,1.08
18.39,1.07
18.54,1.07
18.69,1.07
18.84,1.06
18.98,1.06
19.13,1.05
19.28,1.05
19.43,1.04
19.58,1.04
19.73,1.03
19.88,1.03
20.03,1.03
20.18,1.02
20.32,1.02
20.47,1.01
20.62,1.01
20.78,1.0
20.92,1.0
21.07,1.0
21.05,1.0
21.12,1.0
21.2,1.0
21.28,1.0
21.31,1.0
21.36,1.0
21.43,1.0
21.5,1.0
21.59,1.0
21.68,0.99
21.77,0.99
21.88,0.99
21.99,0.98
22.11,0.98
22.23,0.97
22.36,0.97
22.49,0.96
22.62,0.95
22.75,0.95
22.89,0.94
23.03,0.94
23.17,0.93
23.31,0.93
23.46,0.92
23.6,0.92
23.74,0.91
23.88,0.91
24.03,0.9
24.18,0.9
24.32,0.89
24.47,0.89
24.62,0.89
24.76,0.88
24.91,0.88
25.06,0.87
25.21,0.87
25.37,0.87
25.51,0.86
25.66,0.86
25.8,0.85
25.96,0.85
26.11,0.85
26.26,0.84
26.41,0.84
26.56,0.84
26.7,0.83
26.85,0.83
27.0,0.82
27.15,0.82
27.3,0.81
27.45,0.81
27.6,0.81
27.75,0.8
27.9,0.8
28.05,0.79
28.2,0.79
28.34,0.78
28.49,0.78


==> figs/TrajsMern/Traj_Header_27.csv <==
y,x
0.12,-0.19
0.12,-0.19
0.14,-0.19
0.17,-0.19
0.21,-0.19
0.27,-0.19
0.33,-0.19
0.41,-0.19
0.5,-0.19
0.6,-0.19
0.71,-0.19
0.82,-0.19
0.94,-0.19
1.06,-0.19
1.18,-0.19
1.31,-0.19
1.44,-0.19
1.57,-0.19
1.71,-0.19
1.85,-0.18
1.99,-0.18
2.13,-0.18
2.27,-0.18
2.42,-0.18
2.56,-0.18
2.71,-0.18
2.86,-0.18
3.01,-0.18
3.16,-0.18
3.3,-0.18
3.45,-0.18
3.6,-0.18
3.75,-0.18
3.9,-0.18
4.04,-0.18
4.19,-0.18
4.34,-0.18
4.49,-0.18
4.64,-0.18
4.79,-0.17
4.94,-0.17
5.09,-0.17
5.24,-0.17
5.39,-0.17
5.54,-0.17
5.7,-0.17
5.84,-0.17
5.99,-0.17
6.15,-0.17
6.29,-0.17
6.44,-0.17
6.59,-0.17
6.74,-0.17
6.89,-0.17
7.05,-0.17
7.19,-0.17
7.34,-0.17
7.49,-0.17
7.64,-0.16
7.79,-0.16
7.94,-0.16
8.09,-0.16
8.24,-0.16
8.39,-0.16
8.54,-0.16
8.69,-0.16
8.84,-0.16
8.99,-0.16
9.14,-0.16
9.29,-0.16
9.44,-0.16
9.59,-0.16
9.75,-0.16
9.89,-0.16
10.04,-0.16
10.18,-0.16
10.3,-0.16
10.42,-0.16
10.53,-0.15
10.63,-0.15
10.73,-0.15
10.82,-0.15
10.9,-0.15
10.98,-0.15
11.06,-0.15
11.13,-0.15
11.2,-0.15
11.27,-0.15
11.33,-0.15
11.39,-0.15
11.44,-0.15
11.49,-0.15
11.53,-0.15
11.57,-0.15
11.6,-0.15
11.63,-0.15
11.65,-0.15
11.67,-0.15
11.69,-0.15
11.71,-0.15
11.72,-0.15
11.73,-0.16
11.74,-0.16
11.75,-0.16
11.76,-0.16
11.76,-0.16
11.77,-0.16
11.77,-0.16
11.78,-0.16
11.78,-0.16
11.79,-0.16
11.79,-0.16
11.79,-0.16
11.79,-0.16
11.79,-0.16
11.79,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.16
11.8,-0.15
11.81,-0.15
11.83,-0.14
11.86,-0.13
11.89,-0.11
11.93,-0.09
11.98,-0.07
12.03,-0.04
12.09,-0.02
12.15,0.01
12.22,0.05
12.29,0.08
12.36,0.11
12.44,0.15
12.51,0.18
12.59,0.22
12.67,0.26
12.75,0.29
12.84,0.33
12.92,0.37
13.0,0.41
13.09,0.45
13.18,0.5
13.27,0.54
13.36,0.58
13.44,0.62
13.53,0.66
13.62,0.7
13.7,0.74
13.79,0.78
13.88,0.83
13.97,0.87
14.06,0.91
14.15,0.95
14.24,0.99
14.33,1.04
14.42,1.08
14.51,1.12
14.6,1.16
14.69,1.21
14.78,1.25
14.87,1.29
14.96,1.34
15.05,1.38
15.14,1.42
15.23,1.46
15.32,1.5
15.41,1.55
15.5,1.59
15.59,1.63
15.69,1.68
15.78,1.72
15.87,1.76
15.96,1.81
16.05,1.85
16.14,1.89
16.23,1.93
16.32,1.98
16.41,2.02
16.5,2.06
16.59,2.1
16.68,2.15
16.78,2.19
16.86,2.23
16.95,2.27
17.03,2.31
17.1,2.34
17.16,2.37
17.22,2.4
17.27,2.42
17.31,2.44
17.35,2.46
17.38,2.47
17.41,2.49
17.44,2.5
17.46,2.51
17.48,2.52
17.49,2.53
17.51,2.53
17.52,2.54
17.53,2.54
17.54,2.55
17.54,2.55
17.55,2.55
17.56,2.56
17.56,2.56
17.57,2.56
17.57,2.56
17.57,2.56
17.58,2.57
17.58,2.57
17.61,2.57
17.64,2.56
17.69,2.56
17.75,2.56
17.82,2.55
17.9,2.55
17.99,2.54
18.09,2.53
18.2,2.53
18.31,2.52
18.42,2.51
18.54,2.5
18.67,2.49
18.8,2.48
18.93,2.47
19.06,2.46
19.19,2.45
19.33,2.45
19.47,2.43
19.61,2.42
19.75,2.41
19.9,2.4
20.04,2.39
20.18,2.38
20.32,2.37
20.47,2.36
20.61,2.35
20.76,2.34
20.9,2.33
21.05,2.32
21.2,2.31
21.35,2.3
21.49,2.29
21.64,2.28
21.79,2.27
21.94,2.26
22.08,2.25
22.23,2.24
22.38,2.23
22.53,2.22
22.67,2.21
22.82,2.2
22.97,2.19
23.11,2.18
23.26,2.17
23.42,2.16
23.56,2.15
23.71,2.14
23.86,2.13
24.0,2.12
24.15,2.11
24.3,2.1
24.45,2.09
24.6,2.08
24.75,2.07
24.89,2.06
25.04,2.05
25.2,2.04
25.35,2.03
25.5,2.02
25.64,2.01
25.79,2.0
25.94,1.99
26.09,1.98
26.24,1.97
26.39,1.96
26.53,1.95
26.68,1.94
26.83,1.93
26.98,1.92
27.14,1.91
27.28,1.9
27.43,1.89
27.58,1.88
27.73,1.87
27.88,1.86
28.03,1.85
28.18,1.84
28.32,1.83
28.47,1.82
28.62,1.81
28.77,1.8
28.92,1.79
29.07,1.78
29.22,1.77
29.37,1.76
29.52,1.75
29.66,1.74
29.81,1.73
29.96,1.72
30.11,1.71
30.26,1.7
30.4,1.69
30.55,1.68
30.7,1.67
30.85,1.65
31.0,1.64
31.15,1.63
31.29,1.62
31.44,1.61
31.6,1.6
31.75,1.59
31.89,1.58
32.02,1.57
32.15,1.57
32.27,1.56
32.38,1.55
32.48,1.54
32.58,1.54
32.67,1.53
32.75,1.52
32.83,1.52
32.91,1.51
32.98,1.51
33.05,1.5
33.12,1.5
33.18,1.49
33.24,1.49
33.29,1.49
33.34,1.48
33.38,1.48
33.42,1.48
33.45,1.48
33.48,1.47
33.5,1.47
33.52,1.47
33.54,1.47
33.56,1.47
33.57,1.47
33.58,1.47
33.59,1.47
33.6,1.47
33.61,1.47
33.62,1.47
33.62,1.46
33.63,1.46
33.63,1.46
33.63,1.46
33.64,1.46
33.64,1.46
33.64,1.46
33.64,1.46
33.65,1.46
33.65,1.46
33.65,1.46
33.65,1.46
33.65,1.46
33.65,1.46
33.65,1.46
33.65,1.46
33.65,1.46
33.65,1.46
33.65,1.46
33.65,1.46
33.66,1.46
33.67,1.46
33.69,1.45
33.71,1.44
33.75,1.42
33.79,1.4
33.84,1.38
33.9,1.36
33.96,1.33
34.02,1.31
34.09,1.28
34.16,1.25
34.24,1.22
34.31,1.18
34.39,1.15
34.48,1.12
34.56,1.08
34.64,1.05
34.73,1.01
34.81,0.97
34.9,0.94
34.99,0.9
35.07,0.86
35.16,0.83
35.25,0.79
35.34,0.75
35.43,0.72
35.52,0.68
35.61,0.64
35.7,0.6
35.79,0.56
35.88,0.53
35.97,0.49
36.06,0.45
36.15,0.41
36.24,0.37
36.34,0.33
36.43,0.3
36.52,0.26
36.61,0.22
36.7,0.18
36.79,0.14
36.88,0.1
36.97,0.07
37.06,0.03
37.16,-0.01
37.25,-0.05
37.34,-0.09
37.43,-0.12
37.52,-0.16
37.61,-0.2
37.7,-0.24
37.8,-0.28
37.89,-0.32
37.99,-0.36
38.08,-0.4
38.17,-0.44
38.26,-0.47
38.35,-0.51
38.44,-0.55
38.53,-0.59
38.63,-0.63
38.72,-0.67
38.81,-0.71
38.9,-0.74
38.98,-0.78
39.05,-0.81
39.12,-0.84
39.18,-0.86
39.23,-0.88
39.27,-0.9
39.31,-0.91
39.34,-0.93
39.37,-0.94
39.4,-0.95
39.42,-0.96
39.44,-0.97
39.45,-0.98
39.47,-0.98
39.48,-0.99
39.5,-0.99
39.53,-0.99
39.57,-0.99
39.62,-0.99
39.68,-0.99
39.76,-0.99
39.84,-0.98
39.94,-0.98
40.04,-0.97
40.14,-0.96
40.25,-0.95
40.37,-0.94
40.49,-0.94
40.62,-0.93
40.75,-0.91
40.88,-0.9
41.02,-0.89
41.15,-0.88
41.29,-0.87
41.43,-0.86
41.57,-0.85
41.71,-0.84
41.85,-0.83
41.99,-0.82
42.14,-0.81
42.29,-0.8
42.43,-0.79
42.58,-0.78
42.72,-0.77
42.87,-0.76
43.01,-0.75
43.16,-0.74
43.31,-0.73
43.46,-0.72
43.61,-0.71
43.76,-0.7
43.9,-0.7
44.05,-0.69
44.2,-0.68
44.35,-0.67
44.5,-0.66
44.65,-0.65
44.8,-0.64
44.94,-0.64
45.09,-0.63
45.24,-0.62
45.39,-0.61
45.53,-0.6
45.68,-0.59
45.84,-0.58
45.98,-0.57
46.13,-0.56
46.28,-0.55
46.42,-0.55
46.57,-0.54
46.72,-0.53
46.87,-0.52
47.02,-0.51
47.17,-0.5
47.32,-0.49
47.47,-0.48
47.62,-0.47
47.77,-0.46
47.92,-0.45
48.07,-0.44
48.22,-0.43
48.37,-0.42
48.52,-0.41
48.67,-0.4
48.81,-0.39
48.96,-0.38
49.11,-0.37
49.26,-0.36
49.42,-0.35
49.56,-0.34
49.71,-0.33
49.86,-0.32
50.01,-0.31
50.16,-0.3
50.31,-0.29
50.46,-0.29
50.61,-0.28
50.76,-0.27
50.92,-0.26
51.07,-0.25
51.21,-0.24
51.37,-0.23
51.51,-0.22
51.66,-0.21
51.81,-0.2
51.96,-0.19
52.1,-0.18
52.25,-0.17
52.4,-0.16
52.55,-0.15
52.7,-0.15
52.85,-0.14
53.0,-0.13
53.15,-0.12
53.29,-0.11
53.44,-0.1
53.59,-0.09
53.73,-0.08
53.88,-0.07
54.03,-0.06
54.17,-0.05
54.33,-0.04
54.47,-0.03
54.62,-0.02
54.76,-0.02
54.89,-0.01
55.02,0.0
55.12,0.01
55.22,0.01
55.3,0.02
55.38,0.02
55.44,0.03
55.5,0.03
55.55,0.03
55.59,0.04
55.62,0.04
55.66,0.04
55.68,0.04
55.71,0.04
55.73,0.05
55.75,0.05
55.76,0.05
55.77,0.05
55.78,0.05
55.79,0.05
55.8,0.05
55.81,0.05
55.82,0.05
55.82,0.05
55.83,0.05
55.83,0.05
55.83,0.05
55.84,0.05
55.84,0.05
55.84,0.05
55.84,0.05
55.85,0.05
55.85,0.05
55.85,0.05
55.85,0.05
55.85,0.05
55.85,0.05
55.85,0.05
55.85,0.05


==> figs/TrajsMern/Traj_Header_28.csv <==
y,x
0.33,-0.93
0.34,-0.93
0.35,-0.93
0.38,-0.93
0.42,-0.93
0.48,-0.93
0.55,-0.93
0.63,-0.93
0.72,-0.92
0.82,-0.92
0.92,-0.92
1.03,-0.92
1.15,-0.92
1.27,-0.92
1.4,-0.91
1.53,-0.91
1.66,-0.91
1.8,-0.91
1.93,-0.9
2.07,-0.9
2.21,-0.9
2.35,-0.9
2.49,-0.89
2.63,-0.89
2.78,-0.89
2.93,-0.89
3.07,-0.88
3.21,-0.88
3.36,-0.88
3.51,-0.88
3.66,-0.87
3.81,-0.87
3.96,-0.87
4.11,-0.87
4.26,-0.86
4.41,-0.86
4.56,-0.86
4.71,-0.86
4.86,-0.85
5.01,-0.85
5.16,-0.85
5.31,-0.85
5.45,-0.84
5.61,-0.84
5.76,-0.84
5.91,-0.84
6.06,-0.83
6.21,-0.83
6.36,-0.83
6.51,-0.83
6.66,-0.82
6.81,-0.82
6.96,-0.82
7.11,-0.82
7.26,-0.81
7.41,-0.81
7.56,-0.81
7.71,-0.81
7.86,-0.8
8.0,-0.8
8.16,-0.8
8.31,-0.8
8.46,-0.79
8.61,-0.79
8.76,-0.79
8.91,-0.79
9.06,-0.78
9.21,-0.78
9.36,-0.78
9.5,-0.78
9.65,-0.77
9.8,-0.77
9.94,-0.77
10.09,-0.76
10.24,-0.76
10.39,-0.76
10.53,-0.76
10.68,-0.75
10.83,-0.75
10.98,-0.75
11.13,-0.75
11.27,-0.74
11.43,-0.74
11.58,-0.74
11.72,-0.74
11.88,-0.73
12.03,-0.73
12.18,-0.73
12.33,-0.73
12.48,-0.72
12.63,-0.72
12.78,-0.72
12.92,-0.72
13.05,-0.71
13.18,-0.71
13.3,-0.71
13.41,-0.71
13.51,-0.71
13.61,-0.71
13.7,-0.71
13.78,-0.71
13.86,-0.71
13.94,-0.71
14.01,-0.71
14.08,-0.71
14.15,-0.71
14.21,-0.71
14.27,-0.71
14.33,-0.71
14.37,-0.71
14.41,-0.71
14.45,-0.71
14.48,-0.71
14.51,-0.71
14.54,-0.71
14.56,-0.71
14.57,-0.71
14.59,-0.71
14.6,-0.71
14.62,-0.71
14.63,-0.71
14.63,-0.71
14.64,-0.71
14.65,-0.71
14.65,-0.71
14.66,-0.71
14.66,-0.71
14.67,-0.71
14.67,-0.71
14.67,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.68,-0.71
14.69,-0.7
14.71,-0.69
14.73,-0.67
14.77,-0.65
14.8,-0.63
14.85,-0.6
14.9,-0.56
14.95,-0.53
15.01,-0.49
15.07,-0.45
15.14,-0.4
15.2,-0.36
15.27,-0.32
15.34,-0.27
15.41,-0.22
15.49,-0.17
15.56,-0.12
15.64,-0.07
15.72,-0.02
15.8,0.04
15.87,0.09
15.95,0.14
16.03,0.19
16.11,0.25
16.19,0.3
16.27,0.36
16.36,0.41
16.44,0.46
16.52,0.52
16.6,0.57
16.68,0.63
16.76,0.68
16.84,0.74
16.93,0.79
17.01,0.85
17.09,0.9
17.17,0.96
17.26,1.01
17.34,1.07
17.42,1.12
17.5,1.18
17.58,1.23
17.67,1.29
17.75,1.34
17.83,1.4
17.91,1.46
17.99,1.51
18.08,1.57
18.16,1.62
18.24,1.68
18.33,1.73
18.41,1.79
18.49,1.84
18.57,1.9
18.66,1.96
18.74,2.01
18.82,2.07
18.9,2.12
18.99,2.18
19.07,2.23
19.15,2.29
19.24,2.34
19.32,2.4
19.4,2.45
19.48,2.5
19.54,2.55
19.6,2.59
19.65,2.62
19.7,2.65
19.74,2.68
19.77,2.7
19.8,2.72
19.83,2.74
19.85,2.76
19.87,2.77
19.89,2.78
19.9,2.79
19.92,2.8
19.93,2.81
19.94,2.81
19.95,2.82
19.95,2.82
19.96,2.83
19.96,2.83
19.97,2.83
19.97,2.84
19.98,2.84
19.98,2.84
19.98,2.84
19.99,2.84
20.01,2.84
20.05,2.84
20.1,2.84
20.16,2.83
20.23,2.83
20.31,2.82
20.4,2.81
20.5,2.81
20.6,2.8
20.71,2.79
20.83,2.78
20.95,2.77
21.08,2.76
21.2,2.75
21.34,2.73
21.47,2.72
21.61,2.71
21.74,2.7
21.88,2.69
22.02,2.68
22.16,2.66
22.31,2.65
22.45,2.64
22.59,2.63
22.74,2.62
22.88,2.6
23.02,2.59
23.17,2.58
23.32,2.57
23.47,2.56
23.62,2.54
23.76,2.53
23.91,2.52
24.06,2.51
24.21,2.5
24.36,2.48
24.51,2.47
24.65,2.46
24.81,2.45
24.95,2.44
25.1,2.42
25.25,2.41
25.4,2.4
25.55,2.39
25.7,2.38
25.85,2.37
26.0,2.35
26.15,2.34
26.3,2.33
26.45,2.32
26.59,2.31
26.75,2.29
26.9,2.28
27.05,2.27
27.2,2.26
27.35,2.24
27.49,2.23
27.64,2.22
27.79,2.21
27.94,2.2
28.09,2.18
28.24,2.17
28.38,2.16
28.53,2.15
28.68,2.14
28.83,2.12
28.97,2.11
29.12,2.1
29.27,2.09
29.41,2.08
29.56,2.06
29.71,2.05
29.86,2.04
30.01,2.03
30.16,2.01
30.31,2.0
30.45,1.99
30.6,1.98
30.75,1.97
30.9,1.95
31.05,1.94
31.2,1.93
31.35,1.92
31.5,1.91
31.65,1.89
31.8,1.88
31.95,1.87
32.08,1.86
32.21,1.85
32.33,1.84
32.44,1.83
32.55,1.82
32.64,1.81
32.73,1.81
32.82,1.8
32.9,1.79
32.97,1.79
33.04,1.78
33.11,1.78
33.17,1.77
33.24,1.77
33.29,1.76
33.35,1.76
33.39,1.75
33.44,1.75
33.47,1.75
33.51,1.74
33.53,1.74
33.56,1.74
33.58,1.74
33.6,1.74
33.61,1.74
33.62,1.73
33.64,1.73
33.65,1.73
33.65,1.73
33.66,1.73
33.67,1.73
33.67,1.73
33.68,1.73
33.68,1.73
33.69,1.73
33.69,1.73
33.69,1.73
33.69,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.7,1.73
33.71,1.73
33.72,1.72
33.73,1.71
33.76,1.7
33.8,1.68
33.84,1.66
33.88,1.63
33.94,1.61
33.99,1.58
34.05,1.54
34.12,1.51
34.19,1.47
34.26,1.44
34.33,1.4
34.4,1.36
34.48,1.32
34.56,1.28
34.64,1.24
34.72,1.19
34.8,1.15
34.89,1.11
34.97,1.06
35.06,1.02
35.14,0.97
35.23,0.93
35.32,0.88
35.4,0.84
35.49,0.79
35.58,0.75
35.66,0.7
35.75,0.65
35.84,0.61
35.93,0.56
36.01,0.52
36.1,0.47
36.19,0.42
36.28,0.38
36.36,0.33
36.45,0.29
36.54,0.24
36.63,0.19
36.72,0.15
36.81,0.1
36.9,0.05
36.99,0.01
37.08,-0.04
37.16,-0.09
37.25,-0.13
37.34,-0.18
37.43,-0.23
37.52,-0.27
37.6,-0.32
37.69,-0.36
37.78,-0.41
37.87,-0.46
37.95,-0.5
38.04,-0.55
38.13,-0.59
38.22,-0.64
38.31,-0.69
38.4,-0.73
38.48,-0.78
38.57,-0.83
38.66,-0.87
38.74,-0.92
38.82,-0.96
38.89,-0.99
38.95,-1.02
39.01,-1.05
39.05,-1.08
39.1,-1.1
39.13,-1.12
39.17,-1.14
39.19,-1.15
39.22,-1.16
39.24,-1.18
39.26,-1.19
39.27,-1.19
39.29,-1.2
39.3,-1.21
39.32,-1.21
39.34,-1.21
39.39,-1.22
39.44,-1.21
39.51,-1.21
39.58,-1.21
39.67,-1.2
39.76,-1.2
39.86,-1.19
39.96,-1.18
40.08,-1.17
40.19,-1.16
40.31,-1.15
40.44,-1.13
40.57,-1.12
40.7,-1.11
40.83,-1.09
40.97,-1.08
41.11,-1.07
41.25,-1.05
41.39,-1.04
41.53,-1.03
41.67,-1.01
41.82,-1.0
41.96,-0.99
42.11,-0.98
42.25,-0.96
42.39,-0.95
42.54,-0.94
42.69,-0.93
42.84,-0.92
42.99,-0.91
43.14,-0.9
43.29,-0.89
43.43,-0.88
43.58,-0.86
43.73,-0.85
43.88,-0.84
44.03,-0.83
44.18,-0.82
44.32,-0.81
44.47,-0.8
44.62,-0.79
44.77,-0.78
44.91,-0.77
45.06,-0.76
45.21,-0.75
45.36,-0.74
45.5,-0.73
45.65,-0.72
45.8,-0.71
45.94,-0.7
46.1,-0.68
46.24,-0.67
46.39,-0.66
46.54,-0.65
46.68,-0.64
46.83,-0.63
46.98,-0.62
47.13,-0.6
47.28,-0.59
47.43,-0.58
47.58,-0.57
47.72,-0.56
47.87,-0.55
48.02,-0.53
48.17,-0.52
48.32,-0.51
48.46,-0.5
48.61,-0.49
48.76,-0.48
48.91,-0.46
49.06,-0.45
49.21,-0.44
49.36,-0.43
49.51,-0.42
49.66,-0.41
49.81,-0.4
49.96,-0.38
50.1,-0.37
50.25,-0.36
50.4,-0.35
50.55,-0.34
50.7,-0.33
50.85,-0.32
51.0,-0.31
51.15,-0.29
51.3,-0.28
51.44,-0.27
51.59,-0.26
51.74,-0.25
51.89,-0.24
52.04,-0.23
52.19,-0.21
52.35,-0.2
52.5,-0.19
52.65,-0.18
52.79,-0.17
52.95,-0.16
53.1,-0.15
53.24,-0.13
53.39,-0.12
53.54,-0.11
53.69,-0.1
53.84,-0.09
53.99,-0.08
54.14,-0.07
54.28,-0.05
54.43,-0.04
54.58,-0.03
54.72,-0.02
54.86,-0.01
54.98,-0.0
55.09,0.01
55.19,0.01
55.28,0.02
55.36,0.03
55.42,0.03
55.48,0.04
55.53,0.04
55.57,0.04
55.61,0.05
55.64,0.05
55.67,0.05
55.69,0.05
55.71,0.05
55.73,0.06
55.75,0.06
55.76,0.06
55.77,0.06
55.78,0.06
55.79,0.06
55.8,0.06
55.8,0.06
55.81,0.06
55.81,0.06
55.82,0.06
55.82,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.83,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06
55.84,0.06


==> figs/TrajsMern/Traj_Header_29.csv <==
y,x
-0.59,-0.36
-0.58,-0.36
-0.57,-0.36
-0.54,-0.36
-0.5,-0.36
-0.44,-0.36
-0.37,-0.36
-0.29,-0.36
-0.21,-0.36
-0.11,-0.36
-0.01,-0.36
0.1,-0.36
0.22,-0.36
0.34,-0.36
0.47,-0.35
0.6,-0.35
0.73,-0.35
0.86,-0.35
1.0,-0.35
1.14,-0.35
1.28,-0.35
1.42,-0.35
1.56,-0.35
1.69,-0.35
1.83,-0.35
1.95,-0.34
2.06,-0.34
2.17,-0.34
2.27,-0.34
2.36,-0.34
2.45,-0.34
2.53,-0.34
2.61,-0.34
2.68,-0.34
2.76,-0.34
2.82,-0.34
2.89,-0.34
2.95,-0.34
3.01,-0.34
3.07,-0.34
3.12,-0.34
3.16,-0.34
3.2,-0.34
3.24,-0.34
3.27,-0.34
3.29,-0.34
3.32,-0.34
3.34,-0.34
3.35,-0.34
3.37,-0.34
3.38,-0.34
3.39,-0.34
3.4,-0.34
3.41,-0.34
3.42,-0.34
3.42,-0.34
3.43,-0.34
3.43,-0.34
3.44,-0.34
3.44,-0.34
3.44,-0.34
3.45,-0.34
3.45,-0.34
3.45,-0.34
3.46,-0.34
3.47,-0.34
3.49,-0.34
3.53,-0.34
3.57,-0.34
3.61,-0.34
3.67,-0.34
3.73,-0.34
3.79,-0.34
3.86,-0.34
3.93,-0.34
4.01,-0.34
4.09,-0.34
4.17,-0.34
4.26,-0.34
4.35,-0.34
4.44,-0.34
4.53,-0.34
4.62,-0.34
4.71,-0.34
4.8,-0.34
4.9,-0.34
4.99,-0.33
5.09,-0.33
5.19,-0.33
5.28,-0.33
5.38,-0.33
5.47,-0.33
5.57,-0.33
5.67,-0.33
5.77,-0.33
5.87,-0.33
5.97,-0.33
6.06,-0.33
6.16,-0.33
6.26,-0.33
6.36,-0.33
6.46,-0.32
6.56,-0.32
6.65,-0.32
6.76,-0.32
6.85,-0.32
6.95,-0.32
7.06,-0.32
7.16,-0.32
7.26,-0.32
7.36,-0.32
7.46,-0.32
7.56,-0.32
7.66,-0.32
7.76,-0.32
7.86,-0.32
7.96,-0.32
8.06,-0.31
8.16,-0.31
8.26,-0.31
8.36,-0.31
8.46,-0.31
8.55,-0.31
8.66,-0.31
8.76,-0.31
8.86,-0.31
8.96,-0.31
9.06,-0.31
9.15,-0.31
9.24,-0.31
9.32,-0.31
9.38,-0.31
9.45,-0.31
9.5,-0.31
9.55,-0.3
9.59,-0.3
9.62,-0.3
9.65,-0.3
9.68,-0.3
9.7,-0.3
9.72,-0.3
9.74,-0.3
9.76,-0.3
9.77,-0.3
9.78,-0.3
9.79,-0.3
9.8,-0.3
9.81,-0.3
9.81,-0.3
9.82,-0.3
9.82,-0.3
9.83,-0.3
9.83,-0.3
9.83,-0.3
9.84,-0.3
9.86,-0.3
9.9,-0.3
9.95,-0.3
10.0,-0.3
10.07,-0.3
10.16,-0.3
10.25,-0.3
10.34,-0.3
10.45,-0.3
10.56,-0.3
10.68,-0.3
10.8,-0.3
10.93,-0.3
11.06,-0.29
11.19,-0.29
11.33,-0.29
11.47,-0.29
11.6,-0.29
11.74,-0.29
11.89,-0.29
12.03,-0.29
12.17,-0.29
12.31,-0.29
12.46,-0.29
12.6,-0.28
12.75,-0.28
12.9,-0.28
13.05,-0.28
13.19,-0.28
13.34,-0.28
13.47,-0.28
13.6,-0.28
13.71,-0.28
13.82,-0.28
13.93,-0.28
14.02,-0.27
14.11,-0.27
14.2,-0.27
14.28,-0.27
14.35,-0.27
14.43,-0.27
14.5,-0.27
14.56,-0.27
14.63,-0.27
14.69,-0.27
14.74,-0.27
14.79,-0.27
14.83,-0.27
14.87,-0.27
14.9,-0.27
14.93,-0.27
14.95,-0.27
14.97,-0.27
14.99,-0.27
15.01,-0.27
15.02,-0.27
15.03,-0.27
15.04,-0.27
15.05,-0.27
15.06,-0.27
15.07,-0.27
15.07,-0.27
15.08,-0.27
15.08,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.26
15.09,-0.26
15.09,-0.26
15.09,-0.26
15.09,-0.26
15.09,-0.26
15.09,-0.26
15.09,-0.26
15.09,-0.26
15.09,-0.26
15.09,-0.26
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.1,-0.27
15.09,-0.27
15.09,-0.27
15.09,-0.27
15.08,-0.26
15.06,-0.26
15.03,-0.25
14.99,-0.24
14.94,-0.23
14.89,-0.22
14.84,-0.21
14.77,-0.19
14.71,-0.18
14.63,-0.16
14.56,-0.14
14.48,-0.12
14.4,-0.1
14.32,-0.08
14.23,-0.06
14.15,-0.04
14.06,-0.02
13.97,-0.0
13.88,0.02
13.79,0.04
13.69,0.06
13.6,0.08
13.51,0.11
13.41,0.13
13.32,0.15
13.22,0.17
13.13,0.2
13.03,0.22
12.93,0.24
12.84,0.27
12.74,0.29
12.64,0.31
12.55,0.33
12.45,0.36
12.35,0.38
12.26,0.4
12.16,0.43
12.06,0.45
11.97,0.47
11.87,0.49
11.77,0.52
11.67,0.54
11.58,0.56
11.48,0.59
11.38,0.61
11.29,0.63
11.19,0.65
11.09,0.68
10.99,0.7
10.9,0.72
10.8,0.75
10.7,0.77
10.6,0.79
10.51,0.82
10.41,0.84
10.31,0.86
10.22,0.88
10.12,0.91
10.02,0.93
9.92,0.95
9.82,0.98
9.73,1.0
9.63,1.02
9.54,1.04
9.46,1.06
9.38,1.08
9.32,1.1
9.26,1.11
9.21,1.12
9.16,1.13
9.12,1.14
9.09,1.15
9.06,1.16
9.04,1.16
9.01,1.17
8.99,1.17
8.98,1.18
8.96,1.18
8.95,1.18
8.95,1.18
8.96,1.19
8.99,1.19
9.02,1.19
9.08,1.19
9.14,1.19
9.21,1.18
9.3,1.18
9.39,1.18
9.49,1.18
9.6,1.17
9.72,1.17
9.83,1.17
9.96,1.16
10.08,1.16
10.21,1.16
10.34,1.15
10.48,1.15
10.62,1.14
10.75,1.14
10.89,1.13
11.04,1.13
11.18,1.13
11.32,1.12
11.47,1.12
11.61,1.11
11.76,1.11
11.9,1.1
12.05,1.1
12.2,1.09
12.34,1.09
12.49,1.09
12.64,1.08
12.78,1.08
12.93,1.07
13.08,1.07
13.23,1.07
13.38,1.06
13.52,1.06
13.67,1.06
13.82,1.05
13.97,1.05
14.12,1.05
14.27,1.04
14.42,1.04
14.57,1.04
14.72,1.03
14.87,1.03
15.02,1.02
15.17,1.02
15.32,1.02
15.47,1.01
15.62,1.01
15.77,1.01
15.92,1.0
16.07,1.0
16.22,1.0
16.37,0.99
16.52,0.99
16.67,0.98
16.82,0.98
16.97,0.98
17.11,0.97
17.27,0.97
17.41,0.96
17.56,0.96
17.71,0.96
17.86,0.95
18.01,0.95
18.16,0.94
18.31,0.94
18.45,0.94
18.6,0.93
18.75,0.93
18.9,0.92
19.05,0.92
19.2,0.92
19.35,0.91
19.5,0.91
19.65,0.91
19.74,0.91
19.72,0.92
19.75,0.95
19.78,0.97
19.82,1.0
19.83,1.0
19.84,1.01
19.85,1.01
19.86,1.02
19.87,1.03
19.88,1.03
19.88,1.03
19.91,1.05
19.98,1.07
20.05,1.09
20.14,1.11
20.23,1.12
20.33,1.12
20.38,1.12
20.38,1.12
20.4,1.12
20.39,1.12
20.43,1.11
20.52,1.1
20.62,1.08
20.72,1.07
20.79,1.05
20.86,1.05
20.97,1.05
21.02,1.05
21.08,1.05
21.08,1.05
21.11,1.05
21.11,1.05
21.14,1.05
21.14,1.05
21.16,1.05
21.16,1.05
21.19,1.05
21.19,1.05
21.21,1.05
21.21,1.05
21.24,1.05
21.24,1.05
21.27,1.05
21.26,1.05
21.29,1.05
21.31,1.05
21.33,1.05
21.34,1.05
21.36,1.05
21.38,1.05
21.38,1.05
21.41,1.05
21.4,1.05
21.43,1.05
21.43,1.05
21.46,1.05
21.5,1.04
21.55,1.04
21.62,1.02
21.7,1.01
21.78,1.0
21.88,0.98
21.98,0.96
22.09,0.95
22.2,0.93
22.32,0.91
22.44,0.89


==> figs/TrajsMern/Traj_Header_3.csv <==
y,x
-0.53,0.23
-0.51,0.22
-0.47,0.21
-0.42,0.21
-0.36,0.2
-0.29,0.19
-0.21,0.19
-0.13,0.19
-0.03,0.19
0.08,0.19
0.19,0.19
0.3,0.19
0.42,0.19
0.55,0.19
0.68,0.2
0.81,0.2
0.95,0.2
1.09,0.21
1.23,0.21
1.37,0.22
1.51,0.22
1.66,0.23
1.8,0.23
1.94,0.23
2.08,0.24
2.23,0.24
2.38,0.24
2.52,0.24
2.67,0.24
2.82,0.24
2.96,0.24
3.11,0.24
3.26,0.24
3.41,0.24
3.56,0.24
3.71,0.24
3.86,0.24
4.01,0.23
4.16,0.23
4.31,0.23
4.46,0.23
4.6,0.22
4.75,0.22
4.9,0.22
5.05,0.22
5.2,0.21
5.35,0.21
5.5,0.21
5.65,0.21
5.8,0.21
5.95,0.21
6.1,0.21
6.25,0.2
6.39,0.2
6.55,0.2
6.7,0.2
6.85,0.2
7.0,0.2
7.15,0.2
7.3,0.2
7.45,0.2
7.6,0.2
7.75,0.2
7.9,0.2
8.05,0.2
8.21,0.2
8.36,0.2
8.51,0.2
8.66,0.2
8.81,0.2
8.96,0.2
9.11,0.2
9.26,0.2
9.41,0.2
9.56,0.2
9.71,0.2
9.86,0.2
10.01,0.2
10.16,0.2
10.31,0.2
10.45,0.19
10.6,0.19
10.75,0.19
10.9,0.19
11.05,0.19
11.2,0.19
11.34,0.19
11.49,0.19
11.64,0.19
11.79,0.19
11.94,0.19
12.09,0.19
12.22,0.18
12.35,0.18
12.47,0.18
12.58,0.18
12.68,0.18
12.78,0.18
12.86,0.18
12.95,0.18
13.03,0.18
13.1,0.18
13.17,0.18
13.24,0.18
13.31,0.18
13.37,0.18
13.43,0.18
13.48,0.18
13.53,0.18
13.57,0.18
13.61,0.18
13.64,0.18
13.67,0.18
13.7,0.18
13.72,0.18
13.74,0.18
13.75,0.18
13.77,0.18
13.78,0.18
13.79,0.18
13.8,0.18
13.8,0.18
13.81,0.18
13.82,0.18
13.82,0.18
13.83,0.18
13.83,0.18
13.83,0.18
13.84,0.18
13.84,0.18
13.84,0.18
13.84,0.18
13.84,0.18
13.84,0.18
13.84,0.18
13.85,0.18
13.85,0.18
13.85,0.18
13.85,0.18
13.85,0.18
13.85,0.18
13.85,0.18
13.85,0.18
13.85,0.18
13.85,0.18
13.85,0.18
13.85,0.18
13.86,0.19
13.88,0.2
13.91,0.21
13.94,0.22
13.98,0.24
14.03,0.26
14.09,0.29
14.15,0.31
14.21,0.34
14.28,0.36
14.35,0.39
14.42,0.42
14.5,0.46
14.58,0.49
14.66,0.52
14.74,0.56
14.82,0.59
14.91,0.63
14.99,0.66
15.08,0.7
15.16,0.73
15.25,0.77
15.34,0.81
15.43,0.84
15.52,0.88
15.61,0.92
15.7,0.96
15.79,0.99
15.88,1.03
15.97,1.07
16.07,1.11
16.16,1.15
16.25,1.19
16.34,1.22
16.43,1.26
16.52,1.3
16.61,1.34
16.7,1.37
16.79,1.41
16.88,1.45
16.98,1.49
17.07,1.53
17.16,1.57
17.25,1.61
17.35,1.64
17.44,1.68
17.53,1.72
17.63,1.76
17.72,1.8
17.81,1.84
17.9,1.88
18.0,1.92
18.09,1.95
18.18,1.99
18.27,2.03
18.36,2.07
18.45,2.11
18.54,2.14
18.64,2.18
18.73,2.22
18.82,2.26
18.91,2.3
19.0,2.33
19.09,2.37
19.17,2.4
19.24,2.44
19.31,2.46
19.37,2.49
19.42,2.51
19.46,2.53
19.5,2.54
19.54,2.56
19.57,2.57
19.59,2.58
19.61,2.59
19.63,2.6
19.65,2.6
19.66,2.61
19.68,2.62
19.69,2.62
19.7,2.62
19.7,2.63
19.71,2.63
19.72,2.63
19.72,2.64
19.73,2.64
19.73,2.64
19.73,2.64
19.74,2.64
19.75,2.64
19.77,2.64
19.8,2.64
19.85,2.64
19.91,2.63
19.98,2.63
20.06,2.62
20.15,2.61
20.25,2.61
20.35,2.6
20.46,2.59
20.58,2.58
20.7,2.57
20.82,2.56
20.95,2.55
21.08,2.54
21.22,2.53
21.35,2.52
21.49,2.51
21.63,2.5
21.77,2.49
21.91,2.48
22.05,2.47
22.2,2.45
22.34,2.44
22.49,2.43
22.64,2.42
22.78,2.41
22.93,2.4
23.07,2.39
23.22,2.38
23.37,2.37
23.51,2.36
23.66,2.34
23.81,2.33
23.96,2.32
24.1,2.31
24.25,2.3
24.4,2.29
24.55,2.28
24.7,2.27
24.85,2.26
25.0,2.25
25.15,2.23
25.29,2.22
25.44,2.21
25.59,2.2
25.74,2.19
25.89,2.18
26.04,2.17
26.18,2.16
26.33,2.15
26.48,2.14
26.63,2.12
26.78,2.11
26.93,2.1
27.07,2.09
27.22,2.08
27.37,2.07
27.51,2.06
27.66,2.05
27.81,2.04
27.96,2.02
28.11,2.01
28.27,2.0
28.41,1.99
28.56,1.98
28.71,1.97
28.85,1.96
29.0,1.95
29.15,1.93
29.3,1.92
29.44,1.91
29.59,1.9
29.74,1.89
29.89,1.88
30.04,1.87
30.2,1.86
30.34,1.85
30.49,1.83
30.64,1.82
30.79,1.81
30.94,1.8
31.09,1.79
31.24,1.78
31.38,1.77
31.53,1.76
31.68,1.75
31.83,1.73
31.98,1.72
32.12,1.71
32.24,1.7
32.36,1.7
32.47,1.69
32.58,1.68
32.67,1.67
32.76,1.67
32.84,1.66
32.92,1.65
33.0,1.65
33.07,1.64
33.14,1.64
33.2,1.63
33.27,1.63
33.33,1.62
33.38,1.62
33.43,1.62
33.47,1.61
33.5,1.61
33.54,1.61
33.57,1.6
33.59,1.6
33.61,1.6
33.63,1.6
33.64,1.6
33.66,1.6
33.67,1.6
33.68,1.6
33.69,1.6
33.69,1.6
33.7,1.59
33.71,1.59
33.71,1.59
33.72,1.59
33.72,1.59
33.72,1.59
33.73,1.59
33.73,1.59
33.73,1.59
33.73,1.59
33.73,1.59
33.73,1.59
33.73,1.59
33.74,1.59
33.74,1.59
33.74,1.59
33.74,1.59
33.74,1.59
33.74,1.59
33.74,1.59
33.74,1.59
33.74,1.59
33.74,1.59
33.75,1.59
33.77,1.58
33.8,1.56
33.83,1.55
33.87,1.53
33.92,1.51
33.97,1.48
34.03,1.45
34.1,1.42
34.16,1.39
34.23,1.36
34.3,1.33
34.38,1.29
34.46,1.25
34.53,1.22
34.62,1.18
34.7,1.14
34.78,1.1
34.86,1.06
34.95,1.02
35.03,0.98
35.12,0.94
35.21,0.9
35.3,0.86
35.38,0.82
35.47,0.78
35.56,0.74
35.65,0.7
35.74,0.65
35.83,0.61
35.92,0.57
36.01,0.53
36.1,0.48
36.19,0.44
36.28,0.4
36.37,0.36
36.46,0.32
36.55,0.27
36.64,0.23
36.73,0.19
36.82,0.15
36.91,0.1
37.0,0.06
37.09,0.02
37.18,-0.02
37.27,-0.06
37.36,-0.11
37.45,-0.15
37.54,-0.19
37.63,-0.24
37.72,-0.28
37.81,-0.32
37.9,-0.36
37.99,-0.4
38.08,-0.45
38.17,-0.49
38.26,-0.53
38.35,-0.57
38.44,-0.61
38.53,-0.66
38.62,-0.7
38.71,-0.74
38.8,-0.78
38.89,-0.83
38.97,-0.86
39.04,-0.9
39.11,-0.93
39.16,-0.95
39.21,-0.97
39.25,-0.99
39.29,-1.01
39.32,-1.03
39.35,-1.04
39.38,-1.05
39.4,-1.06
39.42,-1.07
39.43,-1.08
39.45,-1.09
39.46,-1.09
39.48,-1.1
39.51,-1.1
39.54,-1.1
39.6,-1.1
39.66,-1.1
39.73,-1.09
39.81,-1.09
39.9,-1.08
40.0,-1.07
40.11,-1.07
40.22,-1.06
40.34,-1.05
40.46,-1.04
40.58,-1.03
40.71,-1.01
40.84,-1.0
40.98,-0.99
41.11,-0.98
41.25,-0.97
41.39,-0.95
41.53,-0.94
41.66,-0.93
41.81,-0.92
41.95,-0.91
42.09,-0.89
42.24,-0.88
42.38,-0.87
42.53,-0.86
42.67,-0.85
42.82,-0.84
42.97,-0.83
43.12,-0.82
43.26,-0.81
43.41,-0.8
43.56,-0.79
43.71,-0.78
43.85,-0.77
44.0,-0.76
44.15,-0.75
44.3,-0.74
44.44,-0.73
44.59,-0.72
44.74,-0.72
44.89,-0.71
45.04,-0.7
45.19,-0.69
45.34,-0.68
45.49,-0.67
45.64,-0.66
45.79,-0.65
45.94,-0.64
46.09,-0.63
46.23,-0.62
46.39,-0.6
46.54,-0.59
46.68,-0.58
46.83,-0.57
46.98,-0.56
47.13,-0.55
47.28,-0.54
47.43,-0.53
47.58,-0.52
47.72,-0.51
47.87,-0.5
48.02,-0.49
48.17,-0.48
48.32,-0.47
48.47,-0.46
48.62,-0.44
48.77,-0.43
48.92,-0.42
49.06,-0.41
49.22,-0.4
49.36,-0.39
49.51,-0.38
49.66,-0.37
49.81,-0.36
49.96,-0.35
50.11,-0.34
50.26,-0.33
50.41,-0.32
50.56,-0.31
50.72,-0.3
50.86,-0.29
51.01,-0.28
51.17,-0.27
51.32,-0.26
51.46,-0.25
51.62,-0.24
51.76,-0.23
51.91,-0.22
52.06,-0.21
52.21,-0.2
52.36,-0.18
52.51,-0.17
52.66,-0.16
52.81,-0.15
52.96,-0.14
53.1,-0.13
53.25,-0.12
53.4,-0.11
53.55,-0.1
53.7,-0.09
53.85,-0.08
54.0,-0.07
54.15,-0.06
54.3,-0.05
54.45,-0.04
54.6,-0.03
54.74,-0.02
54.88,-0.01
55.0,-0.0
55.1,0.01
55.2,0.01
55.28,0.02
55.36,0.03
55.42,0.03
55.48,0.03
55.52,0.04
55.57,0.04
55.6,0.04
55.63,0.04
55.66,0.05
55.68,0.05
55.7,0.05
55.72,0.05
55.74,0.05
55.75,0.05
55.76,0.05
55.77,0.05
55.78,0.05
55.79,0.06
55.79,0.06
55.8,0.06
55.8,0.06
55.81,0.06
55.81,0.06
55.81,0.06
55.81,0.06
55.82,0.06
55.82,0.06
55.82,0.06
55.82,0.06
55.82,0.06
55.82,0.06
55.82,0.06
55.83,0.06
55.83,0.06
55.83,0.06


==> figs/TrajsMern/Traj_Header_4.csv <==
y,x
0.2,0.19
0.2,0.19
0.22,0.19
0.25,0.19
0.29,0.19
0.34,0.19
0.41,0.19
0.49,0.19
0.58,0.19
0.67,0.19
0.77,0.19
0.88,0.19
1.0,0.19
1.12,0.18
1.24,0.18
1.37,0.18
1.5,0.18
1.64,0.18
1.77,0.18
1.91,0.18
2.05,0.18
2.2,0.18
2.34,0.18
2.48,0.18
2.62,0.18
2.77,0.18
2.91,0.18
3.06,0.18
3.2,0.18
3.35,0.18
3.49,0.18
3.64,0.18
3.78,0.18
3.93,0.18
4.07,0.17
4.22,0.17
4.37,0.17
4.52,0.17
4.67,0.17
4.81,0.17
4.96,0.17
5.11,0.17
5.26,0.17
5.4,0.17
5.55,0.17
5.7,0.17
5.85,0.17
6.0,0.17
6.15,0.17
6.29,0.17
6.44,0.17
6.59,0.17
6.74,0.17
6.9,0.17
7.04,0.16
7.19,0.16
7.34,0.16
7.49,0.16
7.64,0.16
7.79,0.16
7.93,0.16
8.08,0.16
8.23,0.16
8.38,0.16
8.53,0.16
8.68,0.16
8.83,0.16
8.98,0.16
9.13,0.16
9.28,0.16
9.42,0.16
9.57,0.16
9.72,0.16
9.87,0.15
10.02,0.15
10.17,0.15
10.33,0.15
10.47,0.15
10.62,0.15
10.76,0.15
10.9,0.15
11.02,0.15
11.15,0.15
11.25,0.15
11.36,0.15
11.45,0.15
11.54,0.15
11.63,0.15
11.71,0.15
11.78,0.15
11.85,0.15
11.92,0.15
11.99,0.15
12.05,0.15
12.11,0.15
12.17,0.15
12.22,0.15
12.26,0.15
12.29,0.15
12.33,0.15
12.35,0.15
12.38,0.15
12.4,0.15
12.42,0.15
12.43,0.15
12.45,0.15
12.46,0.15
12.47,0.15
12.48,0.15
12.48,0.15
12.49,0.15
12.5,0.15
12.5,0.15
12.51,0.15
12.51,0.15
12.51,0.15
12.52,0.15
12.52,0.15
12.52,0.15
12.52,0.15
12.52,0.15
12.52,0.15
12.52,0.15
12.53,0.15
12.53,0.15
12.53,0.15
12.53,0.15
12.53,0.15
12.53,0.15
12.53,0.15
12.53,0.15
12.53,0.15
12.53,0.15
12.52,0.15
12.52,0.15
12.53,0.15
12.54,0.16
12.56,0.17
12.58,0.18
12.62,0.19
12.66,0.21
12.71,0.24
12.76,0.26
12.82,0.29
12.88,0.31
12.95,0.35
13.02,0.38
13.09,0.41
13.16,0.44
13.24,0.48
13.32,0.52
13.4,0.55
13.48,0.59
13.57,0.63
13.65,0.67
13.74,0.71
13.82,0.75
13.91,0.79
14.0,0.83
14.09,0.87
14.17,0.91
14.26,0.95
14.35,0.99
14.44,1.03
14.53,1.07
14.62,1.11
14.71,1.15
14.8,1.19
14.88,1.24
14.97,1.28
15.06,1.32
15.15,1.36
15.24,1.4
15.33,1.44
15.42,1.48
15.51,1.52
15.6,1.57
15.69,1.61
15.78,1.65
15.87,1.69
15.96,1.73
16.06,1.77
16.15,1.82
16.24,1.86
16.33,1.9
16.42,1.94
16.51,1.98
16.61,2.03
16.69,2.07
16.78,2.11
16.87,2.15
16.96,2.19
17.05,2.23
17.14,2.28
17.23,2.32
17.32,2.36
17.41,2.4
17.5,2.44
17.59,2.48
17.68,2.52
17.76,2.56
17.83,2.59
17.9,2.62
17.96,2.65
18.01,2.67
18.05,2.69
18.09,2.71
18.13,2.73
18.15,2.74
18.18,2.75
18.2,2.76
18.22,2.77
18.24,2.78
18.25,2.78
18.26,2.79
18.27,2.8
18.28,2.8
18.29,2.8
18.3,2.81
18.3,2.81
18.31,2.81
18.31,2.81
18.32,2.81
18.32,2.82
18.32,2.82
18.33,2.82
18.36,2.82
18.39,2.82
18.44,2.81
18.5,2.81
18.57,2.8
18.65,2.8
18.74,2.79
18.84,2.78
18.95,2.77
19.06,2.76
19.17,2.76
19.29,2.75
19.41,2.74
19.54,2.73
19.67,2.72
19.81,2.7
19.94,2.69
20.08,2.68
20.21,2.67
20.36,2.66
20.5,2.65
20.64,2.64
20.78,2.63
20.93,2.61
21.07,2.6
21.21,2.59
21.36,2.58
21.51,2.57
21.65,2.56
21.8,2.55
21.94,2.54
22.09,2.53
22.24,2.51
22.39,2.5
22.53,2.49
22.68,2.48
22.83,2.47
22.98,2.46
23.13,2.45
23.28,2.44
23.43,2.42
23.58,2.41
23.73,2.4
23.89,2.39
24.04,2.38
24.18,2.37
24.33,2.36
24.48,2.34
24.63,2.33
24.78,2.32
24.93,2.31
25.08,2.3
25.22,2.29
25.37,2.28
25.53,2.26
25.67,2.25
25.82,2.24
25.97,2.23
26.11,2.22
26.26,2.21
26.41,2.2
26.55,2.18
26.7,2.17
26.85,2.16
27.0,2.15
27.15,2.14
27.3,2.13
27.45,2.12
27.6,2.1
27.75,2.09
27.9,2.08
28.04,2.07
28.19,2.06
28.34,2.05
28.48,2.04
28.64,2.02
28.79,2.01
28.93,2.0
29.08,1.99
29.23,1.98
29.38,1.97
29.52,1.96
29.67,1.94
29.82,1.93
29.97,1.92
30.12,1.91
30.27,1.9
30.42,1.89
30.57,1.88
30.72,1.86
30.87,1.85
31.02,1.84
31.17,1.83
31.32,1.82
31.47,1.81
31.62,1.8
31.76,1.78
31.9,1.77
32.02,1.76
32.14,1.76
32.25,1.75
32.35,1.74
32.45,1.73
32.54,1.73
32.62,1.72
32.7,1.71
32.77,1.71
32.85,1.7
32.92,1.7
32.98,1.69
33.05,1.69
33.1,1.68
33.16,1.68
33.21,1.67
33.25,1.67
33.29,1.67
33.32,1.66
33.35,1.66
33.37,1.66
33.39,1.66
33.41,1.66
33.43,1.66
33.44,1.66
33.45,1.65
33.46,1.65
33.47,1.65
33.48,1.65
33.49,1.65
33.49,1.65
33.5,1.65
33.5,1.65
33.5,1.65
33.51,1.65
33.51,1.65
33.51,1.65
33.51,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.52,1.65
33.53,1.64
33.55,1.63
33.58,1.62
33.61,1.6
33.65,1.58
33.7,1.56
33.75,1.53
33.81,1.5
33.87,1.47
33.94,1.44
34.0,1.4
34.07,1.36
34.15,1.33
34.22,1.29
34.3,1.25
34.38,1.21
34.46,1.17
34.54,1.13
34.62,1.08
34.71,1.04
34.79,1.0
34.88,0.95
34.96,0.91
35.04,0.86
35.13,0.82
35.22,0.78
35.3,0.73
35.39,0.69
35.48,0.64
35.57,0.59
35.66,0.55
35.74,0.51
35.83,0.46
35.92,0.41
36.01,0.37
36.1,0.32
36.19,0.28
36.28,0.23
36.37,0.18
36.46,0.14
36.55,0.09
36.63,0.05
36.72,0.0
36.81,-0.04
36.9,-0.09
36.99,-0.14
37.08,-0.18
37.16,-0.23
37.25,-0.27
37.34,-0.32
37.43,-0.36
37.52,-0.41
37.61,-0.46
37.69,-0.5
37.78,-0.55
37.87,-0.59
37.96,-0.64
38.05,-0.68
38.14,-0.73
38.23,-0.78
38.32,-0.82
38.41,-0.87
38.49,-0.91
38.58,-0.96
38.66,-1.0
38.73,-1.03
38.79,-1.07
38.85,-1.09
38.89,-1.12
38.94,-1.14
38.97,-1.16
39.01,-1.18
39.03,-1.19
39.06,-1.2
39.08,-1.21
39.1,-1.22
39.11,-1.23
39.13,-1.24
39.14,-1.25
39.16,-1.25
39.18,-1.25
39.23,-1.25
39.28,-1.25
39.34,-1.25
39.42,-1.25
39.5,-1.24
39.59,-1.23
39.69,-1.22
39.8,-1.22
39.91,-1.2
40.03,-1.19
40.15,-1.18
40.28,-1.17
40.41,-1.16
40.54,-1.14
40.67,-1.13
40.81,-1.12
40.94,-1.1
41.08,-1.09
41.22,-1.08
41.37,-1.06
41.51,-1.05
41.65,-1.04
41.8,-1.02
41.94,-1.01
42.08,-1.0
42.23,-0.99
42.38,-0.97
42.52,-0.96
42.67,-0.95
42.82,-0.94
42.97,-0.93
43.11,-0.92
43.26,-0.91
43.41,-0.9
43.56,-0.89
43.71,-0.88
43.86,-0.86
44.0,-0.85
44.15,-0.84
44.3,-0.83
44.45,-0.82
44.59,-0.81
44.74,-0.8
44.89,-0.79
45.04,-0.78
45.18,-0.77
45.33,-0.76
45.48,-0.75
45.63,-0.73
45.78,-0.72
45.93,-0.71
46.07,-0.7
46.22,-0.69
46.37,-0.68
46.52,-0.67
46.67,-0.65
46.82,-0.64
46.97,-0.63
47.12,-0.62
47.27,-0.6
47.42,-0.59
47.57,-0.58
47.71,-0.57
47.87,-0.56
48.01,-0.55
48.16,-0.53
48.31,-0.52
48.45,-0.51
48.6,-0.5
48.75,-0.49
48.9,-0.47
49.04,-0.46
49.19,-0.45
49.34,-0.44
49.49,-0.43
49.64,-0.42
49.79,-0.41
49.94,-0.39
50.09,-0.38
50.24,-0.37
50.39,-0.36
50.53,-0.35
50.69,-0.34
50.84,-0.32
50.99,-0.31
51.14,-0.3
51.28,-0.29
51.43,-0.28
51.58,-0.27
51.73,-0.26
51.87,-0.24
52.02,-0.23
52.17,-0.22
52.32,-0.21
52.47,-0.2
52.62,-0.19
52.77,-0.17
52.92,-0.16
53.07,-0.15
53.22,-0.14
53.36,-0.13
53.51,-0.12
53.66,-0.11
53.8,-0.09
53.95,-0.08
54.1,-0.07
54.24,-0.06
54.4,-0.05
54.55,-0.04
54.7,-0.02
54.83,-0.01
54.96,-0.0
55.07,0.01
55.17,0.01
55.26,0.02
55.34,0.03
55.4,0.03
55.46,0.04
55.51,0.04
55.56,0.04
55.6,0.05
55.63,0.05
55.66,0.05
55.68,0.05
55.7,0.06
55.72,0.06
55.74,0.06
55.75,0.06
55.76,0.06
55.77,0.06
55.78,0.06
55.79,0.06
55.8,0.06
55.8,0.06
55.81,0.06
55.81,0.06
55.82,0.06
55.82,0.06
55.82,0.06
55.83,0.06
55.83,0.06
55.83,0.07
55.83,0.07
55.83,0.07
55.83,0.07
55.83,0.07
55.84,0.07


==> figs/TrajsMern/Traj_Header_5.csv <==
y,x
-0.85,-0.2
-0.84,-0.2
-0.83,-0.2
-0.8,-0.2
-0.75,-0.2
-0.7,-0.19
-0.63,-0.19
-0.55,-0.19
-0.47,-0.19
-0.37,-0.19
-0.27,-0.19
-0.16,-0.19
-0.05,-0.19
0.08,-0.19
0.2,-0.19
0.33,-0.19
0.46,-0.19
0.6,-0.19
0.73,-0.19
0.87,-0.19
1.01,-0.19
1.15,-0.19
1.29,-0.19
1.43,-0.19
1.58,-0.19
1.72,-0.19
1.87,-0.19
2.02,-0.19
2.16,-0.18
2.31,-0.18
2.46,-0.18
2.61,-0.18
2.75,-0.18
2.9,-0.18
3.05,-0.18
3.2,-0.18
3.35,-0.18
3.49,-0.18
3.64,-0.18
3.8,-0.18
3.95,-0.18
4.09,-0.18
4.24,-0.18
4.39,-0.18
4.54,-0.18
4.69,-0.18
4.84,-0.18
4.99,-0.18
5.14,-0.17
5.28,-0.17
5.43,-0.17
5.58,-0.17
5.73,-0.17
5.88,-0.17
6.02,-0.17
6.17,-0.17
6.32,-0.17
6.47,-0.17
6.62,-0.17
6.77,-0.17
6.92,-0.17
7.07,-0.17
7.22,-0.17
7.37,-0.17
7.52,-0.17
7.67,-0.17
7.82,-0.17
7.97,-0.16
8.12,-0.16
8.27,-0.16
8.42,-0.16
8.57,-0.16
8.71,-0.16
8.86,-0.16
9.01,-0.16
9.16,-0.16
9.31,-0.16
9.47,-0.16
9.62,-0.16
9.77,-0.16
9.92,-0.16
10.07,-0.16
10.22,-0.16
10.37,-0.16
10.52,-0.16
10.67,-0.16
10.81,-0.15
10.97,-0.15
11.11,-0.15
11.26,-0.15
11.41,-0.15
11.55,-0.15
11.7,-0.15
11.85,-0.15
12.0,-0.15
12.15,-0.15
12.3,-0.15
12.44,-0.15
12.59,-0.15
12.73,-0.15
12.87,-0.15
13.0,-0.15
13.12,-0.15
13.23,-0.15
13.33,-0.15
13.42,-0.15
13.51,-0.15
13.6,-0.15
13.68,-0.15
13.75,-0.15
13.83,-0.15
13.89,-0.15
13.96,-0.15
14.02,-0.15
14.08,-0.15
14.14,-0.15
14.18,-0.15
14.23,-0.15
14.26,-0.15
14.29,-0.15
14.32,-0.15
14.35,-0.15
14.37,-0.15
14.39,-0.15
14.4,-0.15
14.42,-0.15
14.43,-0.15
14.44,-0.15
14.45,-0.15
14.45,-0.15
14.46,-0.15
14.47,-0.15
14.47,-0.15
14.48,-0.15
14.48,-0.15
14.48,-0.15
14.49,-0.15
14.49,-0.15
14.49,-0.15
14.49,-0.15
14.49,-0.15
14.49,-0.15
14.49,-0.15
14.49,-0.15
14.5,-0.15
14.5,-0.15
14.5,-0.15
14.5,-0.15
14.5,-0.15
14.5,-0.15
14.5,-0.15
14.5,-0.15
14.49,-0.15
14.49,-0.15
14.49,-0.15
14.49,-0.15
14.49,-0.15
14.5,-0.15
14.51,-0.14
14.52,-0.13
14.55,-0.12
14.58,-0.1
14.62,-0.07
14.67,-0.05
14.72,-0.02
14.77,0.01
14.83,0.04
14.9,0.08
14.96,0.12
15.03,0.16
15.11,0.2
15.18,0.24
15.26,0.28
15.34,0.32
15.41,0.37
15.49,0.41
15.57,0.46
15.65,0.5
15.74,0.55
15.82,0.6
15.9,0.64
15.99,0.69
16.07,0.73
16.15,0.78
16.24,0.83
16.33,0.88
16.41,0.93
16.5,0.97
16.59,1.02
16.67,1.07
16.76,1.12
16.85,1.17
16.93,1.22
17.02,1.27
17.11,1.32
17.2,1.36
17.28,1.41
17.37,1.46
17.46,1.51
17.55,1.56
17.63,1.61
17.72,1.66
17.8,1.71
17.89,1.75
17.98,1.8
18.06,1.85
18.15,1.9
18.24,1.95
18.32,2.0
18.41,2.04
18.5,2.09
18.58,2.14
18.67,2.19
18.76,2.24
18.84,2.29
18.93,2.34
19.02,2.39
19.11,2.43
19.2,2.48
19.28,2.53
19.37,2.58
19.45,2.63
19.53,2.67
19.6,2.71
19.66,2.75
19.72,2.78
19.77,2.8
19.81,2.83
19.84,2.85
19.88,2.86
19.9,2.88
19.93,2.89
19.95,2.91
19.97,2.92
19.98,2.92
20.0,2.93
20.01,2.94
20.02,2.94
20.03,2.95
20.03,2.95
20.04,2.96
20.04,2.96
20.05,2.96
20.05,2.96
20.06,2.97
20.06,2.97
20.06,2.97
20.07,2.97
20.09,2.97
20.13,2.97
20.17,2.96
20.23,2.96
20.3,2.95
20.38,2.95
20.47,2.94
20.57,2.93
20.68,2.92
20.79,2.91
20.9,2.9
21.02,2.89
21.15,2.88
21.27,2.87
21.4,2.86
21.53,2.85
21.67,2.83
21.8,2.82
21.94,2.81
22.08,2.8
22.22,2.78
22.36,2.77
22.51,2.76
22.65,2.75
22.8,2.73
22.94,2.72
23.08,2.71
23.23,2.7
23.38,2.68
23.52,2.67
23.67,2.66
23.82,2.65
23.96,2.63
24.11,2.62
24.25,2.61
24.4,2.6
24.54,2.59
24.69,2.57
24.84,2.56
24.99,2.55
25.14,2.54
25.28,2.52
25.43,2.51
25.58,2.5
25.73,2.49
25.88,2.47
26.03,2.46
26.18,2.45
26.32,2.44
26.47,2.42
26.62,2.41
26.77,2.4
26.91,2.39
27.07,2.37
27.21,2.36
27.36,2.35
27.51,2.34
27.66,2.32
27.8,2.31
27.95,2.3
28.1,2.29
28.25,2.27
28.39,2.26
28.54,2.25
28.69,2.23
28.84,2.22
28.98,2.21
29.13,2.2
29.28,2.18
29.43,2.17
29.58,2.16
29.72,2.15
29.87,2.13
30.02,2.12
30.16,2.11
30.31,2.1
30.46,2.08
30.61,2.07
30.76,2.06
30.91,2.05
31.05,2.03
31.2,2.02
31.35,2.01
31.49,2.0
31.62,1.99
31.75,1.98
31.86,1.97
31.97,1.96
32.08,1.95
32.17,1.94
32.27,1.93
32.35,1.92
32.43,1.92
32.51,1.91
32.58,1.9
32.65,1.9
32.71,1.89
32.78,1.89
32.84,1.88
32.89,1.88
32.94,1.87
32.98,1.87
33.02,1.87
33.05,1.87
33.08,1.86
33.1,1.86
33.12,1.86
33.14,1.86
33.16,1.86
33.17,1.85
33.18,1.85
33.19,1.85
33.2,1.85
33.21,1.85
33.22,1.85
33.22,1.85
33.23,1.85
33.23,1.85
33.23,1.85
33.24,1.85
33.24,1.85
33.24,1.85
33.24,1.85
33.25,1.85
33.25,1.85
33.25,1.85
33.25,1.85
33.25,1.85
33.25,1.85
33.25,1.85
33.25,1.85
33.25,1.85
33.25,1.85
33.25,1.85
33.26,1.85
33.27,1.84
33.29,1.83
33.31,1.82
33.35,1.81
33.39,1.79
33.44,1.77
33.5,1.75
33.56,1.73
33.62,1.7
33.69,1.67
33.76,1.65
33.83,1.62
33.91,1.58
33.99,1.55
34.07,1.52
34.15,1.49
34.24,1.45
34.32,1.42
34.41,1.39
34.5,1.35
34.59,1.31
34.68,1.28
34.77,1.24
34.86,1.21
34.95,1.17
35.04,1.13
35.13,1.1
35.22,1.06
35.31,1.02
35.41,0.99
35.5,0.95
35.59,0.92
35.68,0.88
35.77,0.84
35.86,0.81
35.95,0.77
36.05,0.73
36.14,0.7
36.23,0.66
36.32,0.62
36.42,0.59
36.51,0.55
36.6,0.51
36.69,0.47
36.79,0.44
36.88,0.4
36.97,0.36
37.06,0.33
37.15,0.29
37.25,0.25
37.34,0.22
37.43,0.18
37.53,0.14
37.62,0.1
37.72,0.07
37.81,0.03
37.9,-0.01
38.0,-0.05
38.09,-0.08
38.18,-0.12
38.27,-0.16
38.36,-0.19
38.46,-0.23
38.55,-0.27
38.63,-0.3
38.7,-0.33
38.77,-0.35
38.82,-0.38
38.87,-0.4
38.92,-0.41
38.95,-0.43
38.99,-0.44
39.02,-0.45
39.04,-0.46
39.06,-0.47
39.08,-0.48
39.1,-0.49
39.11,-0.49
39.12,-0.5
39.14,-0.5
39.17,-0.5
39.21,-0.5
39.26,-0.5
39.33,-0.5
39.4,-0.5
39.49,-0.5
39.58,-0.5
39.68,-0.5
39.79,-0.49
39.91,-0.49
40.02,-0.48
40.14,-0.48
40.27,-0.47
40.4,-0.46
40.53,-0.46
40.66,-0.45
40.8,-0.45
40.94,-0.44
41.08,-0.43
41.22,-0.43
41.36,-0.42
41.51,-0.41
41.65,-0.41
41.79,-0.4
41.94,-0.4
42.09,-0.39
42.23,-0.39
42.38,-0.38
42.52,-0.38
42.67,-0.37
42.82,-0.37
42.97,-0.36
43.11,-0.36
43.26,-0.36
43.41,-0.35
43.55,-0.35
43.71,-0.34
43.86,-0.34
44.0,-0.34
44.15,-0.33
44.31,-0.33
44.45,-0.33
44.6,-0.32
44.75,-0.32
44.9,-0.31
45.05,-0.31
45.2,-0.31
45.35,-0.3
45.5,-0.3
45.65,-0.29
45.79,-0.29
45.94,-0.28
46.09,-0.28
46.24,-0.27
46.39,-0.27
46.54,-0.26
46.69,-0.26
46.85,-0.25
47.0,-0.25
47.15,-0.24
47.3,-0.24
47.45,-0.23
47.6,-0.23
47.76,-0.22
47.9,-0.22
48.05,-0.21
48.2,-0.21
48.35,-0.21
48.5,-0.2
48.65,-0.2
48.79,-0.19
48.95,-0.19
49.09,-0.18
49.24,-0.18
49.4,-0.17
49.54,-0.17
49.69,-0.16
49.84,-0.16
49.99,-0.15
50.14,-0.15
50.28,-0.15
50.43,-0.14
50.58,-0.14
50.73,-0.13
50.88,-0.13
51.03,-0.12
51.18,-0.12
51.33,-0.11
51.48,-0.11
51.63,-0.1
51.78,-0.1
51.93,-0.1
52.08,-0.09
52.23,-0.09
52.38,-0.08
52.53,-0.08
52.67,-0.07
52.82,-0.07
52.97,-0.06
53.12,-0.06
53.27,-0.05
53.41,-0.05
53.56,-0.04
53.71,-0.04
53.86,-0.04
54.0,-0.03
54.15,-0.03
54.31,-0.02
54.46,-0.02
54.6,-0.01
54.75,-0.01
54.89,-0.0
55.01,0.0
55.12,0.0
55.21,0.01
55.3,0.01
55.37,0.01
55.43,0.01
55.49,0.02
55.53,0.02
55.58,0.02
55.61,0.02
55.64,0.02
55.67,0.02
55.69,0.02
55.71,0.02
55.73,0.02
55.75,0.02
55.76,0.02
55.77,0.02
55.78,0.02
55.79,0.02
55.79,0.02
55.8,0.03
55.81,0.03
55.81,0.03
55.81,0.03
55.82,0.03
55.82,0.03
55.82,0.03
55.83,0.03
55.83,0.03
55.83,0.03
55.83,0.03
55.83,0.03
55.83,0.03
55.83,0.03
55.83,0.03


==> figs/TrajsMern/Traj_Header_6.csv <==
y,x
-0.85,-0.95
-0.85,-0.95
-0.83,-0.95
-0.8,-0.95
-0.76,-0.95
-0.71,-0.95
-0.64,-0.95
-0.56,-0.95
-0.47,-0.95
-0.37,-0.95
-0.27,-0.94
-0.16,-0.94
-0.05,-0.94
0.07,-0.94
0.2,-0.94
0.33,-0.93
0.46,-0.93
0.6,-0.93
0.74,-0.93
0.88,-0.92
1.01,-0.92
1.15,-0.92
1.29,-0.92
1.43,-0.92
1.56,-0.91
1.68,-0.91
1.8,-0.91
1.9,-0.91
2.0,-0.91
2.1,-0.91
2.18,-0.91
2.27,-0.9
2.34,-0.9
2.42,-0.9
2.49,-0.9
2.55,-0.9
2.62,-0.9
2.68,-0.91
2.74,-0.91
2.8,-0.91
2.85,-0.91
2.89,-0.91
2.93,-0.91
2.97,-0.91
3.0,-0.91
3.02,-0.91
3.05,-0.91
3.07,-0.91
3.09,-0.91
3.1,-0.91
3.11,-0.91
3.12,-0.91
3.13,-0.91
3.14,-0.91
3.15,-0.91
3.16,-0.91
3.16,-0.91
3.17,-0.91
3.17,-0.91
3.17,-0.91
3.18,-0.91
3.18,-0.91
3.18,-0.91
3.18,-0.91
3.18,-0.91
3.19,-0.91
3.2,-0.91
3.23,-0.91
3.26,-0.91
3.3,-0.91
3.35,-0.91
3.4,-0.91
3.46,-0.9
3.53,-0.9
3.6,-0.9
3.67,-0.9
3.75,-0.9
3.83,-0.9
3.91,-0.89
4.0,-0.89
4.08,-0.89
4.17,-0.89
4.26,-0.89
4.36,-0.88
4.45,-0.88
4.54,-0.88
4.64,-0.88
4.73,-0.88
4.83,-0.87
4.93,-0.87
5.02,-0.87
5.12,-0.87
5.22,-0.86
5.32,-0.86
5.42,-0.86
5.52,-0.86
5.61,-0.86
5.71,-0.85
5.81,-0.85
5.91,-0.85
6.01,-0.85
6.11,-0.84
6.21,-0.84
6.31,-0.84
6.4,-0.84
6.5,-0.84
6.6,-0.83
6.7,-0.83
6.8,-0.83
6.9,-0.83
7.0,-0.82
7.1,-0.82
7.2,-0.82
7.3,-0.82
7.4,-0.82
7.5,-0.81
7.6,-0.81
7.7,-0.81
7.8,-0.81
7.9,-0.8
7.99,-0.8
8.09,-0.8
8.19,-0.8
8.29,-0.8
8.39,-0.79
8.49,-0.79
8.59,-0.79
8.69,-0.79
8.79,-0.78
8.89,-0.78
8.97,-0.78
9.05,-0.78
9.12,-0.78
9.18,-0.78
9.24,-0.77
9.28,-0.77
9.32,-0.77
9.36,-0.77
9.39,-0.77
9.42,-0.77
9.44,-0.77
9.46,-0.77
9.48,-0.77
9.49,-0.77
9.5,-0.77
9.51,-0.77
9.52,-0.77
9.53,-0.77
9.54,-0.77
9.54,-0.77
9.55,-0.77
9.55,-0.77
9.56,-0.77
9.56,-0.77
9.57,-0.77
9.58,-0.77
9.6,-0.77
9.63,-0.77
9.68,-0.76
9.74,-0.76
9.8,-0.76
9.88,-0.76
9.97,-0.76
10.07,-0.76
10.17,-0.76
10.29,-0.75
10.4,-0.75
10.52,-0.75
10.65,-0.75
10.77,-0.75
10.9,-0.74
11.04,-0.74
11.17,-0.74
11.31,-0.74
11.45,-0.73
11.59,-0.73
11.74,-0.73
11.88,-0.73
12.02,-0.73
12.17,-0.72
12.31,-0.72
12.46,-0.72
12.61,-0.72
12.75,-0.71
12.9,-0.71
13.04,-0.71
13.17,-0.71
13.3,-0.7
13.41,-0.7
13.53,-0.7
13.63,-0.7
13.72,-0.7
13.81,-0.7
13.9,-0.69
13.97,-0.69
14.05,-0.69
14.12,-0.69
14.19,-0.69
14.26,-0.69
14.32,-0.69
14.38,-0.69
14.44,-0.68
14.49,-0.68
14.53,-0.68
14.57,-0.68
14.6,-0.68
14.63,-0.68
14.65,-0.68
14.68,-0.68
14.69,-0.68
14.71,-0.68
14.72,-0.68
14.74,-0.68
14.75,-0.68
14.76,-0.68
14.76,-0.68
14.77,-0.68
14.78,-0.68
14.78,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.81,-0.68
14.81,-0.68
14.81,-0.68
14.81,-0.68
14.81,-0.68
14.81,-0.68
14.81,-0.68
14.81,-0.68
14.81,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.79,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.8,-0.68
14.79,-0.68
14.78,-0.67
14.76,-0.66
14.73,-0.65
14.7,-0.64
14.65,-0.62
14.6,-0.6
14.55,-0.57
14.49,-0.55
14.42,-0.52
14.35,-0.49
14.28,-0.46
14.21,-0.43
14.13,-0.4
14.05,-0.36
13.97,-0.33
13.89,-0.29
13.8,-0.26
13.72,-0.22
13.63,-0.19
13.55,-0.15
13.46,-0.12
13.37,-0.08
13.29,-0.04
13.2,-0.0
13.11,0.03
13.02,0.07
12.93,0.11
12.83,0.15
12.75,0.19
12.65,0.22
12.56,0.26
12.47,0.3
12.38,0.34
12.29,0.38
12.2,0.42
12.1,0.46
12.01,0.5
11.92,0.53
11.83,0.57
11.73,0.61
11.64,0.65
11.55,0.69
11.46,0.73
11.36,0.77
11.27,0.81
11.18,0.84
11.09,0.88
11.0,0.92
10.91,0.96
10.82,1.0
10.73,1.04
10.63,1.07
10.54,1.11
10.45,1.15
10.36,1.19
10.26,1.23
10.17,1.27
10.08,1.31
9.99,1.35
9.9,1.39
9.8,1.42
9.71,1.46
9.62,1.5
9.53,1.54
9.46,1.57
9.39,1.6
9.32,1.63
9.27,1.65
9.22,1.67
9.18,1.69
9.14,1.7
9.11,1.72
9.08,1.73
9.06,1.74
9.04,1.75
9.02,1.75
9.01,1.76
8.99,1.77
8.98,1.77
8.98,1.78
8.99,1.78
9.01,1.78
9.05,1.78
9.11,1.78
9.17,1.78
9.24,1.78
9.33,1.77
9.42,1.77
9.52,1.76
9.63,1.76
9.74,1.75
9.85,1.75
9.97,1.74
10.1,1.74
10.23,1.73
10.37,1.72
10.5,1.72
10.64,1.71
10.77,1.7
10.91,1.7
11.06,1.69
11.2,1.68
11.34,1.68
11.49,1.67
11.63,1.66
11.78,1.66
11.93,1.65
12.07,1.64
12.22,1.64
12.37,1.63
12.51,1.63
12.66,1.62
12.81,1.61
12.96,1.61
13.11,1.6
13.25,1.6
13.4,1.59
13.55,1.59
13.7,1.58
13.85,1.58
14.0,1.57
14.15,1.57
14.3,1.56
14.45,1.56
14.59,1.55
14.75,1.55
14.9,1.54
15.05,1.54
15.2,1.53
15.35,1.52
15.49,1.52
15.65,1.51
15.8,1.51
15.94,1.5
16.09,1.5
16.24,1.49
16.39,1.48
16.54,1.48
16.68,1.47
16.83,1.47
16.98,1.46
17.13,1.46
17.27,1.45
17.42,1.44
17.57,1.44
17.72,1.43
17.86,1.43
18.01,1.42
18.16,1.41
18.32,1.41
18.46,1.4
18.61,1.4
18.76,1.39
18.91,1.38
19.06,1.38
19.21,1.37
19.36,1.37
19.51,1.36
19.66,1.36
19.81,1.35
19.96,1.34
20.11,1.34
20.26,1.33
20.41,1.33
20.55,1.32
20.7,1.32
20.85,1.31
21.0,1.31
21.15,1.3
21.3,1.29
21.45,1.29
21.6,1.28
21.74,1.28
21.89,1.27
22.05,1.27
22.2,1.26
22.34,1.25
22.49,1.25
22.64,1.24
22.79,1.24
22.94,1.23
23.08,1.23
23.24,1.22
23.38,1.21
23.53,1.21
23.69,1.2
23.84,1.2
23.99,1.19
24.14,1.18
24.29,1.18
24.44,1.17
24.59,1.17
24.74,1.16
24.89,1.16
25.04,1.15
25.19,1.14
25.34,1.14
25.49,1.13
25.64,1.13
25.79,1.12
25.94,1.12
26.09,1.11
26.24,1.1
26.39,1.1
26.53,1.09
26.69,1.09
26.83,1.08
26.98,1.08
27.13,1.07
27.28,1.06
27.43,1.06
27.57,1.05
27.72,1.05
27.88,1.04
28.02,1.04
28.17,1.03
28.32,1.02
28.47,1.02
28.62,1.01
28.77,1.01
28.92,1.0
29.06,1.0
29.21,0.99
29.36,0.98
29.51,0.98
29.66,0.97
29.81,0.97
29.96,0.96


==> figs/TrajsMern/Traj_Header_7.csv <==
y,x
0.93,-0.44
0.94,-0.44
0.95,-0.44
0.98,-0.44
1.02,-0.44
1.08,-0.44
1.14,-0.44
1.22,-0.44
1.31,-0.44
1.41,-0.44
1.51,-0.44
1.62,-0.44
1.73,-0.44
1.85,-0.43
1.97,-0.43
2.1,-0.43
2.23,-0.43
2.36,-0.43
2.5,-0.43
2.63,-0.43
2.77,-0.43
2.91,-0.43
3.05,-0.43
3.2,-0.42
3.34,-0.42
3.49,-0.42
3.63,-0.42
3.78,-0.42
3.92,-0.42
4.07,-0.42
4.22,-0.42
4.36,-0.41
4.51,-0.41
4.66,-0.41
4.81,-0.41
4.96,-0.41
5.11,-0.41
5.26,-0.41
5.4,-0.41
5.56,-0.4
5.71,-0.4
5.85,-0.4
6.0,-0.4
6.15,-0.4
6.3,-0.4
6.45,-0.4
6.61,-0.4
6.76,-0.39
6.9,-0.39
7.06,-0.39
7.21,-0.39
7.36,-0.39
7.51,-0.39
7.66,-0.39
7.81,-0.39
7.96,-0.38
8.11,-0.38
8.26,-0.38
8.41,-0.38
8.56,-0.38
8.71,-0.38
8.86,-0.38
9.01,-0.38
9.15,-0.38
9.3,-0.37
9.45,-0.37
9.6,-0.37
9.75,-0.37
9.9,-0.37
10.05,-0.37
10.2,-0.37
10.35,-0.37
10.5,-0.36
10.65,-0.36
10.79,-0.36
10.94,-0.36
11.09,-0.36
11.24,-0.36
11.39,-0.36
11.54,-0.36
11.69,-0.35
11.84,-0.35
11.99,-0.35
12.14,-0.35
12.28,-0.35
12.43,-0.35
12.58,-0.35
12.73,-0.35
12.88,-0.34
13.03,-0.34
13.18,-0.34
13.33,-0.34
13.47,-0.34
13.61,-0.34
13.73,-0.34
13.85,-0.34
13.96,-0.34
14.06,-0.34
14.16,-0.34
14.25,-0.34
14.33,-0.33
14.41,-0.33
14.49,-0.33
14.56,-0.33
14.63,-0.33
14.7,-0.33
14.76,-0.33
14.82,-0.34
14.87,-0.34
14.92,-0.34
14.96,-0.34
15.0,-0.34
15.03,-0.34
15.06,-0.34
15.09,-0.34
15.11,-0.34
15.13,-0.34
15.14,-0.34
15.15,-0.34
15.17,-0.34
15.18,-0.34
15.19,-0.34
15.19,-0.34
15.2,-0.34
15.21,-0.34
15.21,-0.34
15.21,-0.34
15.22,-0.34
15.22,-0.34
15.22,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.24,-0.34
15.24,-0.34
15.24,-0.34
15.24,-0.34
15.24,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.23,-0.34
15.24,-0.33
15.26,-0.32
15.29,-0.3
15.32,-0.28
15.36,-0.26
15.4,-0.23
15.45,-0.2
15.51,-0.17
15.57,-0.13
15.63,-0.09
15.69,-0.05
15.76,-0.01
15.83,0.03
15.91,0.08
15.98,0.12
16.05,0.17
16.13,0.21
16.21,0.26
16.29,0.31
16.37,0.36
16.45,0.41
16.53,0.46
16.61,0.51
16.69,0.56
16.78,0.61
16.86,0.66
16.94,0.71
17.03,0.76
17.11,0.81
17.19,0.86
17.28,0.91
17.36,0.97
17.45,1.02
17.53,1.07
17.61,1.12
17.7,1.17
17.78,1.22
17.87,1.27
17.95,1.33
18.04,1.38
18.12,1.43
18.2,1.48
18.29,1.53
18.37,1.59
18.46,1.64
18.54,1.69
18.63,1.74
18.71,1.79
18.8,1.85
18.88,1.9
18.97,1.95
19.05,2.0
19.14,2.05
19.22,2.11
19.31,2.16
19.4,2.21
19.48,2.26
19.57,2.32
19.65,2.37
19.74,2.42
19.82,2.47
19.9,2.52
19.99,2.58
20.07,2.63
20.15,2.67
20.22,2.71
20.28,2.75
20.33,2.79
20.38,2.82
20.42,2.84
20.46,2.86
20.49,2.88
20.52,2.9
20.54,2.91
20.56,2.93
20.58,2.94
20.6,2.95
20.61,2.95
20.62,2.96
20.63,2.97
20.64,2.97
20.65,2.98
20.65,2.98
20.66,2.98
20.66,2.99
20.67,2.99
20.67,2.99
20.67,2.99
20.68,3.0
20.69,3.0
20.71,3.0
20.74,2.99
20.79,2.99
20.85,2.98
20.92,2.98
21.0,2.97
21.09,2.96
21.19,2.96
21.29,2.95
21.4,2.94
21.52,2.93
21.64,2.92
21.76,2.9
21.89,2.89
22.02,2.88
22.15,2.87
22.29,2.85
22.42,2.84
22.56,2.83
22.7,2.82
22.85,2.8
22.99,2.79
23.13,2.78
23.27,2.77
23.42,2.75
23.56,2.74
23.71,2.73
23.86,2.71
24.0,2.7
24.15,2.69
24.3,2.67
24.45,2.66
24.6,2.65
24.74,2.64
24.89,2.62
25.04,2.61
25.19,2.6
25.34,2.59
25.49,2.57
25.64,2.56
25.79,2.55
25.94,2.53
26.09,2.52
26.25,2.51
26.39,2.5
26.54,2.48
26.69,2.47
26.84,2.46
26.98,2.44
27.13,2.43
27.28,2.42
27.43,2.41
27.57,2.39
27.72,2.38
27.87,2.37
28.02,2.35
28.17,2.34
28.32,2.33
28.47,2.31
28.61,2.3
28.76,2.29
28.92,2.27
29.07,2.26
29.22,2.25
29.37,2.24
29.52,2.22
29.67,2.21
29.82,2.2
29.96,2.18
30.12,2.17
30.26,2.16
30.41,2.14
30.56,2.13
30.71,2.12
30.86,2.1
31.01,2.09
31.16,2.08
31.31,2.07
31.45,2.05
31.59,2.04
31.72,2.03
31.83,2.02
31.94,2.01
32.04,2.0
32.14,1.99
32.23,1.99
32.31,1.98
32.39,1.97
32.47,1.97
32.54,1.96
32.61,1.95
32.67,1.95
32.74,1.94
32.79,1.94
32.85,1.93
32.89,1.93
32.94,1.92
32.97,1.92
33.01,1.92
33.03,1.92
33.06,1.91
33.08,1.91
33.1,1.91
33.11,1.91
33.13,1.91
33.14,1.91
33.15,1.91
33.16,1.91
33.17,1.9
33.17,1.9
33.18,1.9
33.18,1.9
33.19,1.9
33.19,1.9
33.19,1.9
33.2,1.9
33.2,1.9
33.2,1.9
33.2,1.9
33.2,1.9
33.2,1.9
33.21,1.9
33.21,1.9
33.21,1.9
33.21,1.9
33.21,1.9
33.21,1.9
33.21,1.9
33.21,1.9
33.21,1.9
33.21,1.9
33.22,1.9
33.24,1.89
33.27,1.87
33.3,1.86
33.34,1.84
33.39,1.82
33.45,1.8
33.5,1.77
33.57,1.74
33.64,1.71
33.7,1.68
33.78,1.65
33.85,1.62
33.93,1.58
34.01,1.55
34.09,1.51
34.17,1.47
34.26,1.44
34.34,1.4
34.43,1.36
34.51,1.32
34.6,1.28
34.69,1.25
34.78,1.21
34.87,1.17
34.95,1.13
35.04,1.09
35.13,1.05
35.22,1.01
35.31,0.97
35.4,0.93
35.49,0.89
35.58,0.85
35.67,0.81
35.77,0.77
35.86,0.73
35.95,0.69
36.04,0.65
36.13,0.61
36.22,0.57
36.31,0.53
36.4,0.49
36.49,0.45
36.58,0.41
36.67,0.37
36.76,0.33
36.86,0.29
36.95,0.25
37.04,0.21
37.13,0.17
37.22,0.13
37.31,0.09
37.4,0.05
37.49,0.01
37.58,-0.03
37.67,-0.07
37.76,-0.11
37.86,-0.15
37.95,-0.19
38.04,-0.23
38.13,-0.27
38.22,-0.31
38.31,-0.35
38.4,-0.39
38.48,-0.43
38.56,-0.46
38.62,-0.49
38.68,-0.52
38.73,-0.54
38.78,-0.56
38.81,-0.58
38.85,-0.59
38.88,-0.6
38.9,-0.62
38.93,-0.63
38.95,-0.63
38.96,-0.64
38.98,-0.65
38.99,-0.65
39.01,-0.66
39.03,-0.66
39.07,-0.66
39.12,-0.66
39.19,-0.66
39.26,-0.66
39.34,-0.66
39.43,-0.65
39.54,-0.65
39.64,-0.64
39.76,-0.64
39.87,-0.63
40.0,-0.63
40.13,-0.62
40.26,-0.61
40.39,-0.6
40.52,-0.59
40.66,-0.59
40.79,-0.58
40.93,-0.57
41.07,-0.56
41.22,-0.56
41.36,-0.55
41.5,-0.54
41.65,-0.53
41.8,-0.53
41.94,-0.52
42.09,-0.51
42.24,-0.51
42.39,-0.5
42.54,-0.49
42.68,-0.49
42.83,-0.48
42.98,-0.48
43.13,-0.47
43.28,-0.47
43.42,-0.46
43.57,-0.46
43.72,-0.45
43.87,-0.45
44.02,-0.44
44.17,-0.44
44.32,-0.43
44.47,-0.43
44.62,-0.42
44.77,-0.41
44.92,-0.41
45.07,-0.4
45.22,-0.4
45.36,-0.39
45.51,-0.39
45.66,-0.38
45.8,-0.37
45.95,-0.37
46.1,-0.36
46.25,-0.36
46.41,-0.35
46.56,-0.34
46.71,-0.34
46.86,-0.33
47.0,-0.32
47.15,-0.32
47.3,-0.31
47.44,-0.31
47.6,-0.3
47.74,-0.29
47.89,-0.29
48.04,-0.28
48.18,-0.27
48.34,-0.27
48.49,-0.26
48.64,-0.26
48.79,-0.25
48.94,-0.24
49.08,-0.24
49.23,-0.23
49.38,-0.23
49.53,-0.22
49.68,-0.21
49.83,-0.21
49.99,-0.2
50.13,-0.2
50.28,-0.19
50.43,-0.18
50.58,-0.18
50.73,-0.17
50.88,-0.17
51.02,-0.16
51.18,-0.15
51.32,-0.15
51.47,-0.14
51.62,-0.14
51.77,-0.13
51.92,-0.12
52.07,-0.12
52.21,-0.11
52.37,-0.11
52.52,-0.1
52.67,-0.09
52.81,-0.09
52.96,-0.08
53.12,-0.08
53.26,-0.07
53.41,-0.06
53.56,-0.06
53.71,-0.05
53.86,-0.05
54.01,-0.04
54.16,-0.03
54.32,-0.03
54.46,-0.02
54.61,-0.02
54.76,-0.01
54.89,-0.0
55.02,0.0
55.12,0.01
55.22,0.01
55.3,0.01
55.38,0.02
55.44,0.02
55.5,0.02
55.54,0.02
55.59,0.02
55.62,0.03
55.66,0.03
55.68,0.03
55.71,0.03
55.73,0.03
55.74,0.03
55.76,0.03
55.77,0.03
55.78,0.03
55.79,0.03
55.8,0.03
55.81,0.03
55.82,0.03
55.82,0.03
55.83,0.03
55.83,0.03
55.84,0.03
55.84,0.03
55.84,0.03
55.84,0.03
55.85,0.03
55.85,0.03
55.85,0.03
55.85,0.03
55.85,0.03
55.85,0.03


==> figs/TrajsMern/Traj_Header_8.csv <==
y,x
-0.55,0.73
-0.55,0.73
-0.53,0.73
-0.51,0.73
-0.46,0.73
-0.41,0.73
-0.34,0.73
-0.26,0.73
-0.18,0.73
-0.08,0.73
0.02,0.72
0.14,0.72
0.25,0.72
0.37,0.72
0.49,0.72
0.62,0.72
0.75,0.72
0.88,0.71
1.02,0.71
1.15,0.71
1.3,0.71
1.43,0.71
1.58,0.7
1.72,0.7
1.87,0.7
2.01,0.7
2.16,0.7
2.3,0.69
2.45,0.69
2.59,0.69
2.74,0.69
2.88,0.69
3.03,0.69
3.18,0.68
3.32,0.68
3.47,0.68
3.62,0.68
3.77,0.68
3.91,0.67
4.06,0.67
4.21,0.67
4.36,0.67
4.51,0.67
4.66,0.66
4.8,0.66
4.95,0.66
5.1,0.66
5.25,0.66
5.4,0.65
5.55,0.65
5.7,0.65
5.85,0.65
6.0,0.65
6.15,0.64
6.31,0.64
6.46,0.64
6.61,0.64
6.76,0.64
6.9,0.63
7.05,0.63
7.2,0.63
7.35,0.63
7.51,0.63
7.65,0.62
7.8,0.62
7.95,0.62
8.1,0.62
8.25,0.62
8.4,0.61
8.55,0.61
8.7,0.61
8.85,0.61
9.0,0.61
9.14,0.6
9.29,0.6
9.45,0.6
9.59,0.6
9.74,0.6
9.89,0.59
10.04,0.59
10.19,0.59
10.34,0.59
10.49,0.59
10.64,0.58
10.78,0.58
10.94,0.58
11.08,0.58
11.23,0.58
11.38,0.58
11.53,0.57
11.68,0.57
11.83,0.57
11.98,0.57
12.13,0.57
12.28,0.56
12.43,0.56
12.58,0.56
12.73,0.56
12.89,0.56
13.03,0.55
13.18,0.55
13.33,0.55
13.46,0.55
13.58,0.55
13.7,0.55
13.82,0.54
13.92,0.54
14.01,0.54
14.1,0.54
14.19,0.54
14.27,0.54
14.34,0.54
14.42,0.54
14.49,0.54
14.55,0.54
14.62,0.54
14.68,0.54
14.73,0.54
14.78,0.54
14.82,0.54
14.86,0.54
14.89,0.54
14.92,0.54
14.94,0.54
14.96,0.54
14.98,0.54
14.99,0.54
15.01,0.54
15.02,0.54
15.03,0.54
15.04,0.54
15.05,0.54
15.05,0.54
15.06,0.54
15.06,0.54
15.07,0.55
15.07,0.55
15.07,0.55
15.08,0.55
15.08,0.55
15.08,0.55
15.08,0.55
15.08,0.55
15.08,0.55
15.08,0.55
15.09,0.55
15.09,0.55
15.09,0.55
15.09,0.55
15.09,0.55
15.09,0.55
15.09,0.54
15.09,0.54
15.09,0.54
15.09,0.54
15.09,0.54
15.09,0.55
15.1,0.55
15.12,0.56
15.15,0.57
15.18,0.58
15.23,0.6
15.28,0.62
15.33,0.65
15.39,0.67
15.45,0.69
15.52,0.72
15.6,0.75
15.67,0.78
15.75,0.81
15.82,0.85
15.91,0.88
15.99,0.91
16.07,0.95
16.16,0.98
16.25,1.02
16.33,1.05
16.42,1.09
16.51,1.12
16.6,1.16
16.69,1.19
16.78,1.23
16.87,1.27
16.95,1.3
17.05,1.34
17.14,1.38
17.23,1.42
17.32,1.45
17.41,1.49
17.51,1.53
17.6,1.56
17.69,1.6
17.78,1.64
17.87,1.68
17.96,1.71
18.06,1.75
18.15,1.79
18.24,1.83
18.33,1.86
18.43,1.9
18.52,1.94
18.62,1.98
18.71,2.02
18.8,2.05
18.89,2.09
18.99,2.13
19.08,2.17
19.17,2.2
19.26,2.24
19.36,2.28
19.45,2.32
19.54,2.35
19.63,2.39
19.73,2.43
19.82,2.47
19.91,2.51
20.01,2.54
20.1,2.58
20.19,2.62
20.28,2.66
20.37,2.69
20.45,2.73
20.53,2.76
20.59,2.78
20.65,2.8
20.7,2.83
20.74,2.84
20.78,2.86
20.81,2.87
20.84,2.88
20.86,2.89
20.88,2.9
20.9,2.91
20.92,2.91
20.93,2.92
20.94,2.92
20.95,2.93
20.96,2.93
20.97,2.94
20.98,2.94
20.98,2.94
20.99,2.94
20.99,2.94
20.99,2.95
21.0,2.95
21.0,2.95
21.01,2.95
21.03,2.95
21.07,2.95
21.12,2.94
21.18,2.94
21.25,2.93
21.33,2.92
21.42,2.92
21.52,2.91
21.62,2.9
21.73,2.89
21.85,2.88
21.97,2.87
22.09,2.86
22.22,2.84
22.35,2.83
22.48,2.82
22.61,2.81
22.75,2.8
22.89,2.78
23.03,2.77
23.17,2.76
23.31,2.75
23.46,2.73
23.6,2.72
23.75,2.71
23.89,2.7
24.03,2.68
24.18,2.67
24.33,2.66
24.47,2.64
24.62,2.63
24.76,2.62
24.91,2.61
25.06,2.59
25.2,2.58
25.35,2.57
25.5,2.56
25.64,2.54
25.79,2.53
25.94,2.52
26.09,2.51
26.23,2.49
26.38,2.48
26.53,2.47
26.68,2.45
26.83,2.44
26.97,2.43
27.12,2.42
27.27,2.4
27.41,2.39
27.56,2.38
27.71,2.37
27.85,2.35
28.0,2.34
28.15,2.33
28.3,2.31
28.45,2.3
28.6,2.29
28.75,2.28
28.9,2.26
29.05,2.25
29.2,2.24
29.35,2.22
29.49,2.21
29.65,2.2
29.79,2.18
29.94,2.17
30.09,2.16
30.24,2.15
30.39,2.13
30.53,2.12
30.68,2.11
30.83,2.1
30.97,2.08
31.12,2.07
31.27,2.06
31.42,2.04
31.57,2.03
31.72,2.02
31.86,2.01
31.99,1.99
32.12,1.98
32.24,1.97
32.35,1.96
32.45,1.95
32.54,1.95
32.63,1.94
32.72,1.93
32.8,1.92
32.88,1.92
32.95,1.91
33.02,1.91
33.08,1.9
33.15,1.89
33.21,1.89
33.26,1.88
33.31,1.88
33.35,1.88
33.39,1.87
33.42,1.87
33.45,1.87
33.47,1.87
33.49,1.86
33.51,1.86
33.53,1.86
33.54,1.86
33.55,1.86
33.56,1.86
33.57,1.86
33.58,1.86
33.59,1.86
33.59,1.86
33.6,1.86
33.6,1.86
33.6,1.85
33.61,1.85
33.61,1.85
33.61,1.85
33.61,1.85
33.62,1.85
33.62,1.85
33.62,1.85
33.62,1.85
33.62,1.85
33.62,1.85
33.62,1.85
33.62,1.85
33.62,1.85
33.62,1.85
33.62,1.85
33.62,1.85
33.62,1.85
33.62,1.85
33.64,1.85
33.65,1.84
33.68,1.83
33.71,1.81
33.76,1.79
33.8,1.77
33.85,1.74
33.91,1.71
33.97,1.68
34.04,1.65
34.11,1.62
34.18,1.58
34.26,1.55
34.33,1.51
34.41,1.47
34.49,1.43
34.57,1.4
34.66,1.36
34.74,1.32
34.82,1.28
34.91,1.23
34.99,1.19
35.08,1.15
35.17,1.11
35.26,1.07
35.35,1.02
35.43,0.98
35.52,0.94
35.61,0.9
35.7,0.85
35.79,0.81
35.88,0.77
35.97,0.72
36.05,0.68
36.15,0.64
36.23,0.6
36.32,0.55
36.41,0.51
36.5,0.47
36.59,0.42
36.68,0.38
36.77,0.34
36.86,0.3
36.95,0.25
37.03,0.21
37.13,0.17
37.22,0.12
37.31,0.08
37.39,0.04
37.49,-0.01
37.58,-0.05
37.67,-0.09
37.75,-0.14
37.85,-0.18
37.93,-0.22
38.03,-0.27
38.11,-0.31
38.2,-0.35
38.29,-0.4
38.39,-0.44
38.48,-0.48
38.57,-0.53
38.66,-0.57
38.75,-0.62
38.83,-0.65
38.9,-0.69
38.96,-0.72
39.02,-0.75
39.07,-0.77
39.11,-0.79
39.15,-0.81
39.18,-0.83
39.21,-0.84
39.23,-0.85
39.26,-0.86
39.27,-0.87
39.29,-0.88
39.3,-0.88
39.32,-0.89
39.33,-0.89
39.36,-0.9
39.4,-0.9
39.46,-0.9
39.52,-0.9
39.6,-0.89
39.68,-0.89
39.78,-0.88
39.88,-0.88
39.99,-0.87
40.1,-0.86
40.22,-0.85
40.34,-0.85
40.46,-0.84
40.59,-0.83
40.73,-0.82
40.86,-0.81
41.0,-0.8
41.14,-0.79
41.28,-0.77
41.42,-0.76
41.56,-0.75
41.71,-0.74
41.85,-0.73
41.99,-0.73
42.14,-0.72
42.29,-0.71
42.44,-0.7
42.58,-0.69
42.73,-0.68
42.88,-0.67
43.03,-0.66
43.18,-0.66
43.33,-0.65
43.47,-0.64
43.62,-0.63
43.78,-0.63
43.92,-0.62
44.07,-0.61
44.22,-0.6
44.37,-0.6
44.52,-0.59
44.67,-0.58
44.82,-0.57
44.97,-0.57
45.12,-0.56
45.27,-0.55
45.42,-0.54
45.56,-0.53
45.71,-0.53
45.87,-0.52
46.01,-0.51
46.16,-0.5
46.31,-0.49
46.46,-0.48
46.61,-0.48
46.76,-0.47
46.91,-0.46
47.06,-0.45
47.21,-0.44
47.36,-0.43
47.51,-0.42
47.66,-0.41
47.8,-0.41
47.95,-0.4
48.1,-0.39
48.24,-0.38
48.39,-0.37
48.55,-0.36
48.69,-0.35
48.84,-0.35
48.99,-0.34
49.14,-0.33
49.29,-0.32
49.44,-0.31
49.59,-0.3
49.74,-0.29
49.89,-0.29
50.03,-0.28
50.18,-0.27
50.33,-0.26
50.47,-0.25
50.63,-0.25
50.77,-0.24
50.92,-0.23
51.07,-0.22
51.22,-0.21
51.37,-0.2
51.52,-0.2
51.66,-0.19
51.81,-0.18
51.96,-0.17
52.11,-0.16
52.26,-0.15
52.41,-0.15
52.56,-0.14
52.72,-0.13
52.87,-0.12
53.01,-0.11
53.17,-0.1
53.32,-0.1
53.47,-0.09
53.62,-0.08
53.77,-0.07
53.92,-0.06
54.07,-0.05
54.21,-0.04
54.36,-0.04
54.51,-0.03
54.65,-0.02
54.79,-0.01
54.93,-0.0
55.04,0.0
55.15,0.01
55.24,0.01
55.32,0.02
55.39,0.02
55.46,0.03
55.51,0.03
55.56,0.03
55.6,0.03
55.63,0.04
55.66,0.04
55.69,0.04
55.71,0.04
55.73,0.04
55.75,0.04
55.76,0.04
55.78,0.04
55.79,0.04
55.8,0.05
55.81,0.05
55.81,0.05
55.82,0.05
55.82,0.05
55.83,0.05
55.83,0.05
55.84,0.05
55.84,0.05
55.84,0.05
55.84,0.05
55.85,0.05
55.85,0.05
55.85,0.05
55.85,0.05
55.85,0.05
55.85,0.05
55.85,0.05
55.85,0.05


==> figs/TrajsMern/Traj_Header_9.csv <==
y,x
0.83,-0.9
0.83,-0.9
0.85,-0.9
0.88,-0.9
0.92,-0.9
0.98,-0.9
1.05,-0.9
1.13,-0.9
1.22,-0.9
1.31,-0.89
1.42,-0.89
1.53,-0.89
1.65,-0.89
1.77,-0.89
1.89,-0.88
2.02,-0.88
2.15,-0.88
2.28,-0.88
2.42,-0.88
2.56,-0.87
2.7,-0.87
2.84,-0.87
2.98,-0.87
3.12,-0.86
3.27,-0.86
3.42,-0.86
3.56,-0.86
3.7,-0.85
3.85,-0.85
4.0,-0.85
4.14,-0.85
4.29,-0.84
4.44,-0.84
4.59,-0.84
4.74,-0.84
4.89,-0.83
5.04,-0.83
5.18,-0.83
5.33,-0.83
5.48,-0.82
5.63,-0.82
5.78,-0.82
5.92,-0.82
6.07,-0.82
6.22,-0.81
6.37,-0.81
6.52,-0.81
6.67,-0.81
6.82,-0.8
6.97,-0.8
7.12,-0.8
7.27,-0.8
7.41,-0.79
7.56,-0.79
7.71,-0.79
7.86,-0.79
8.01,-0.78
8.16,-0.78
8.3,-0.78
8.45,-0.78
8.61,-0.77
8.75,-0.77
8.9,-0.77
9.05,-0.77
9.2,-0.76
9.35,-0.76
9.51,-0.76
9.65,-0.76
9.81,-0.75
9.95,-0.75
10.1,-0.75
10.25,-0.75
10.4,-0.74
10.55,-0.74
10.71,-0.74
10.85,-0.74
11.01,-0.73
11.15,-0.73
11.3,-0.73
11.45,-0.73
11.6,-0.72
11.75,-0.72
11.89,-0.72
12.04,-0.72
12.19,-0.71
12.34,-0.71
12.49,-0.71
12.64,-0.71
12.79,-0.7
12.94,-0.7
13.07,-0.7
13.2,-0.7
13.32,-0.7
13.43,-0.69
13.53,-0.69
13.62,-0.69
13.71,-0.69
13.8,-0.69
13.88,-0.69
13.95,-0.69
14.03,-0.69
14.1,-0.69
14.16,-0.69
14.23,-0.69
14.29,-0.69
14.34,-0.69
14.39,-0.69
14.43,-0.69
14.46,-0.69
14.49,-0.69
14.52,-0.69
14.55,-0.69
14.57,-0.69
14.58,-0.69
14.6,-0.69
14.61,-0.69
14.62,-0.69
14.63,-0.69
14.64,-0.69
14.65,-0.7
14.66,-0.7
14.66,-0.7
14.67,-0.7
14.67,-0.7
14.68,-0.7
14.68,-0.7
14.68,-0.7
14.68,-0.7
14.68,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.7
14.69,-0.69
14.7,-0.69
14.72,-0.68
14.74,-0.66
14.78,-0.64
14.81,-0.62
14.86,-0.59
14.91,-0.56
14.96,-0.52
15.02,-0.49
15.08,-0.45
15.15,-0.4
15.22,-0.36
15.29,-0.32
15.36,-0.27
15.44,-0.23
15.51,-0.18
15.59,-0.13
15.67,-0.08
15.75,-0.03
15.83,0.02
15.91,0.07
15.99,0.12
16.07,0.17
16.15,0.22
16.23,0.27
16.32,0.32
16.4,0.38
16.48,0.43
16.56,0.48
16.65,0.53
16.73,0.58
16.81,0.64
16.9,0.69
16.98,0.74
17.07,0.8
17.15,0.85
17.24,0.9
17.32,0.95
17.4,1.01
17.49,1.06
17.57,1.11
17.66,1.16
17.74,1.22
17.82,1.27
17.91,1.32
17.99,1.37
18.07,1.43
18.16,1.48
18.24,1.53
18.32,1.58
18.41,1.64
18.49,1.69
18.58,1.74
18.66,1.79
18.74,1.85
18.83,1.9
18.91,1.95
19.0,2.0
19.08,2.06
19.17,2.11
19.25,2.16
19.34,2.22
19.42,2.27
19.5,2.32
19.58,2.37
19.65,2.41
19.71,2.45
19.76,2.48
19.81,2.51
19.85,2.54
19.88,2.56
19.91,2.58
19.94,2.6
19.96,2.61
19.98,2.62
20.0,2.63
20.02,2.64
20.03,2.65
20.04,2.66
20.05,2.67
20.06,2.67
20.07,2.68
20.07,2.68
20.08,2.68
20.08,2.69
20.09,2.69
20.09,2.69
20.09,2.69
20.1,2.69
20.11,2.69
20.13,2.69
20.17,2.69
20.21,2.69
20.27,2.69
20.34,2.68
20.42,2.67
20.52,2.67
20.62,2.66
20.72,2.65
20.83,2.64
20.95,2.63
21.07,2.62
21.2,2.61
21.33,2.6
21.45,2.59
21.59,2.58
21.73,2.57
21.87,2.56
22.01,2.55
22.15,2.53
22.29,2.52
22.43,2.51
22.58,2.5
22.72,2.49
22.86,2.48
23.01,2.47
23.16,2.45
23.3,2.44
23.45,2.43
23.6,2.42
23.75,2.41
23.89,2.4
24.04,2.39
24.19,2.37
24.33,2.36
24.48,2.35
24.63,2.34
24.78,2.33
24.93,2.32
25.07,2.31
25.22,2.3
25.37,2.29
25.52,2.27
25.66,2.26
25.81,2.25
25.96,2.24
26.11,2.23
26.26,2.22
26.41,2.21
26.56,2.19
26.71,2.18
26.86,2.17
27.01,2.16
27.16,2.15
27.31,2.14
27.46,2.13
27.61,2.11
27.75,2.1
27.9,2.09
28.05,2.08
28.21,2.07
28.35,2.06
28.5,2.04
28.65,2.03
28.8,2.02
28.94,2.01
29.1,2.0
29.24,1.99
29.39,1.98
29.54,1.96
29.69,1.95
29.84,1.94
29.99,1.93
30.13,1.92
30.28,1.91
30.43,1.89
30.58,1.88
30.73,1.87
30.88,1.86
31.03,1.85
31.18,1.84
31.33,1.83
31.48,1.81
31.63,1.8
31.78,1.79
31.93,1.78
32.06,1.77
32.19,1.76
32.31,1.75
32.42,1.74
32.52,1.73
32.62,1.73
32.71,1.72
32.79,1.71
32.87,1.71
32.95,1.7
33.02,1.7
33.09,1.69
33.16,1.69
33.22,1.68
33.28,1.68
33.33,1.67
33.38,1.67
33.42,1.66
33.46,1.66
33.49,1.66
33.51,1.66
33.54,1.66
33.56,1.65
33.58,1.65
33.59,1.65
33.6,1.65
33.62,1.65
33.63,1.65
33.64,1.65
33.64,1.65
33.65,1.65
33.65,1.65
33.66,1.65
33.66,1.65
33.67,1.65
33.67,1.65
33.67,1.65
33.68,1.65
33.68,1.64
33.68,1.64
33.68,1.64
33.68,1.64
33.68,1.64
33.68,1.64
33.68,1.64
33.68,1.64
33.68,1.64
33.68,1.64
33.68,1.64
33.68,1.65
33.68,1.65
33.68,1.65
33.69,1.64
33.7,1.64
33.72,1.63
33.74,1.62
33.78,1.6
33.82,1.58
33.87,1.56
33.92,1.53
33.98,1.5
34.04,1.47
34.11,1.44
34.18,1.41
34.25,1.38
34.33,1.34
34.4,1.3
34.48,1.27
34.56,1.23
34.65,1.19
34.73,1.15
34.81,1.11
34.9,1.07
34.98,1.03
35.07,0.99
35.16,0.95
35.24,0.91
35.33,0.86
35.42,0.82
35.51,0.78
35.59,0.74
35.68,0.7
35.77,0.66
35.86,0.61
35.95,0.57
36.04,0.53
36.13,0.49
36.22,0.44
36.31,0.4
36.4,0.36
36.49,0.31
36.58,0.27
36.67,0.23
36.76,0.19
36.85,0.14
36.94,0.1
37.03,0.06
37.12,0.02
37.21,-0.03
37.3,-0.07
37.39,-0.11
37.48,-0.15
37.57,-0.19
37.65,-0.24
37.75,-0.28
37.83,-0.32
37.92,-0.36
38.01,-0.41
38.1,-0.45
38.2,-0.49
38.29,-0.54
38.38,-0.58
38.47,-0.62
38.56,-0.67
38.65,-0.71
38.74,-0.75
38.82,-0.79
38.9,-0.83
38.98,-0.86
39.04,-0.89
39.1,-0.92
39.15,-0.94
39.19,-0.96
39.23,-0.98
39.26,-1.0
39.29,-1.01
39.31,-1.02
39.33,-1.03
39.35,-1.04
39.37,-1.05
39.38,-1.06
39.39,-1.06
39.41,-1.07
39.44,-1.07
39.48,-1.07
39.54,-1.07
39.6,-1.07
39.67,-1.06
39.76,-1.06
39.85,-1.05
39.96,-1.04
40.06,-1.04
40.18,-1.03
40.3,-1.02
40.42,-1.01
40.54,-1.0
40.67,-0.99
40.8,-0.97
40.93,-0.96
41.06,-0.95
41.2,-0.94
41.34,-0.93
41.48,-0.92
41.63,-0.9
41.77,-0.89
41.91,-0.88
42.06,-0.87
42.2,-0.86
42.34,-0.85
42.49,-0.84
42.64,-0.83
42.79,-0.82
42.94,-0.81
43.08,-0.8
43.23,-0.79
43.38,-0.78
43.53,-0.77
43.68,-0.76
43.83,-0.75
43.98,-0.74
44.12,-0.73
44.27,-0.72
44.42,-0.71
44.58,-0.7
44.73,-0.69
44.87,-0.69
45.02,-0.68
45.17,-0.67
45.32,-0.66
45.46,-0.65
45.62,-0.64
45.76,-0.63
45.91,-0.62
46.06,-0.61
46.21,-0.6
46.35,-0.59
46.51,-0.58
46.66,-0.57
46.8,-0.56
46.95,-0.55
47.1,-0.54
47.25,-0.53
47.4,-0.52
47.54,-0.51
47.69,-0.5
47.84,-0.49
47.99,-0.47
48.14,-0.46
48.29,-0.45
48.44,-0.44
48.59,-0.43
48.74,-0.42
48.89,-0.41
49.04,-0.4
49.18,-0.39
49.33,-0.38
49.48,-0.37
49.63,-0.36
49.78,-0.35
49.93,-0.34
50.08,-0.33
50.23,-0.32
50.37,-0.31
50.52,-0.3
50.68,-0.29
50.83,-0.28
50.97,-0.27
51.12,-0.26
51.27,-0.25
51.42,-0.24
51.57,-0.23
51.72,-0.22
51.87,-0.21
52.02,-0.2
52.16,-0.19
52.31,-0.18
52.46,-0.17
52.61,-0.16
52.76,-0.15
52.91,-0.14
53.05,-0.13
53.2,-0.12
53.36,-0.11
53.5,-0.1
53.65,-0.09
53.8,-0.08
53.94,-0.07
54.09,-0.06
54.24,-0.05
54.39,-0.04
54.54,-0.03
54.69,-0.02
54.83,-0.01
54.95,-0.0
55.06,0.0
55.16,0.01
55.25,0.02
55.33,0.02
55.4,0.03
55.46,0.03
55.51,0.03
55.55,0.04
55.59,0.04
55.62,0.04
55.65,0.04
55.67,0.05
55.7,0.05
55.71,0.05
55.73,0.05
55.74,0.05
55.76,0.05
55.77,0.05
55.77,0.05
55.78,0.05
55.79,0.05
55.79,0.05
55.8,0.05
55.8,0.05
55.81,0.05
55.81,0.06
55.81,0.06
55.82,0.06
55.82,0.06
55.82,0.06
55.82,0.06
55.82,0.06
55.82,0.06
55.82,0.06
55.83,0.06
55.83,0.06
55.83,0.06


==> figs/TrajsTompa/Traj_Header_0.csv <==
y,x
0.0,0.0
0.01,0.0
0.03,-0.0
0.07,-0.0
0.12,-0.0
0.2,-0.0
0.29,-0.0
0.39,-0.0
0.51,-0.0
0.64,-0.0
0.78,-0.0
0.92,-0.0
1.07,-0.0
1.24,-0.0
1.4,-0.0
1.57,-0.0
1.74,-0.0
1.92,-0.0
2.1,-0.0
2.28,-0.0
2.47,-0.0
2.65,-0.0
2.84,-0.0
3.03,-0.0
3.23,-0.0
3.42,-0.0
3.61,-0.0
3.81,-0.0
4.0,-0.0
4.2,-0.0
4.39,-0.0
4.58,-0.0
4.78,-0.0
4.98,-0.0
5.17,-0.0
5.36,-0.0
5.56,-0.0
5.76,-0.0
5.96,-0.0
6.16,-0.0
6.36,-0.0
6.56,-0.0
6.76,-0.0
6.97,-0.0
7.16,-0.0
7.36,-0.0
7.56,-0.0
7.76,-0.0
7.96,-0.0
8.16,-0.0
8.36,-0.0
8.55,-0.0
8.75,-0.0
8.94,-0.0
9.14,-0.0
9.34,-0.0
9.53,-0.0
9.71,-0.0
9.87,-0.0
10.03,-0.0
10.16,-0.0
10.29,-0.0
10.41,-0.0
10.52,0.0
10.62,0.0
10.72,0.0
10.8,0.0
10.88,0.0
10.95,0.0
11.01,0.0
11.06,0.0
11.11,0.0
11.15,0.0
11.19,0.0
11.22,0.0
11.24,0.0
11.27,0.0
11.28,0.0
11.3,0.0
11.31,0.0
11.31,0.0
11.32,0.0
11.32,0.0
11.31,0.0
11.31,0.0
11.3,0.0
11.29,0.0
11.28,0.0
11.27,0.0
11.25,0.0
11.25,0.0
11.24,0.0
11.23,0.0
11.21,0.0
11.2,0.0
11.19,0.0
11.19,0.0
11.19,0.0
11.2,0.0
11.21,0.0
11.24,0.01
11.28,0.01
11.32,0.02
11.37,0.02
11.43,0.03
11.49,0.03
11.56,0.04
11.63,0.05
11.71,0.05
11.79,0.06
11.87,0.07
11.96,0.08
12.04,0.09
12.13,0.09
12.22,0.1
12.31,0.11
12.41,0.12
12.5,0.13
12.6,0.14
12.69,0.15
12.79,0.16
12.89,0.16
12.98,0.17
13.08,0.18
13.18,0.19
13.28,0.2
13.38,0.21
13.47,0.22
13.57,0.23
13.67,0.24
13.77,0.25
13.87,0.26
13.97,0.27
14.07,0.28
14.17,0.29
14.27,0.3
14.37,0.31
14.47,0.32
14.57,0.33
14.67,0.34
14.77,0.35
14.87,0.36
14.96,0.37
15.07,0.38
15.16,0.39
15.26,0.4
15.36,0.41
15.46,0.42
15.56,0.43
15.66,0.44
15.76,0.45
15.86,0.46
15.96,0.47
16.06,0.47
16.16,0.48
16.26,0.49
16.36,0.5
16.46,0.51
16.55,0.52
16.65,0.53
16.75,0.54
16.85,0.55
16.94,0.56
17.02,0.57
17.09,0.58
17.16,0.58
17.21,0.59
17.26,0.59
17.3,0.6
17.34,0.6
17.37,0.6
17.4,0.61
17.42,0.61
17.44,0.61
17.46,0.61
17.47,0.61
17.49,0.61
17.51,0.61
17.54,0.62
17.58,0.62
17.63,0.62
17.7,0.61
17.77,0.61
17.86,0.61
17.95,0.61
18.06,0.61
18.17,0.61
18.28,0.6
18.4,0.6
18.52,0.6
18.65,0.6
18.78,0.59
18.91,0.59
19.05,0.59
19.19,0.59
19.33,0.58
19.46,0.58
19.6,0.58
19.68,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.65,0.58
19.66,0.58
19.65,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.67,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.59
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.65,0.59
19.65,0.59
19.65,0.59
19.65,0.59
19.66,0.59
19.65,0.59
19.65,0.59
19.66,0.59
19.66,0.59
19.65,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.65,0.59
19.66,0.59
19.65,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.65,0.59
19.65,0.59
19.66,0.59
19.65,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.65,0.59
19.65,0.59
19.65,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.65,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.65,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.65,0.59
19.65,0.59
19.65,0.59
19.65,0.59
19.66,0.59
19.66,0.59
19.65,0.59
19.65,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.65,0.59
19.65,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.65,0.59
19.65,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59
19.66,0.59


==> figs/TrajsTompa/Traj_Header_1.csv <==
y,x
0.0,0.0
0.01,0.0
0.03,0.0
0.06,0.0
0.12,0.0
0.19,0.0
0.29,0.0
0.39,0.0
0.51,0.0
0.64,0.0
0.78,0.0
0.93,0.0
1.09,0.0
1.25,0.0
1.41,0.0
1.59,0.0
1.76,0.0
1.95,0.0
2.13,0.0
2.32,0.0
2.5,0.0
2.68,0.0
2.87,0.0
3.06,0.0
3.25,0.0
3.44,0.0
3.64,0.0
3.83,0.0
4.03,0.0
4.22,0.0
4.42,0.0
4.62,0.0
4.82,0.0
5.02,0.0
5.22,0.0
5.42,0.0
5.61,0.0
5.81,0.0
6.01,0.0
6.21,0.0
6.41,0.0
6.62,0.0
6.82,0.0
7.02,0.0
7.21,0.0
7.41,0.0
7.61,0.0
7.81,0.0
8.01,0.0
8.21,0.0
8.4,0.0
8.61,0.0
8.81,0.0
9.0,0.0
9.19,0.0
9.37,0.0
9.53,0.0
9.68,0.0
9.82,0.0
9.95,0.0
10.07,0.0
10.18,0.0
10.28,0.0
10.38,0.0
10.46,0.0
10.54,0.0
10.61,0.0
10.68,0.0
10.73,0.0
10.78,0.0
10.82,0.0
10.85,0.0
10.88,0.0
10.91,0.0
10.94,0.0
10.96,0.0
10.97,0.0
10.99,0.0
11.0,0.0
11.01,0.0
11.02,0.0
11.03,0.0
11.04,0.0
11.04,0.0
11.05,0.0
11.05,0.0
11.06,0.0
11.06,0.0
11.06,0.0
11.06,0.0
11.06,0.0
11.07,0.0
11.07,-0.0
11.07,-0.0
11.07,-0.0
11.07,-0.0
11.07,-0.0
11.07,-0.0
11.07,-0.0
11.07,-0.0
11.07,-0.0
11.07,-0.0
11.07,-0.0
11.07,-0.0
11.07,-0.0
11.07,-0.0
11.07,0.0
11.08,0.01
11.1,0.02
11.13,0.03
11.16,0.05
11.2,0.07
11.25,0.09
11.3,0.12
11.36,0.15
11.42,0.18
11.49,0.22
11.56,0.25
11.63,0.29
11.71,0.32
11.78,0.36
11.86,0.4
11.94,0.44
12.02,0.49
12.11,0.53
12.19,0.57
12.27,0.61
12.35,0.65
12.44,0.7
12.52,0.74
12.61,0.78
12.7,0.83
12.78,0.87
12.87,0.92
12.95,0.96
13.04,1.0
13.13,1.05
13.22,1.09
13.3,1.14
13.39,1.18
13.48,1.23
13.57,1.27
13.66,1.32
13.75,1.36
13.84,1.41
13.93,1.45
14.01,1.5
14.1,1.54
14.19,1.59
14.28,1.64
14.37,1.68
14.46,1.73
14.55,1.77
14.64,1.82
14.73,1.86
14.82,1.91
14.91,1.96
15.0,2.0
15.09,2.05
15.17,2.09
15.26,2.13
15.35,2.18
15.44,2.23
15.53,2.27
15.61,2.32
15.7,2.36
15.79,2.4
15.88,2.45
15.97,2.5
16.06,2.54
16.14,2.58
16.22,2.62
16.29,2.66
16.36,2.69
16.41,2.72
16.46,2.74
16.5,2.77
16.54,2.78
16.57,2.8
16.6,2.81
16.62,2.83
16.64,2.84
16.66,2.85
16.67,2.85
16.69,2.86
16.7,2.87
16.72,2.87
16.75,2.87
16.78,2.87
16.84,2.87
16.9,2.87
16.97,2.87
17.06,2.86
17.15,2.86
17.25,2.85
17.36,2.84
17.47,2.83
17.58,2.82
17.71,2.81
17.83,2.8
17.96,2.78
18.09,2.77
18.22,2.76
18.36,2.75
18.5,2.73
18.64,2.72
18.78,2.71
18.92,2.69
19.07,2.68
19.21,2.67
19.35,2.66
19.5,2.64
19.65,2.63
19.79,2.62
19.94,2.61
20.09,2.6
20.24,2.59
20.39,2.57
20.54,2.56
20.69,2.55
20.84,2.54
20.99,2.53
21.14,2.52
21.29,2.51
21.43,2.5
21.58,2.49
21.74,2.48
21.89,2.47
22.03,2.46
22.18,2.45
22.34,2.44
22.48,2.43
22.63,2.42
22.78,2.41
22.93,2.4
23.08,2.39
23.23,2.38
23.38,2.37
23.53,2.35
23.68,2.34
23.82,2.33
23.98,2.32
24.13,2.31
24.28,2.3
24.43,2.29
24.57,2.27
24.72,2.26
24.87,2.25
25.02,2.24
25.17,2.23
25.31,2.22
25.47,2.21
25.62,2.19
25.76,2.18
25.92,2.17
26.07,2.16
26.21,2.15
26.36,2.14
26.52,2.13
26.67,2.11
26.81,2.1
26.97,2.09
27.11,2.08
27.26,2.07
27.41,2.06
27.56,2.05
27.71,2.04
27.86,2.03
28.01,2.02
28.15,2.0
28.3,1.99
28.45,1.98
28.6,1.97
28.75,1.96
28.91,1.95
29.06,1.94
29.2,1.93
29.35,1.92
29.5,1.9
29.65,1.89
29.8,1.88
29.94,1.87
30.09,1.86
30.24,1.85
30.39,1.84
30.53,1.83
30.68,1.82
30.83,1.81
30.98,1.79
31.13,1.78
31.28,1.77
31.43,1.76
31.58,1.75
31.74,1.74
31.89,1.73
32.03,1.72
32.18,1.7
32.33,1.69
32.48,1.68
32.63,1.67
32.79,1.66
32.94,1.65
33.09,1.64
33.23,1.63
33.38,1.61
33.53,1.6
33.68,1.59
33.83,1.58
33.98,1.57
34.13,1.56
34.28,1.55
34.43,1.54
34.58,1.53
34.72,1.51
34.88,1.5
35.03,1.49
35.18,1.48
35.33,1.47
35.48,1.46
35.62,1.45
35.77,1.44
35.93,1.42
36.07,1.41
36.22,1.4
36.37,1.39
36.52,1.38
36.67,1.37
36.82,1.36
36.97,1.35
37.12,1.34
37.26,1.32
37.41,1.31
37.56,1.3
37.71,1.29
37.86,1.28
38.01,1.27
38.15,1.26
38.3,1.25
38.45,1.24
38.6,1.22
38.75,1.21
38.74,1.21
38.71,1.21
38.69,1.2
38.69,1.2
38.69,1.19
38.69,1.19
38.69,1.19
38.69,1.19
38.69,1.19
38.69,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19
38.7,1.19


==> figs/TrajsTompa/Traj_Header_10.csv <==
y,x
-0.72,0.48
-0.71,0.48
-0.69,0.48
-0.65,0.48
-0.6,0.48
-0.52,0.48
-0.43,0.48
-0.33,0.48
-0.21,0.48
-0.08,0.48
0.06,0.48
0.21,0.47
0.36,0.47
0.52,0.47
0.68,0.47
0.85,0.47
1.03,0.47
1.2,0.47
1.38,0.46
1.56,0.46
1.75,0.46
1.93,0.46
2.13,0.46
2.32,0.46
2.51,0.45
2.71,0.45
2.9,0.45
3.1,0.45
3.29,0.45
3.49,0.45
3.69,0.44
3.88,0.44
4.08,0.44
4.28,0.44
4.48,0.44
4.67,0.44
4.87,0.43
5.07,0.43
5.27,0.43
5.46,0.43
5.66,0.43
5.86,0.43
6.06,0.42
6.26,0.42
6.46,0.42
6.66,0.42
6.86,0.42
7.06,0.41
7.26,0.41
7.46,0.41
7.66,0.41
7.86,0.41
8.06,0.41
8.26,0.4
8.47,0.4
8.67,0.4
8.87,0.4
9.07,0.4
9.27,0.4
9.46,0.39
9.64,0.39
9.8,0.39
9.96,0.39
10.09,0.39
10.22,0.39
10.34,0.39
10.45,0.39
10.56,0.39
10.65,0.39
10.74,0.39
10.82,0.39
10.89,0.39
10.95,0.39
11.0,0.39
11.05,0.39
11.09,0.39
11.12,0.39
11.15,0.39
11.18,0.39
11.2,0.39
11.22,0.39
11.24,0.39
11.25,0.39
11.27,0.39
11.28,0.39
11.29,0.39
11.29,0.39
11.3,0.39
11.31,0.39
11.31,0.39
11.32,0.39
11.32,0.39
11.32,0.39
11.32,0.39
11.33,0.39
11.33,0.39
11.33,0.39
11.33,0.39
11.33,0.39
11.34,0.39
11.34,0.39
11.34,0.39
11.34,0.39
11.34,0.39
11.34,0.39
11.34,0.39
11.34,0.39
11.33,0.39
11.33,0.39
11.33,0.39
11.34,0.39
11.35,0.39
11.37,0.4
11.39,0.41
11.43,0.43
11.47,0.45
11.52,0.47
11.57,0.5
11.63,0.52
11.7,0.55
11.76,0.58
11.83,0.61
11.9,0.65
11.98,0.68
12.06,0.72
12.14,0.75
12.22,0.79
12.3,0.83
12.38,0.87
12.47,0.9
12.55,0.94
12.64,0.98
12.73,1.02
12.81,1.06
12.9,1.1
12.99,1.14
13.08,1.18
13.17,1.23
13.26,1.27
13.34,1.31
13.43,1.35
13.53,1.39
13.61,1.43
13.7,1.47
13.79,1.51
13.88,1.55
13.98,1.59
14.06,1.64
14.16,1.68
14.25,1.72
14.34,1.76
14.43,1.8
14.52,1.85
14.62,1.89
14.71,1.93
14.8,1.97
14.89,2.01
14.98,2.05
15.07,2.1
15.16,2.14
15.26,2.18
15.34,2.22
15.44,2.26
15.53,2.3
15.62,2.35
15.71,2.39
15.8,2.43
15.89,2.47
15.98,2.51
16.07,2.56
16.17,2.6
16.26,2.64
16.35,2.68
16.44,2.72
16.53,2.76
16.61,2.8
16.68,2.83
16.74,2.86
16.79,2.88
16.84,2.91
16.88,2.93
16.92,2.94
16.95,2.96
16.98,2.97
17.0,2.98
17.02,2.99
17.04,3.0
17.06,3.0
17.07,3.01
17.08,3.02
17.1,3.02
17.13,3.02
17.17,3.02
17.22,3.02
17.29,3.02
17.36,3.01
17.44,3.01
17.54,3.0
17.64,2.99
17.75,2.98
17.86,2.97
17.97,2.96
18.09,2.95
18.22,2.94
18.35,2.92
18.48,2.91
18.61,2.9
18.75,2.88
18.89,2.87
19.03,2.86
19.17,2.84
19.32,2.83
19.46,2.82
19.6,2.8
19.74,2.79
19.88,2.78
20.03,2.77
20.18,2.75
20.33,2.74
20.47,2.73
20.62,2.72
20.77,2.71
20.92,2.7
21.06,2.69
21.21,2.67
21.36,2.66
21.51,2.65
21.66,2.64
21.81,2.63
21.96,2.62
22.11,2.61
22.26,2.6
22.41,2.59
22.55,2.58
22.7,2.56
22.84,2.55
23.0,2.54
23.14,2.53
23.29,2.52
23.44,2.51
23.59,2.5
23.74,2.48
23.89,2.47
24.04,2.46
24.19,2.45
24.34,2.44
24.49,2.42
24.64,2.41
24.79,2.4
24.94,2.39
25.09,2.38
25.24,2.36
25.39,2.35
25.54,2.34
25.69,2.33
25.84,2.31
25.99,2.3
26.14,2.29
26.29,2.28
26.44,2.27
26.58,2.25
26.73,2.24
26.88,2.23
27.03,2.22
27.18,2.21
27.33,2.19
27.48,2.18
27.63,2.17
27.78,2.16
27.93,2.15
28.08,2.14
28.23,2.12
28.39,2.11
28.54,2.1
28.68,2.09
28.83,2.08
28.99,2.06
29.14,2.05
29.28,2.04
29.43,2.03
29.58,2.02
29.73,2.01
29.88,1.99
30.03,1.98
30.18,1.97
30.33,1.96
30.48,1.95
30.64,1.93
30.79,1.92
30.93,1.91
31.08,1.9
31.23,1.89
31.38,1.88
31.53,1.86
31.68,1.85
31.83,1.84
31.97,1.83
32.12,1.82
32.27,1.8
32.42,1.79
32.57,1.78
32.72,1.77
32.87,1.76
33.02,1.74
33.18,1.73
33.32,1.72
33.47,1.71
33.62,1.7
33.77,1.69
33.92,1.67
34.07,1.66
34.22,1.65
34.36,1.64
34.51,1.63
34.67,1.61
34.81,1.6
34.96,1.59
35.11,1.58
35.26,1.57
35.41,1.55
35.56,1.54
35.7,1.53
35.85,1.52
36.0,1.51
36.15,1.5
36.3,1.48
36.45,1.47
36.6,1.46
36.75,1.45
36.9,1.44
37.05,1.43
37.19,1.41
37.34,1.4
37.49,1.39
37.64,1.38
37.78,1.37
37.93,1.35
38.08,1.34
38.22,1.33
38.38,1.32
38.53,1.31
38.68,1.3
38.71,1.29


==> figs/TrajsTompa/Traj_Header_11.csv <==
y,x
0.51,-0.58
0.52,-0.58
0.54,-0.58
0.58,-0.58
0.64,-0.58
0.71,-0.58
0.8,-0.58
0.9,-0.58
1.01,-0.58
1.14,-0.58
1.28,-0.58
1.43,-0.57
1.58,-0.57
1.74,-0.57
1.91,-0.57
2.08,-0.57
2.25,-0.56
2.44,-0.56
2.62,-0.56
2.8,-0.56
2.99,-0.56
3.18,-0.55
3.36,-0.55
3.55,-0.55
3.75,-0.55
3.93,-0.55
4.13,-0.54
4.32,-0.54
4.51,-0.54
4.71,-0.54
4.9,-0.54
5.1,-0.53
5.3,-0.53
5.49,-0.53
5.69,-0.53
5.89,-0.53
6.09,-0.52
6.28,-0.52
6.48,-0.52
6.68,-0.52
6.88,-0.52
7.08,-0.51
7.27,-0.51
7.47,-0.51
7.67,-0.51
7.87,-0.5
8.07,-0.5
8.27,-0.5
8.47,-0.5
8.67,-0.5
8.86,-0.49
9.06,-0.49
9.26,-0.49
9.45,-0.49
9.63,-0.49
9.8,-0.48
9.95,-0.48
10.09,-0.48
10.21,-0.48
10.33,-0.48
10.44,-0.48
10.54,-0.48
10.64,-0.48
10.72,-0.48
10.8,-0.48
10.87,-0.48
10.94,-0.48
10.99,-0.48
11.04,-0.48
11.08,-0.48
11.11,-0.48
11.14,-0.48
11.17,-0.48
11.19,-0.48
11.21,-0.48
11.22,-0.48
11.23,-0.48
11.24,-0.48
11.24,-0.48
11.24,-0.48
11.23,-0.48
11.23,-0.48
11.22,-0.48
11.21,-0.48
11.2,-0.48
11.19,-0.48
11.17,-0.48
11.17,-0.48
11.16,-0.48
11.15,-0.48
11.13,-0.48
11.12,-0.48
11.12,-0.48
11.11,-0.48
11.11,-0.48
11.12,-0.48
11.13,-0.48
11.16,-0.47
11.2,-0.47
11.24,-0.46
11.29,-0.46
11.35,-0.45
11.41,-0.44
11.48,-0.44
11.56,-0.43
11.63,-0.42
11.71,-0.41
11.79,-0.4
11.88,-0.39
11.96,-0.39
12.05,-0.38
12.14,-0.37
12.23,-0.36
12.32,-0.35
12.42,-0.34
12.51,-0.33
12.61,-0.32
12.7,-0.31
12.8,-0.3
12.9,-0.29
12.99,-0.28
13.09,-0.27
13.19,-0.26
13.29,-0.25
13.39,-0.24
13.49,-0.22
13.58,-0.21
13.68,-0.2
13.78,-0.19
13.88,-0.18
13.98,-0.17
14.07,-0.16
14.17,-0.15
14.27,-0.14
14.37,-0.13
14.47,-0.12
14.57,-0.11
14.67,-0.1
14.77,-0.08
14.87,-0.07
14.97,-0.06
15.07,-0.05
15.17,-0.04
15.26,-0.03
15.36,-0.02
15.46,-0.01
15.56,0.0
15.66,0.01
15.76,0.02
15.85,0.03
15.95,0.04
16.05,0.05
16.15,0.07
16.25,0.08
16.35,0.09
16.45,0.1
16.55,0.11
16.65,0.12
16.75,0.13
16.84,0.14
16.92,0.15
16.99,0.16
17.06,0.16
17.12,0.17
17.17,0.18
17.21,0.18
17.25,0.18
17.28,0.19
17.31,0.19
17.33,0.19
17.35,0.2
17.37,0.2
17.39,0.2
17.4,0.2
17.42,0.2
17.45,0.2
17.49,0.2
17.54,0.2
17.61,0.2
17.69,0.2
17.77,0.2
17.86,0.2
17.96,0.2
18.07,0.2
18.18,0.2
18.3,0.2
18.42,0.2
18.55,0.2
18.68,0.2
18.81,0.19
18.95,0.19
19.08,0.19
19.22,0.19
19.36,0.19
19.51,0.19
19.65,0.19
19.67,0.19
19.66,0.19
19.65,0.19
19.65,0.18
19.65,0.18
19.65,0.18
19.65,0.18
19.65,0.18
19.65,0.18
19.65,0.18


==> figs/TrajsTompa/Traj_Header_12.csv <==
y,x
0.22,0.65
0.23,0.65
0.25,0.65
0.29,0.65
0.35,0.65
0.42,0.65
0.51,0.65
0.62,0.65
0.74,0.65
0.87,0.65
1.0,0.65
1.15,0.64
1.3,0.64
1.46,0.64
1.63,0.64
1.8,0.64
1.97,0.63
2.15,0.63
2.33,0.63
2.52,0.63
2.7,0.63
2.89,0.62
3.09,0.62
3.28,0.62
3.47,0.62
3.67,0.61
3.87,0.61
4.06,0.61
4.25,0.61
4.45,0.6
4.65,0.6
4.84,0.6
5.04,0.6
5.24,0.59
5.44,0.59
5.63,0.59
5.83,0.59
6.03,0.59
6.23,0.58
6.43,0.58
6.62,0.58
6.83,0.58
7.02,0.57
7.22,0.57
7.41,0.57
7.61,0.57
7.8,0.56
8.0,0.56
8.2,0.56
8.4,0.56
8.6,0.55
8.8,0.55
9.0,0.55
9.2,0.55
9.4,0.55
9.59,0.54
9.77,0.54
9.93,0.54
10.08,0.54
10.22,0.54
10.35,0.54
10.47,0.53
10.58,0.53
10.68,0.53
10.78,0.53
10.86,0.53
10.94,0.53
11.01,0.53
11.07,0.53
11.12,0.53
11.17,0.53
11.21,0.53
11.25,0.53
11.28,0.53
11.31,0.53
11.33,0.53
11.35,0.53
11.37,0.53
11.38,0.53
11.39,0.53
11.41,0.53
11.41,0.53
11.42,0.53
11.43,0.53
11.44,0.53
11.44,0.53
11.45,0.53
11.45,0.53
11.45,0.53
11.45,0.53
11.46,0.53
11.46,0.53
11.46,0.53
11.46,0.53
11.46,0.53
11.47,0.53
11.47,0.53
11.47,0.53
11.47,0.53
11.47,0.53
11.47,0.53
11.47,0.53
11.46,0.53
11.46,0.53
11.46,0.53
11.46,0.53
11.47,0.53
11.48,0.54
11.5,0.55
11.52,0.56
11.56,0.58
11.6,0.59
11.65,0.62
11.71,0.64
11.77,0.67
11.83,0.7
11.9,0.73
11.97,0.76
12.04,0.79
12.12,0.83
12.2,0.86
12.28,0.9
12.36,0.93
12.44,0.97
12.53,1.01
12.61,1.04
12.7,1.08
12.78,1.12
12.87,1.16
12.96,1.2
13.04,1.24
13.13,1.28
13.22,1.32
13.31,1.36
13.4,1.4
13.49,1.44
13.58,1.48
13.67,1.52
13.76,1.56
13.85,1.6
13.95,1.64
14.03,1.68
14.12,1.72
14.21,1.76
14.31,1.8
14.4,1.84
14.49,1.88
14.58,1.92
14.67,1.96
14.76,2.0
14.85,2.04
14.94,2.08
15.03,2.12
15.12,2.17
15.22,2.21
15.31,2.25
15.4,2.29
15.49,2.33
15.58,2.37
15.68,2.41
15.77,2.45
15.86,2.49
15.95,2.53
16.04,2.57
16.13,2.62
16.22,2.66
16.32,2.7
16.41,2.74
16.5,2.78
16.59,2.82
16.68,2.86
16.76,2.89
16.83,2.93
16.89,2.95
16.95,2.98
16.99,3.0
17.04,3.02
17.07,3.04
17.11,3.05
17.13,3.06
17.16,3.07
17.18,3.08
17.2,3.09
17.21,3.1
17.22,3.1
17.24,3.11
17.25,3.11
17.28,3.11
17.32,3.11
17.37,3.11
17.44,3.11
17.51,3.1
17.6,3.1
17.69,3.09
17.79,3.08
17.9,3.07
18.01,3.06
18.13,3.05
18.25,3.04
18.38,3.02
18.5,3.01
18.64,3.0
18.77,2.99
18.91,2.97
19.04,2.96
19.18,2.94
19.32,2.93
19.46,2.92
19.6,2.9
19.74,2.89
19.89,2.88
20.03,2.86
20.18,2.85
20.33,2.84
20.47,2.83
20.62,2.81
20.77,2.8
20.91,2.79
21.06,2.78
21.21,2.77
21.35,2.76
21.5,2.74
21.64,2.73
21.8,2.72
21.94,2.71
22.09,2.7
22.23,2.69
22.38,2.68
22.53,2.67
22.67,2.65
22.82,2.64
22.97,2.63
23.12,2.62
23.27,2.61
23.42,2.6
23.57,2.58
23.72,2.57
23.87,2.56
24.02,2.55
24.17,2.54
24.31,2.52
24.46,2.51
24.62,2.5
24.76,2.49
24.91,2.47
25.06,2.46
25.22,2.45
25.37,2.43
25.51,2.42
25.66,2.41
25.82,2.4
25.96,2.38
26.11,2.37
26.26,2.36
26.41,2.35
26.56,2.33
26.71,2.32
26.86,2.31
27.01,2.3
27.16,2.28
27.31,2.27
27.46,2.26
27.61,2.25
27.76,2.24
27.91,2.22
28.06,2.21
28.21,2.2
28.35,2.19
28.51,2.17
28.65,2.16
28.8,2.15
28.95,2.14
29.11,2.13
29.25,2.11
29.4,2.1
29.55,2.09
29.69,2.08
29.84,2.07
29.99,2.05
30.14,2.04
30.29,2.03
30.44,2.02
30.6,2.0
30.74,1.99
30.89,1.98
31.04,1.97
31.2,1.96
31.35,1.94
31.49,1.93
31.64,1.92
31.79,1.91
31.94,1.89
32.09,1.88
32.24,1.87
32.39,1.86
32.54,1.84
32.69,1.83
32.84,1.82
32.99,1.81
33.14,1.8
33.29,1.78
33.44,1.77
33.59,1.76
33.74,1.75
33.89,1.73
34.04,1.72
34.19,1.71
34.34,1.7
34.49,1.68
34.64,1.67
34.78,1.66
34.94,1.65
35.09,1.64
35.24,1.62
35.38,1.61
35.54,1.6
35.69,1.59
35.83,1.57
35.99,1.56
36.13,1.55
36.28,1.54
36.43,1.52
36.58,1.51
36.73,1.5
36.87,1.49
37.02,1.48
37.17,1.46
37.32,1.45
37.47,1.44
37.61,1.43
37.76,1.42
37.91,1.4
38.06,1.39
38.21,1.38
38.36,1.37
38.51,1.35
38.66,1.34
38.72,1.34


==> figs/TrajsTompa/Traj_Header_13.csv <==
y,x
0.15,-0.31
0.16,-0.31
0.18,-0.31
0.21,-0.31
0.27,-0.31
0.34,-0.31
0.43,-0.31
0.54,-0.31
0.65,-0.31
0.78,-0.31
0.91,-0.31
1.06,-0.31
1.21,-0.31
1.37,-0.31
1.53,-0.31
1.7,-0.31
1.87,-0.3
2.05,-0.3
2.23,-0.3
2.42,-0.3
2.6,-0.3
2.79,-0.3
2.98,-0.3
3.17,-0.3
3.36,-0.3
3.54,-0.29
3.74,-0.29
3.93,-0.29
4.13,-0.29
4.32,-0.29
4.51,-0.29
4.71,-0.29
4.91,-0.29
5.11,-0.29
5.3,-0.28
5.5,-0.28
5.7,-0.28
5.9,-0.28
6.1,-0.28
6.29,-0.28
6.49,-0.28
6.69,-0.28
6.88,-0.28
7.08,-0.27
7.27,-0.27
7.48,-0.27
7.67,-0.27
7.87,-0.27
8.07,-0.27
8.28,-0.27
8.48,-0.27
8.67,-0.27
8.87,-0.26
9.08,-0.26
9.28,-0.26
9.47,-0.26
9.64,-0.26
9.8,-0.26
9.96,-0.26
10.1,-0.26
10.23,-0.26
10.34,-0.26
10.45,-0.26
10.55,-0.26
10.65,-0.26
10.74,-0.26
10.82,-0.26
10.89,-0.26
10.95,-0.26
11.0,-0.26
11.05,-0.26
11.09,-0.26
11.12,-0.26
11.15,-0.26
11.18,-0.26
11.2,-0.26
11.22,-0.26
11.23,-0.26
11.24,-0.26
11.25,-0.26
11.25,-0.26
11.25,-0.26
11.25,-0.26
11.24,-0.26
11.23,-0.26
11.22,-0.26
11.21,-0.26
11.2,-0.26
11.19,-0.26
11.19,-0.26
11.17,-0.26
11.16,-0.26
11.15,-0.26
11.14,-0.26
11.13,-0.26
11.12,-0.26
11.12,-0.26
11.13,-0.25
11.15,-0.25
11.18,-0.25
11.21,-0.25
11.26,-0.24
11.31,-0.23
11.37,-0.23
11.43,-0.22
11.5,-0.22
11.57,-0.21
11.65,-0.2
11.73,-0.19
11.81,-0.18
11.89,-0.18
11.98,-0.17
12.07,-0.16
12.16,-0.15
12.25,-0.14
12.35,-0.13
12.44,-0.12
12.53,-0.11
12.63,-0.1
12.72,-0.09
12.82,-0.08
12.92,-0.07
13.02,-0.06
13.11,-0.05
13.21,-0.04
13.31,-0.03
13.41,-0.02
13.5,-0.01
13.6,-0.0
13.7,0.01
13.8,0.02
13.9,0.03
14.0,0.04
14.1,0.05
14.2,0.06
14.3,0.07
14.4,0.08
14.5,0.09
14.6,0.1
14.7,0.11
14.8,0.12
14.9,0.13
14.99,0.14
15.09,0.15
15.19,0.16
15.29,0.17
15.39,0.18
15.49,0.19
15.59,0.2
15.69,0.21
15.79,0.22
15.89,0.23
15.98,0.24
16.08,0.25
16.18,0.27
16.28,0.28
16.38,0.29
16.48,0.3
16.58,0.31
16.68,0.32
16.78,0.33
16.87,0.34
16.95,0.34
17.02,0.35
17.09,0.36
17.14,0.36
17.19,0.37
17.23,0.37
17.27,0.38
17.3,0.38
17.33,0.38
17.35,0.39
17.37,0.39
17.39,0.39
17.4,0.39
17.42,0.39
17.44,0.39
17.46,0.39
17.51,0.39
17.56,0.39
17.62,0.39
17.69,0.39
17.78,0.39
17.87,0.39
17.97,0.39
18.08,0.39
18.19,0.39
18.3,0.39
18.43,0.39
18.55,0.38
18.68,0.38
18.81,0.38
18.94,0.38
19.08,0.38
19.22,0.37
19.36,0.37
19.5,0.37
19.64,0.37
19.67,0.37
19.65,0.37
19.65,0.37
19.65,0.37
19.65,0.37
19.65,0.37
19.65,0.37
19.65,0.37
19.65,0.37
19.65,0.37


==> figs/TrajsTompa/Traj_Header_14.csv <==
y,x
-0.87,-0.77
-0.86,-0.77
-0.84,-0.77
-0.8,-0.77
-0.75,-0.76
-0.67,-0.76
-0.58,-0.76
-0.48,-0.76
-0.37,-0.76
-0.24,-0.76
-0.1,-0.76
0.04,-0.75
0.2,-0.75
0.36,-0.75
0.53,-0.75
0.7,-0.74
0.87,-0.74
1.05,-0.74
1.23,-0.74
1.42,-0.73
1.61,-0.73
1.8,-0.73
1.98,-0.73
2.17,-0.72
2.36,-0.72
2.55,-0.72
2.75,-0.72
2.95,-0.71
3.14,-0.71
3.34,-0.71
3.54,-0.71
3.73,-0.7
3.93,-0.7
4.13,-0.7
4.32,-0.69
4.52,-0.69
4.72,-0.69
4.91,-0.69
5.11,-0.68
5.31,-0.68
5.51,-0.68
5.7,-0.68
5.9,-0.67
6.09,-0.67
6.3,-0.67
6.49,-0.67
6.69,-0.66
6.88,-0.66
7.08,-0.66
7.27,-0.65
7.47,-0.65
7.68,-0.65
7.87,-0.65
8.07,-0.64
8.27,-0.64
8.46,-0.64
8.66,-0.64
8.86,-0.63
9.06,-0.63
9.26,-0.63
9.46,-0.62
9.65,-0.62
9.83,-0.62
9.99,-0.62
10.14,-0.62
10.28,-0.61
10.41,-0.61
10.53,-0.61
10.64,-0.61
10.74,-0.61
10.84,-0.61
10.92,-0.61
11.0,-0.61
11.07,-0.61
11.13,-0.61
11.19,-0.61
11.23,-0.61
11.27,-0.61
11.31,-0.61
11.34,-0.61
11.37,-0.61
11.39,-0.61
11.4,-0.61
11.42,-0.61
11.43,-0.61
11.43,-0.61
11.44,-0.61
11.44,-0.61
11.43,-0.61
11.43,-0.61
11.42,-0.61
11.41,-0.61
11.4,-0.61
11.38,-0.61
11.37,-0.61
11.37,-0.61
11.36,-0.61
11.34,-0.61
11.33,-0.61
11.32,-0.61
11.31,-0.61
11.3,-0.61
11.3,-0.61
11.31,-0.61
11.33,-0.61
11.36,-0.6
11.39,-0.6
11.44,-0.59
11.49,-0.59
11.54,-0.58
11.61,-0.58
11.67,-0.57
11.75,-0.56
11.82,-0.55
11.9,-0.54
11.98,-0.53
12.07,-0.52
12.16,-0.52
12.24,-0.51
12.33,-0.5
12.42,-0.49
12.51,-0.48
12.61,-0.47
12.7,-0.46
12.79,-0.45
12.89,-0.44
12.99,-0.43
13.08,-0.42
13.18,-0.4
13.28,-0.39
13.37,-0.38
13.47,-0.37
13.56,-0.36
13.66,-0.35
13.76,-0.34
13.86,-0.33
13.96,-0.32
14.06,-0.31
14.16,-0.3
14.26,-0.29
14.36,-0.27
14.46,-0.26
14.56,-0.25
14.66,-0.24
14.76,-0.23
14.86,-0.22
14.96,-0.21
15.06,-0.2
15.16,-0.18
15.26,-0.17
15.35,-0.16
15.46,-0.15
15.56,-0.14
15.66,-0.13
15.75,-0.12
15.85,-0.11
15.95,-0.1
16.05,-0.08
16.15,-0.07
16.25,-0.06
16.34,-0.05
16.44,-0.04
16.54,-0.03
16.64,-0.02
16.74,-0.01
16.85,0.0
16.94,0.01
17.03,0.02
17.11,0.03
17.19,0.04
17.25,0.05
17.31,0.06
17.36,0.06
17.4,0.07
17.44,0.07
17.47,0.07
17.5,0.08
17.52,0.08
17.54,0.08
17.56,0.08
17.58,0.09
17.59,0.09
17.61,0.09
17.64,0.09
17.68,0.09
17.73,0.09
17.8,0.09
17.87,0.09
17.96,0.09
18.05,0.09
18.15,0.09
18.25,0.09
18.37,0.09
18.49,0.09
18.61,0.09
18.73,0.09
18.86,0.09
19.0,0.09
19.14,0.08
19.27,0.08
19.41,0.08
19.55,0.08
19.69,0.08
19.68,0.08
19.67,0.08
19.65,0.08
19.64,0.08
19.65,0.08
19.65,0.08
19.65,0.08
19.65,0.08
19.65,0.08
19.65,0.08
19.65,0.08


==> figs/TrajsTompa/Traj_Header_15.csv <==
y,x
-0.06,0.36
-0.05,0.36
-0.03,0.36
0.01,0.36
0.06,0.36
0.14,0.36
0.23,0.36
0.33,0.36
0.44,0.36
0.57,0.36
0.71,0.36
0.86,0.36
1.01,0.36
1.17,0.36
1.34,0.35
1.51,0.35
1.69,0.35
1.87,0.35
2.05,0.35
2.24,0.35
2.42,0.35
2.61,0.35
2.79,0.34
2.99,0.34
3.18,0.34
3.38,0.34
3.57,0.34
3.76,0.34
3.95,0.34
4.14,0.34
4.34,0.33
4.54,0.33
4.73,0.33
4.93,0.33
5.13,0.33
5.32,0.33
5.52,0.33
5.72,0.33
5.92,0.32
6.11,0.32
6.32,0.32
6.52,0.32
6.71,0.32
6.91,0.32
7.11,0.32
7.3,0.31
7.51,0.31
7.71,0.31
7.9,0.31
8.1,0.31
8.3,0.31
8.49,0.31
8.69,0.31
8.89,0.3
9.08,0.3
9.28,0.3
9.47,0.3
9.65,0.3
9.81,0.3
9.96,0.3
10.11,0.3
10.24,0.3
10.35,0.3
10.46,0.3
10.56,0.3
10.66,0.29
10.74,0.29
10.82,0.29
10.89,0.29
10.95,0.29
11.01,0.29
11.05,0.29
11.1,0.29
11.13,0.29
11.16,0.29
11.19,0.29
11.21,0.29
11.23,0.29
11.25,0.29
11.26,0.29
11.28,0.3
11.29,0.3
11.3,0.3
11.3,0.3
11.31,0.3
11.32,0.3
11.32,0.3
11.33,0.3
11.33,0.3
11.33,0.3
11.33,0.3
11.34,0.3
11.34,0.3
11.34,0.3
11.34,0.3
11.35,0.3
11.35,0.3
11.35,0.3
11.35,0.29
11.35,0.29
11.35,0.29
11.35,0.29
11.35,0.29
11.35,0.29
11.34,0.29
11.34,0.29
11.34,0.29
11.34,0.29
11.35,0.3
11.36,0.3
11.38,0.31
11.4,0.32
11.44,0.34
11.48,0.36
11.52,0.39
11.58,0.41
11.63,0.44
11.69,0.47
11.76,0.51
11.83,0.54
11.9,0.58
11.97,0.61
12.05,0.65
12.13,0.69
12.21,0.73
12.29,0.77
12.38,0.81
12.46,0.86
12.54,0.9
12.63,0.94
12.71,0.98
12.8,1.03
12.89,1.07
12.97,1.11
13.06,1.16
13.15,1.2
13.24,1.24
13.33,1.29
13.42,1.33
13.5,1.38
13.59,1.42
13.68,1.47
13.77,1.51
13.85,1.55
13.94,1.6
14.03,1.64
14.12,1.69
14.21,1.73
14.3,1.78
14.39,1.82
14.48,1.87
14.57,1.91
14.65,1.96
14.74,2.0
14.83,2.05
14.92,2.09
15.01,2.14
15.1,2.18
15.19,2.23
15.28,2.27
15.37,2.32
15.46,2.36
15.55,2.41
15.63,2.45
15.72,2.5
15.81,2.54
15.9,2.58
15.99,2.63
16.08,2.67
16.17,2.72
16.26,2.76
16.35,2.81
16.43,2.85
16.51,2.89
16.58,2.92
16.64,2.96
16.7,2.98
16.75,3.01
16.79,3.03
16.83,3.05
16.86,3.07
16.89,3.08
16.91,3.09
16.93,3.1
16.95,3.11
16.96,3.12
16.98,3.13
16.99,3.13
17.01,3.14
17.04,3.14
17.08,3.14
17.13,3.14
17.2,3.13
17.27,3.13
17.35,3.12
17.45,3.12
17.55,3.11
17.66,3.1
17.77,3.09
17.89,3.07
18.01,3.06
18.14,3.05
18.27,3.04
18.4,3.02
18.53,3.01
18.67,2.99
18.81,2.98
18.95,2.97
19.09,2.95
19.23,2.94
19.37,2.92
19.52,2.91
19.66,2.9
19.8,2.88
19.95,2.87
20.09,2.86
20.24,2.85
20.39,2.83
20.54,2.82
20.68,2.81
20.83,2.8
20.98,2.79
21.13,2.78
21.28,2.76
21.42,2.75
21.58,2.74
21.72,2.73
21.87,2.72
22.02,2.71
22.17,2.7
22.32,2.68
22.47,2.67
22.62,2.66
22.77,2.65
22.92,2.64
23.07,2.63
23.22,2.61
23.37,2.6
23.52,2.59
23.67,2.58
23.82,2.57
23.97,2.55
24.12,2.54
24.27,2.53
24.42,2.52
24.57,2.5
24.72,2.49
24.87,2.48
25.02,2.47
25.16,2.45
25.32,2.44
25.47,2.43
25.61,2.42
25.76,2.4
25.91,2.39
26.05,2.38
26.2,2.37
26.35,2.35
26.5,2.34
26.65,2.33
26.8,2.32
26.95,2.3
27.1,2.29
27.25,2.28
27.4,2.27
27.55,2.25
27.7,2.24
27.85,2.23
28.0,2.22
28.15,2.21
28.3,2.19
28.45,2.18
28.6,2.17
28.75,2.16
28.89,2.15
29.05,2.13
29.19,2.12
29.34,2.11
29.49,2.1
29.63,2.09
29.78,2.07
29.93,2.06
30.08,2.05
30.23,2.04
30.38,2.02
30.53,2.01
30.68,2.0
30.83,1.99
30.98,1.97
31.13,1.96
31.28,1.95
31.43,1.94
31.58,1.93
31.73,1.91
31.88,1.9
32.03,1.89
32.18,1.88
32.33,1.86
32.48,1.85
32.63,1.84
32.77,1.83
32.92,1.81
33.07,1.8
33.22,1.79
33.37,1.78
33.52,1.77
33.67,1.75
33.82,1.74
33.97,1.73
34.12,1.72
34.27,1.7
34.41,1.69
34.56,1.68
34.71,1.67
34.86,1.66
35.01,1.64
35.16,1.63
35.31,1.62
35.46,1.61
35.61,1.59
35.76,1.58
35.91,1.57
36.06,1.56
36.21,1.54
36.36,1.53
36.51,1.52
36.65,1.51
36.81,1.5
36.95,1.48
37.1,1.47
37.26,1.46
37.4,1.45
37.55,1.43
37.7,1.42
37.85,1.41
38.0,1.4
38.15,1.38
38.3,1.37
38.45,1.36
38.6,1.35
38.71,1.34


==> figs/TrajsTompa/Traj_Header_16.csv <==
y,x
-0.46,0.91
-0.45,0.91
-0.43,0.91
-0.39,0.91
-0.34,0.91
-0.27,0.91
-0.18,0.91
-0.08,0.91
0.04,0.91
0.17,0.9
0.31,0.9
0.45,0.9
0.61,0.9
0.77,0.89
0.94,0.89
1.11,0.89
1.29,0.88
1.47,0.88
1.65,0.88
1.84,0.88
2.02,0.87
2.21,0.87
2.39,0.87
2.59,0.86
2.78,0.86
2.97,0.86
3.16,0.85
3.36,0.85
3.55,0.85
3.75,0.84
3.94,0.84
4.14,0.84
4.34,0.83
4.53,0.83
4.73,0.83
4.92,0.82
5.12,0.82
5.32,0.82
5.52,0.81
5.72,0.81
5.93,0.81
6.13,0.8
6.32,0.8
6.52,0.8
6.72,0.8
6.92,0.79
7.12,0.79
7.32,0.79
7.52,0.78
7.73,0.78
7.93,0.78
8.13,0.77
8.33,0.77
8.53,0.77
8.72,0.76
8.92,0.76
9.12,0.76
9.31,0.75
9.51,0.75
9.69,0.75
9.85,0.74
10.01,0.74
10.15,0.74
10.27,0.74
10.39,0.74
10.5,0.74
10.6,0.74
10.7,0.74
10.78,0.74
10.86,0.74
10.93,0.74
10.99,0.74
11.04,0.74
11.09,0.74
11.13,0.74
11.17,0.74
11.2,0.74
11.22,0.74
11.24,0.74
11.26,0.74
11.28,0.74
11.29,0.74
11.29,0.74
11.3,0.74
11.29,0.74
11.29,0.74
11.29,0.74
11.28,0.74
11.27,0.74
11.26,0.74
11.24,0.74
11.23,0.74
11.23,0.74
11.22,0.74
11.2,0.74
11.19,0.74
11.18,0.74
11.17,0.74
11.17,0.74
11.17,0.74
11.17,0.74
11.19,0.74
11.22,0.74
11.26,0.75
11.3,0.75
11.35,0.76
11.41,0.76
11.47,0.77
11.54,0.77
11.61,0.78
11.69,0.78
11.77,0.79
11.85,0.8
11.94,0.8
12.02,0.81
12.11,0.82
12.2,0.82
12.29,0.83
12.38,0.84
12.48,0.85
12.57,0.85
12.67,0.86
12.76,0.87
12.86,0.88
12.95,0.88
13.05,0.89
13.15,0.9
13.25,0.91
13.35,0.92
13.44,0.92
13.54,0.93
13.64,0.94
13.74,0.95
13.84,0.96
13.94,0.96
14.04,0.97
14.13,0.98
14.23,0.99
14.33,1.0
14.43,1.0
14.53,1.01
14.63,1.02
14.73,1.03
14.83,1.04
14.93,1.05
15.03,1.05
15.13,1.06
15.23,1.07
15.33,1.08
15.43,1.09
15.53,1.09
15.63,1.1
15.73,1.11
15.83,1.12
15.93,1.13
16.03,1.14
16.13,1.14
16.23,1.15
16.33,1.16
16.43,1.17
16.52,1.18
16.62,1.18
16.73,1.19
16.82,1.2
16.91,1.21
16.99,1.21
17.07,1.22
17.13,1.23
17.19,1.23
17.24,1.23
17.28,1.24
17.32,1.24
17.35,1.24
17.38,1.25
17.4,1.25
17.42,1.25
17.44,1.25
17.46,1.25
17.47,1.25
17.49,1.25
17.52,1.25
17.56,1.25
17.62,1.25
17.68,1.25
17.76,1.25
17.84,1.25
17.94,1.24
18.03,1.24
18.14,1.24
18.26,1.23
18.37,1.23
18.5,1.22
18.62,1.22
18.76,1.21
18.89,1.21
19.02,1.2
19.16,1.2
19.3,1.19
19.43,1.19
19.57,1.18
19.71,1.18
19.86,1.17
20.01,1.17
20.15,1.16
20.3,1.16
20.44,1.15
20.59,1.15
20.73,1.14
20.88,1.14
21.03,1.13
21.18,1.13
21.33,1.12
21.47,1.12
21.62,1.11
21.77,1.11
21.92,1.1
22.07,1.1
22.21,1.09
22.37,1.09
22.52,1.08
22.66,1.08
22.81,1.07
22.96,1.07
23.11,1.06
23.26,1.06
23.41,1.05
23.56,1.05
23.71,1.04
23.86,1.04
24.0,1.03
24.16,1.03
24.3,1.03
24.45,1.02
24.6,1.02
24.75,1.01
24.9,1.0
25.06,1.0
25.21,0.99
25.36,0.99
25.51,0.98
25.66,0.98
25.81,0.97
25.96,0.97
26.11,0.96
26.26,0.96
26.41,0.95
26.56,0.95
26.71,0.94
26.86,0.94
27.0,0.93
27.16,0.93
27.31,0.92
27.46,0.92
27.61,0.91
27.76,0.91
27.91,0.9
28.06,0.9
28.21,0.89
28.36,0.89
28.51,0.88
28.66,0.88
28.81,0.87
28.96,0.87
29.11,0.86
29.26,0.86
29.41,0.85
29.56,0.85
29.71,0.84
29.86,0.84
30.01,0.83
30.16,0.83
30.3,0.82
30.45,0.82
30.6,0.81
30.75,0.81
30.91,0.8
31.06,0.8
31.21,0.79
31.36,0.79
31.51,0.78
31.66,0.78
31.8,0.77
31.95,0.77
32.1,0.76
32.25,0.76
32.4,0.75
32.56,0.75
32.7,0.74
32.86,0.74
33.01,0.73
33.15,0.73
33.3,0.72
33.45,0.72
33.6,0.71
33.75,0.71
33.9,0.7
34.05,0.7
34.2,0.69
34.35,0.69
34.5,0.68
34.65,0.68
34.8,0.67
34.95,0.67
35.1,0.66
35.25,0.66
35.4,0.65
35.55,0.65
35.7,0.64
35.85,0.64
36.0,0.63
36.15,0.63
36.3,0.62
36.45,0.62
36.6,0.61
36.75,0.61
36.9,0.6
37.06,0.6
37.21,0.59
37.35,0.59
37.51,0.58
37.66,0.58
37.8,0.57
37.95,0.57
38.1,0.56
38.25,0.56
38.4,0.55
38.55,0.55
38.69,0.54
38.84,0.54
38.99,0.53
39.14,0.53
39.29,0.52
39.44,0.52
39.59,0.51
39.74,0.51
39.89,0.5
40.04,0.5
40.19,0.49
40.34,0.49
40.49,0.48
40.64,0.48
40.79,0.47
40.94,0.47
41.09,0.46
41.23,0.46
41.38,0.45
41.53,0.45
41.68,0.44
41.83,0.44
41.97,0.43
42.12,0.43
42.27,0.42
42.42,0.42
42.57,0.41
42.72,0.41
42.87,0.4
43.02,0.4
43.17,0.39
43.32,0.39
43.47,0.38
43.62,0.38
43.76,0.37
43.91,0.37
44.06,0.36
44.21,0.36
44.36,0.35
44.51,0.35
44.66,0.35
44.81,0.34
44.96,0.34
45.11,0.33
45.26,0.33
45.41,0.32
45.56,0.31
45.71,0.31
45.86,0.3
46.01,0.3
46.16,0.29
46.31,0.29
46.46,0.28
46.61,0.28
46.75,0.28
46.9,0.27
47.05,0.27
47.2,0.26
47.35,0.26
47.5,0.25
47.66,0.25
47.8,0.24
47.95,0.24
48.1,0.23
48.25,0.23
48.4,0.22
48.55,0.22
48.7,0.21
48.85,0.21
48.99,0.2
49.15,0.2
49.3,0.19
49.45,0.19
49.6,0.18
49.75,0.18
49.9,0.17
50.05,0.17
50.19,0.16
50.34,0.16
50.49,0.15
50.64,0.15


==> figs/TrajsTompa/Traj_Header_17.csv <==
y,x
-0.07,0.37
-0.06,0.37
-0.04,0.37
-0.0,0.37
0.06,0.37
0.13,0.37
0.22,0.37
0.32,0.37
0.44,0.37
0.57,0.37
0.7,0.37
0.85,0.37
1.0,0.37
1.15,0.37
1.32,0.36
1.48,0.36
1.66,0.36
1.84,0.36
2.02,0.36
2.2,0.36
2.38,0.36
2.57,0.36
2.75,0.35
2.94,0.35
3.13,0.35
3.33,0.35
3.52,0.35
3.72,0.35
3.91,0.35
4.11,0.35
4.3,0.34
4.5,0.34
4.7,0.34
4.9,0.34
5.1,0.34
5.3,0.34
5.49,0.34
5.69,0.33
5.89,0.33
6.09,0.33
6.28,0.33
6.48,0.33
6.68,0.33
6.87,0.33
7.08,0.33
7.27,0.32
7.47,0.32
7.67,0.32
7.87,0.32
8.07,0.32
8.27,0.32
8.46,0.32
8.66,0.31
8.86,0.31
9.06,0.31
9.26,0.31
9.45,0.31
9.64,0.31
9.82,0.31
9.99,0.31
10.14,0.3
10.28,0.3
10.41,0.3
10.52,0.3
10.63,0.3
10.74,0.3
10.83,0.3
10.92,0.3
11.0,0.3
11.07,0.3
11.13,0.3
11.18,0.3
11.23,0.3
11.27,0.3
11.3,0.3
11.33,0.3
11.36,0.3
11.38,0.3
11.4,0.3
11.41,0.3
11.42,0.3
11.43,0.3
11.43,0.3
11.43,0.3
11.43,0.3
11.42,0.3
11.42,0.3
11.41,0.3
11.39,0.3
11.38,0.3
11.37,0.3
11.37,0.3
11.36,0.3
11.34,0.3
11.33,0.3
11.32,0.3
11.31,0.3
11.3,0.3
11.3,0.3
11.31,0.31
11.33,0.31
11.36,0.31
11.39,0.31
11.44,0.32
11.49,0.32
11.55,0.33
11.61,0.33
11.68,0.34
11.75,0.35
11.83,0.35
11.91,0.36
11.99,0.37
12.07,0.37
12.16,0.38
12.25,0.39
12.34,0.4
12.43,0.4
12.53,0.41
12.62,0.42
12.72,0.43
12.81,0.44
12.91,0.45
13.0,0.45
13.1,0.46
13.2,0.47
13.3,0.48
13.39,0.49
13.49,0.5
13.59,0.5
13.68,0.51
13.78,0.52
13.89,0.53
13.99,0.54
14.08,0.55
14.18,0.56
14.28,0.57
14.38,0.58
14.48,0.58
14.58,0.59
14.68,0.6
14.78,0.61
14.88,0.62
14.98,0.63
15.07,0.64
15.18,0.65
15.28,0.66
15.38,0.66
15.48,0.67
15.58,0.68
15.67,0.69
15.78,0.7
15.87,0.71
15.97,0.72
16.07,0.73
16.17,0.74
16.27,0.74
16.37,0.75
16.47,0.76
16.57,0.77
16.67,0.78
16.77,0.79
16.87,0.8
16.97,0.81
17.06,0.81
17.14,0.82
17.21,0.83
17.28,0.83
17.33,0.84
17.38,0.84
17.42,0.85
17.46,0.85
17.49,0.85
17.52,0.85
17.54,0.86
17.56,0.86
17.58,0.86
17.59,0.86
17.61,0.86
17.63,0.86
17.66,0.86
17.69,0.86
17.75,0.86
17.81,0.86
17.88,0.86
17.97,0.86
18.06,0.86
18.17,0.85
18.27,0.85
18.39,0.85
18.51,0.85
18.63,0.84
18.75,0.84
18.88,0.84
19.02,0.83
19.15,0.83
19.29,0.82
19.43,0.82
19.57,0.82
19.72,0.81
19.68,0.81
19.67,0.81
19.65,0.82
19.65,0.82
19.66,0.82
19.66,0.82
19.66,0.82
19.66,0.82
19.66,0.82


==> figs/TrajsTompa/Traj_Header_18.csv <==
y,x
-0.88,-0.32
-0.88,-0.32
-0.86,-0.32
-0.82,-0.32
-0.76,-0.32
-0.69,-0.32
-0.6,-0.32
-0.49,-0.32
-0.37,-0.32
-0.25,-0.32
-0.11,-0.31
0.04,-0.31
0.19,-0.31
0.36,-0.31
0.53,-0.31
0.69,-0.31
0.86,-0.31
1.05,-0.31
1.22,-0.31
1.41,-0.31
1.6,-0.31
1.79,-0.3
1.98,-0.3
2.17,-0.3
2.36,-0.3
2.55,-0.3
2.74,-0.3
2.93,-0.3
3.12,-0.3
3.32,-0.3
3.52,-0.29
3.71,-0.29
3.91,-0.29
4.11,-0.29
4.3,-0.29
4.5,-0.29
4.7,-0.29
4.9,-0.29
5.1,-0.29
5.3,-0.28
5.5,-0.28
5.7,-0.28
5.9,-0.28
6.09,-0.28
6.29,-0.28
6.48,-0.28
6.68,-0.28
6.87,-0.27
7.08,-0.27
7.28,-0.27
7.48,-0.27
7.67,-0.27
7.87,-0.27
8.07,-0.27
8.27,-0.27
8.46,-0.27
8.66,-0.26
8.87,-0.26
9.07,-0.26
9.26,-0.26
9.44,-0.26
9.6,-0.26
9.75,-0.26
9.89,-0.26
10.02,-0.26
10.14,-0.26
10.24,-0.26
10.35,-0.26
10.44,-0.26
10.53,-0.26
10.61,-0.26
10.68,-0.26
10.74,-0.26
10.79,-0.26
10.84,-0.26
10.88,-0.26
10.92,-0.26
10.95,-0.26
10.97,-0.26
10.99,-0.26
11.01,-0.26
11.02,-0.26
11.03,-0.26
11.04,-0.26
11.04,-0.26
11.04,-0.26
11.04,-0.26
11.03,-0.26
11.02,-0.26
11.01,-0.26
11.0,-0.26
10.99,-0.26
10.98,-0.26
10.98,-0.26
10.96,-0.26
10.95,-0.26
10.94,-0.26
10.93,-0.26
10.92,-0.26
10.91,-0.26
10.91,-0.26
10.92,-0.26
10.94,-0.25
10.96,-0.25
11.0,-0.25
11.04,-0.24
11.09,-0.24
11.15,-0.23
11.21,-0.22
11.28,-0.22
11.35,-0.21
11.43,-0.2
11.51,-0.19
11.59,-0.19
11.68,-0.18
11.76,-0.17
11.85,-0.16
11.94,-0.15
12.03,-0.14
12.12,-0.14
12.22,-0.13
12.31,-0.12
12.41,-0.11
12.5,-0.1
12.6,-0.09
12.69,-0.08
12.79,-0.07
12.88,-0.06
12.98,-0.05
13.08,-0.04
13.18,-0.03
13.28,-0.02
13.38,-0.01
13.47,-0.0
13.57,0.01
13.67,0.02
13.77,0.03
13.87,0.04
13.96,0.05
14.06,0.06
14.16,0.07
14.26,0.08
14.36,0.09
14.46,0.1
14.56,0.11
14.66,0.12
14.76,0.13
14.86,0.14
14.96,0.15
15.06,0.16
15.16,0.17
15.26,0.18
15.36,0.19
15.46,0.2
15.56,0.21
15.66,0.22
15.76,0.23
15.86,0.24
15.96,0.25
16.06,0.26
16.15,0.27
16.25,0.28
16.35,0.29
16.45,0.3
16.55,0.31
16.64,0.32
16.72,0.33
16.8,0.33
16.86,0.34
16.92,0.35
16.97,0.35
17.01,0.36
17.05,0.36
17.08,0.36
17.11,0.37
17.14,0.37
17.16,0.37
17.17,0.37
17.19,0.37
17.21,0.37
17.23,0.38
17.26,0.38
17.3,0.38
17.35,0.38
17.42,0.38
17.49,0.38
17.58,0.38
17.67,0.37
17.77,0.37
17.88,0.37
17.99,0.37
18.11,0.37
18.24,0.37
18.36,0.37
18.5,0.36
18.63,0.36
18.77,0.36
18.9,0.36
19.04,0.36
19.18,0.35
19.32,0.35
19.46,0.35
19.6,0.35
19.66,0.35
19.66,0.35
19.65,0.35
19.65,0.35
19.65,0.35
19.65,0.35
19.65,0.35


==> figs/TrajsTompa/Traj_Header_19.csv <==
y,x
0.44,0.82
0.44,0.82
0.47,0.82
0.5,0.82
0.56,0.82
0.63,0.82
0.72,0.82
0.83,0.82
0.94,0.81
1.07,0.81
1.21,0.81
1.35,0.81
1.51,0.81
1.67,0.8
1.84,0.8
2.01,0.8
2.19,0.79
2.37,0.79
2.54,0.79
2.73,0.79
2.91,0.78
3.1,0.78
3.29,0.78
3.48,0.78
3.67,0.77
3.86,0.77
4.06,0.77
4.25,0.76
4.44,0.76
4.64,0.76
4.84,0.76
5.03,0.75
5.23,0.75
5.42,0.75
5.62,0.74
5.82,0.74
6.01,0.74
6.21,0.73
6.41,0.73
6.61,0.73
6.81,0.73
7.01,0.72
7.21,0.72
7.41,0.72
7.61,0.71
7.81,0.71
8.0,0.71
8.2,0.7
8.4,0.7
8.59,0.7
8.79,0.7
8.99,0.69
9.19,0.69
9.38,0.69
9.57,0.68
9.75,0.68
9.91,0.68
10.06,0.68
10.2,0.68
10.33,0.67
10.45,0.67
10.56,0.67
10.66,0.67
10.76,0.67
10.84,0.67
10.92,0.67
11.0,0.67
11.06,0.67
11.11,0.67
11.16,0.67
11.2,0.67
11.24,0.67
11.27,0.67
11.29,0.67
11.32,0.67
11.33,0.67
11.35,0.67
11.36,0.67
11.36,0.67
11.37,0.67
11.37,0.67
11.36,0.67
11.36,0.67
11.35,0.67
11.34,0.67
11.33,0.67
11.32,0.67
11.3,0.67
11.3,0.67
11.29,0.67
11.28,0.67
11.26,0.67
11.25,0.67
11.24,0.67
11.24,0.67
11.24,0.67
11.25,0.68
11.26,0.68
11.29,0.68
11.33,0.68
11.37,0.69
11.42,0.69
11.48,0.7
11.55,0.7
11.61,0.71
11.69,0.71
11.76,0.72
11.84,0.72
11.92,0.73
12.0,0.74
12.09,0.74
12.18,0.75
12.26,0.76
12.36,0.77
12.45,0.77
12.54,0.78
12.64,0.79
12.73,0.79
12.83,0.8
12.92,0.81
13.02,0.82
13.12,0.83
13.22,0.83
13.32,0.84
13.41,0.85
13.51,0.86
13.61,0.87
13.71,0.87
13.81,0.88
13.91,0.89
14.01,0.9
14.11,0.91
14.2,0.91
14.31,0.92
14.41,0.93
14.5,0.94
14.6,0.95
14.7,0.95
14.8,0.96
14.9,0.97
15.0,0.98
15.09,0.99
15.19,1.0
15.29,1.0
15.39,1.01
15.49,1.02
15.59,1.03
15.69,1.04
15.79,1.04
15.89,1.05
15.99,1.06
16.09,1.07
16.19,1.08
16.29,1.08
16.39,1.09
16.49,1.1
16.59,1.11
16.69,1.12
16.79,1.13
16.89,1.13
16.98,1.14
17.07,1.15
17.14,1.15
17.21,1.16
17.26,1.16
17.31,1.17
17.35,1.17
17.39,1.17
17.42,1.18
17.45,1.18
17.48,1.18
17.5,1.18
17.52,1.18
17.53,1.19
17.55,1.19
17.57,1.19
17.59,1.19
17.64,1.19
17.69,1.19
17.76,1.18
17.83,1.18
17.92,1.18
18.02,1.18
18.12,1.17
18.23,1.17
18.34,1.17
18.45,1.16
18.57,1.16
18.7,1.15
18.83,1.15
18.96,1.14
19.09,1.14
19.23,1.13
19.37,1.13
19.51,1.12
19.65,1.12
19.79,1.11
19.93,1.11
20.08,1.1
20.23,1.1
20.38,1.09
20.52,1.09
20.67,1.08
20.82,1.08
20.97,1.07
21.12,1.07
21.27,1.07
21.41,1.06
21.56,1.06
21.71,1.05
21.86,1.05
22.01,1.04
22.15,1.04
22.3,1.03
22.45,1.03
22.6,1.02
22.75,1.02
22.9,1.02
23.05,1.01
23.2,1.01
23.35,1.0
23.5,1.0
23.65,0.99
23.8,0.99
23.95,0.98
24.1,0.98
24.25,0.97
24.39,0.97
24.54,0.96
24.7,0.96
24.85,0.95
25.0,0.95
25.15,0.95
25.3,0.94
25.45,0.94
25.6,0.93
25.75,0.93
25.9,0.92
26.05,0.92
26.2,0.91
26.35,0.91
26.5,0.9
26.65,0.9
26.8,0.89
26.96,0.89
27.1,0.88
27.25,0.88
27.4,0.87
27.54,0.87
27.69,0.86
27.84,0.86
27.99,0.85
28.14,0.85
28.29,0.84
28.45,0.84
28.59,0.84
28.74,0.83
28.89,0.83
29.03,0.82
29.19,0.82
29.34,0.81
29.49,0.81
29.64,0.8
29.79,0.8
29.93,0.79
30.08,0.79
30.23,0.78
30.38,0.78
30.53,0.77
30.68,0.77
30.84,0.76
30.99,0.76
31.13,0.76
31.29,0.75
31.44,0.75
31.58,0.74
31.74,0.74
31.88,0.73
32.03,0.73
32.18,0.72
32.33,0.72
32.47,0.71
32.62,0.71
32.77,0.7
32.92,0.7
33.07,0.69
33.21,0.69
33.36,0.68
33.51,0.68
33.66,0.68
33.81,0.67
33.95,0.67
34.1,0.66
34.25,0.66
34.4,0.65
34.55,0.65
34.69,0.64
34.84,0.64
34.99,0.63
35.14,0.63
35.29,0.62
35.45,0.62
35.59,0.61
35.75,0.61
35.9,0.6
36.05,0.6
36.19,0.6
36.33,0.59
36.45,0.59
36.57,0.58
36.68,0.58
36.79,0.58
36.89,0.57
36.98,0.57
37.06,0.57
37.14,0.57
37.22,0.56
37.29,0.56
37.36,0.56
37.42,0.56
37.49,0.55
37.55,0.55
37.6,0.55
37.65,0.55
37.69,0.55
37.72,0.55
37.76,0.55
37.78,0.54
37.81,0.54
37.83,0.54
37.85,0.54
37.86,0.54
37.88,0.54
37.89,0.54
37.9,0.54
37.91,0.54
37.91,0.54
37.92,0.54
37.93,0.54
37.93,0.54
37.94,0.54
37.94,0.54
37.96,0.54
37.98,0.54
38.02,0.54
38.06,0.54
38.11,0.53
38.16,0.53
38.22,0.53
38.29,0.53
38.36,0.53
38.43,0.52
38.51,0.52
38.59,0.52
38.68,0.52
38.76,0.51
38.85,0.51
38.94,0.51
39.03,0.51
39.13,0.5
39.22,0.5
39.31,0.5
39.41,0.49
39.51,0.49
39.6,0.49
39.7,0.48
39.8,0.48
39.89,0.48
39.99,0.47
40.09,0.47
40.19,0.47
40.29,0.47
40.39,0.46
40.49,0.46
40.59,0.46
40.69,0.45
40.79,0.45
40.88,0.45
40.99,0.44
41.08,0.44
41.18,0.44
41.28,0.43
41.38,0.43
41.48,0.43
41.58,0.42
41.68,0.42
41.78,0.42
41.88,0.42
41.98,0.41
42.08,0.41
42.18,0.41
42.28,0.4
42.38,0.4
42.48,0.4
42.58,0.39
42.68,0.39
42.77,0.39
42.87,0.38
42.97,0.38
43.08,0.38
43.18,0.37
43.28,0.37
43.38,0.37
43.48,0.36
43.58,0.36
43.67,0.36
43.75,0.36
43.83,0.35
43.89,0.35
43.95,0.35
44.0,0.35
44.04,0.35
44.08,0.35
44.12,0.34
44.14,0.34
44.17,0.34
44.19,0.34
44.21,0.34
44.22,0.34
44.24,0.34
44.25,0.34
44.27,0.34
44.31,0.34
44.36,0.34
44.42,0.33
44.5,0.33
44.6,0.33
44.71,0.33
44.83,0.32
44.96,0.32
45.1,0.31
45.25,0.31
45.41,0.3
45.57,0.3
45.74,0.29
45.92,0.29
46.09,0.28
46.28,0.28
46.45,0.27
46.64,0.26
46.82,0.26
47.01,0.25
47.2,0.25
47.39,0.24
47.59,0.23
47.78,0.23
47.98,0.22
48.17,0.22
48.37,0.21
48.56,0.2
48.76,0.2
48.96,0.19
49.16,0.18
49.36,0.18
49.55,0.17
49.75,0.17
49.95,0.16
50.15,0.15
50.35,0.15
50.55,0.14
50.75,0.13
50.95,0.13
51.15,0.12
51.35,0.12
51.55,0.11
51.76,0.1
51.95,0.1
52.15,0.09
52.34,0.08
52.54,0.08
52.73,0.07
52.93,0.07
53.13,0.06
53.32,0.05
53.52,0.05
53.72,0.04
53.91,0.03
54.11,0.03
54.31,0.02
54.51,0.02
54.71,0.01
54.9,0.0
55.07,-0.0
55.22,-0.01
55.36,-0.01
55.48,-0.02
55.58,-0.02
55.67,-0.02
55.76,-0.02
55.82,-0.03
55.89,-0.03
55.94,-0.03
55.98,-0.03
56.02,-0.03
56.06,-0.03
56.09,-0.03
56.12,-0.04
56.14,-0.04
56.16,-0.04
56.17,-0.04
56.19,-0.04
56.2,-0.04
56.21,-0.04
56.22,-0.04
56.23,-0.04
56.24,-0.04
56.24,-0.04
56.25,-0.04
56.25,-0.04
56.26,-0.04
56.26,-0.04
56.26,-0.04
56.26,-0.04
56.27,-0.04
56.27,-0.04
56.27,-0.04
56.27,-0.04
56.27,-0.04
56.27,-0.04
56.27,-0.04
56.27,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04
56.28,-0.04


==> figs/TrajsTompa/Traj_Header_2.csv <==
y,x
0.0,0.0
0.01,0.0
0.03,0.0
0.06,0.0
0.12,0.0
0.19,0.0
0.29,0.0
0.39,0.0
0.51,0.0
0.63,0.0
0.77,0.0
0.92,0.0
1.07,0.0
1.23,0.0
1.39,0.0
1.57,0.0
1.74,0.0
1.92,0.0
2.11,0.0
2.29,0.0
2.48,0.0
2.67,0.0
2.85,0.0
3.04,0.0
3.23,0.0
3.42,0.0
3.61,0.0
3.81,0.0
4.0,0.0
4.2,0.0
4.39,0.0
4.59,0.0
4.79,0.0
4.98,0.0
5.17,0.0
5.38,0.0
5.58,0.0
5.77,0.0
5.97,0.0
6.17,0.0
6.37,0.0
6.56,0.0
6.76,0.0
6.96,0.0
7.16,0.0
7.36,0.0
7.56,0.0
7.75,0.0
7.95,0.0
8.16,0.0
8.36,0.0
8.55,0.0
8.75,0.0
8.96,0.0
9.14,0.0
9.32,0.0
9.48,0.0
9.64,0.0
9.77,0.0
9.9,0.0
10.02,0.0
10.13,0.0
10.23,0.0
10.32,0.0
10.41,0.0
10.49,0.0
10.56,0.0
10.62,0.0
10.68,0.0
10.73,0.0
10.77,0.0
10.8,0.0
10.83,0.0
10.86,0.0
10.88,0.0
10.9,0.0
10.91,0.0
10.92,0.0
10.93,0.0
10.93,0.0
10.93,0.0
10.93,0.0
10.92,0.0
10.91,0.0
10.9,0.0
10.89,0.0
10.88,0.0
10.87,0.0
10.87,0.0
10.85,0.0
10.84,0.0
10.83,0.0
10.82,0.0
10.81,0.0
10.8,0.0
10.8,0.0
10.81,0.0
10.83,0.0
10.85,0.01
10.89,0.01
10.94,0.02
10.99,0.02
11.04,0.03
11.11,0.03
11.18,0.04
11.25,0.05
11.32,0.05
11.4,0.06
11.48,0.07
11.57,0.08
11.65,0.09
11.74,0.09
11.83,0.1
11.92,0.11
12.01,0.12
12.11,0.13
12.2,0.14
12.29,0.15
12.39,0.15
12.49,0.16
12.58,0.17
12.68,0.18
12.77,0.19
12.87,0.2
12.97,0.21
13.07,0.22
13.16,0.23
13.26,0.24
13.36,0.25
13.46,0.26
13.56,0.27
13.66,0.28
13.76,0.29
13.86,0.3
13.96,0.31
14.06,0.32
14.16,0.33
14.26,0.34
14.36,0.35
14.46,0.36
14.56,0.37
14.66,0.38
14.76,0.39
14.86,0.4
14.96,0.41
15.06,0.41
15.16,0.42
15.26,0.43
15.36,0.44
15.46,0.45
15.56,0.46
15.66,0.47
15.76,0.48
15.86,0.49
15.96,0.5
16.06,0.51
16.15,0.52
16.25,0.53
16.35,0.54
16.45,0.55
16.54,0.56
16.62,0.57
16.69,0.57
16.76,0.58
16.82,0.59
16.87,0.59
16.91,0.6
16.95,0.6
16.98,0.6
17.01,0.6
17.03,0.61
17.05,0.61
17.07,0.61
17.08,0.61
17.1,0.61
17.12,0.61
17.15,0.61
17.19,0.62
17.24,0.62
17.31,0.61
17.38,0.61
17.46,0.61
17.56,0.61
17.66,0.61
17.76,0.61
17.88,0.61
18.0,0.6
18.12,0.6
18.25,0.6
18.38,0.59
18.51,0.59
18.65,0.59
18.78,0.59
18.92,0.58
19.07,0.58
19.21,0.58
19.35,0.58
19.49,0.57
19.63,0.57
19.67,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.65,0.57
19.66,0.57
19.65,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.65,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.65,0.57
19.66,0.57
19.66,0.57
19.65,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.57
19.66,0.58
19.66,0.57
19.66,0.57
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.67,0.58
19.66,0.58
19.67,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.67,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.67,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.66,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58
19.66,0.58
19.65,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.66,0.58
19.65,0.58


==> figs/TrajsTompa/Traj_Header_20.csv <==
y,x
0.16,-0.9
0.16,-0.9
0.18,-0.9
0.22,-0.9
0.28,-0.9
0.35,-0.9
0.44,-0.9
0.55,-0.9
0.67,-0.9
0.8,-0.89
0.93,-0.89
1.08,-0.89
1.23,-0.89
1.39,-0.88
1.56,-0.88
1.73,-0.88
1.91,-0.88
2.08,-0.87
2.27,-0.87
2.45,-0.87
2.64,-0.86
2.83,-0.86
3.02,-0.86
3.21,-0.85
3.41,-0.85
3.6,-0.85
3.8,-0.84
3.99,-0.84
4.19,-0.84
4.39,-0.84
4.59,-0.83
4.78,-0.83
4.98,-0.83
5.18,-0.82
5.38,-0.82
5.58,-0.82
5.78,-0.81
5.97,-0.81
6.17,-0.81
6.37,-0.8
6.57,-0.8
6.77,-0.8
6.97,-0.79
7.17,-0.79
7.37,-0.79
7.56,-0.78
7.76,-0.78
7.96,-0.78
8.16,-0.77
8.36,-0.77
8.56,-0.77
8.76,-0.76
8.96,-0.76
9.16,-0.76
9.36,-0.75
9.56,-0.75
9.76,-0.75
9.96,-0.74
10.16,-0.74
10.36,-0.74
10.56,-0.73
10.74,-0.73
10.92,-0.73
11.09,-0.72
11.24,-0.72
11.38,-0.72
11.51,-0.72
11.63,-0.72
11.74,-0.72
11.84,-0.72
11.94,-0.72
12.03,-0.72
12.1,-0.72
12.17,-0.72
12.24,-0.72
12.29,-0.72
12.34,-0.72
12.38,-0.72
12.41,-0.72
12.44,-0.72
12.47,-0.72
12.49,-0.72
12.51,-0.72
12.52,-0.72
12.53,-0.72
12.53,-0.72
12.54,-0.72
12.54,-0.72
12.53,-0.72
12.53,-0.72
12.52,-0.72
12.51,-0.72
12.5,-0.72
12.48,-0.72
12.47,-0.72
12.47,-0.72
12.46,-0.72
12.45,-0.72
12.43,-0.72
12.42,-0.72
12.41,-0.72
12.41,-0.72
12.41,-0.72
12.42,-0.72
12.43,-0.71
12.46,-0.71
12.5,-0.71
12.54,-0.7
12.59,-0.69
12.65,-0.69
12.71,-0.68
12.78,-0.67
12.86,-0.66
12.93,-0.66
13.01,-0.65
13.1,-0.64
13.18,-0.63
13.27,-0.62
13.35,-0.61
13.44,-0.6
13.54,-0.59
13.63,-0.58
13.72,-0.57
13.82,-0.56
13.91,-0.55
14.01,-0.54
14.1,-0.53
14.2,-0.52
14.29,-0.51
14.39,-0.5
14.49,-0.48
14.59,-0.47
14.69,-0.46
14.79,-0.45
14.89,-0.44
14.98,-0.43
15.08,-0.42
15.18,-0.41
15.28,-0.4
15.38,-0.38
15.48,-0.37
15.57,-0.36
15.68,-0.35
15.78,-0.34
15.87,-0.33
15.97,-0.32
16.07,-0.3
16.17,-0.29
16.27,-0.28
16.37,-0.27
16.47,-0.26
16.57,-0.25
16.67,-0.24
16.77,-0.23
16.87,-0.21
16.97,-0.2
17.07,-0.19
17.17,-0.18
17.27,-0.17
17.37,-0.16
17.47,-0.15
17.56,-0.14
17.66,-0.12
17.76,-0.11
17.86,-0.1
17.96,-0.09
18.06,-0.08
18.15,-0.07
18.23,-0.06
18.3,-0.05
18.36,-0.05
18.42,-0.04
18.47,-0.03
18.51,-0.03
18.55,-0.02
18.58,-0.02
18.61,-0.02
18.63,-0.01
18.65,-0.01
18.67,-0.01
18.68,-0.01
18.7,-0.01
18.72,-0.01
18.75,-0.01
18.79,-0.0
18.84,-0.0
18.9,-0.0
18.98,-0.0
19.06,-0.0
19.16,-0.0
19.26,-0.0
19.37,-0.0
19.48,-0.0
19.6,-0.0
19.67,-0.0
19.65,-0.0
19.65,-0.0
19.65,-0.01
19.65,-0.01
19.65,-0.01
19.65,-0.01
19.65,-0.01
19.65,-0.01
19.65,-0.01
19.65,-0.01
19.65,-0.01
19.65,-0.01
19.65,-0.01
19.65,-0.01
19.65,-0.01
19.65,-0.01
19.65,-0.01


==> figs/TrajsTompa/Traj_Header_21.csv <==
y,x
0.67,-0.75
0.68,-0.75
0.7,-0.75
0.73,-0.75
0.79,-0.75
0.86,-0.75
0.95,-0.75
1.05,-0.75
1.17,-0.74
1.3,-0.74
1.43,-0.74
1.58,-0.74
1.73,-0.74
1.89,-0.73
2.05,-0.73
2.22,-0.73
2.4,-0.73
2.58,-0.73
2.76,-0.72
2.94,-0.72
3.13,-0.72
3.32,-0.71
3.51,-0.71
3.7,-0.71
3.89,-0.71
4.08,-0.7
4.28,-0.7
4.47,-0.7
4.66,-0.7
4.86,-0.69
5.06,-0.69
5.25,-0.69
5.45,-0.69
5.65,-0.68
5.84,-0.68
6.04,-0.68
6.24,-0.67
6.44,-0.67
6.64,-0.67
6.84,-0.67
7.04,-0.66
7.24,-0.66
7.44,-0.66
7.64,-0.66
7.84,-0.65
8.04,-0.65
8.24,-0.65
8.44,-0.64
8.64,-0.64
8.84,-0.64
9.04,-0.64
9.24,-0.63
9.43,-0.63
9.63,-0.63
9.83,-0.62
10.03,-0.62
10.23,-0.62
10.43,-0.62
10.63,-0.61
10.83,-0.61
11.03,-0.61
11.21,-0.61
11.39,-0.6
11.56,-0.6
11.71,-0.6
11.85,-0.6
11.98,-0.6
12.1,-0.6
12.2,-0.6
12.31,-0.59
12.4,-0.59
12.49,-0.59
12.57,-0.59
12.64,-0.59
12.7,-0.59
12.75,-0.59
12.8,-0.59
12.84,-0.59
12.88,-0.59
12.91,-0.59
12.93,-0.59
12.96,-0.59
12.98,-0.59
12.99,-0.59
13.01,-0.59
13.02,-0.59
13.03,-0.59
13.04,-0.59
13.05,-0.59
13.06,-0.59
13.06,-0.59
13.07,-0.59
13.07,-0.59
13.08,-0.59
13.08,-0.59
13.08,-0.59
13.08,-0.59
13.09,-0.59
13.09,-0.59
13.09,-0.59
13.09,-0.59
13.09,-0.59
13.09,-0.59
13.09,-0.59
13.09,-0.59
13.09,-0.59
13.09,-0.59
13.09,-0.6
13.09,-0.6
13.09,-0.6
13.09,-0.6
13.09,-0.6
13.09,-0.6
13.09,-0.6
13.08,-0.6
13.08,-0.6
13.09,-0.59
13.1,-0.59
13.12,-0.58
13.14,-0.56
13.17,-0.54
13.21,-0.51
13.25,-0.48
13.31,-0.45
13.36,-0.41
13.42,-0.37
13.48,-0.33
13.54,-0.29
13.61,-0.24
13.68,-0.2
13.75,-0.15
13.82,-0.1
13.9,-0.05
13.97,0.0
14.05,0.05
14.13,0.11
14.21,0.16
14.29,0.21
14.37,0.26
14.45,0.32
14.53,0.37
14.61,0.43
14.69,0.48
14.77,0.54
14.85,0.59
14.93,0.64
15.02,0.7
15.1,0.75
15.18,0.81
15.26,0.86
15.34,0.92
15.43,0.98
15.51,1.03
15.59,1.09
15.67,1.14
15.76,1.2
15.84,1.26
15.92,1.31
16.01,1.36
16.09,1.42
16.17,1.47
16.25,1.53
16.33,1.59
16.42,1.64
16.5,1.7
16.58,1.75
16.66,1.81
16.75,1.86
16.83,1.92
16.92,1.98
17.0,2.03
17.08,2.09
17.16,2.15
17.25,2.2
17.33,2.25
17.41,2.31
17.49,2.37
17.58,2.42
17.66,2.48
17.75,2.54
17.83,2.59
17.9,2.64
17.96,2.68
18.02,2.72
18.07,2.75
18.11,2.78
18.15,2.81
18.19,2.83
18.21,2.85
18.24,2.87
18.26,2.88
18.28,2.89
18.3,2.9
18.31,2.91
18.32,2.92
18.33,2.93
18.35,2.93
18.38,2.94
18.42,2.94
18.47,2.94
18.53,2.94
18.6,2.93
18.68,2.93
18.77,2.92
18.87,2.91
18.98,2.9
19.09,2.89
19.21,2.88
19.33,2.87
19.46,2.86
19.58,2.84
19.72,2.83
19.85,2.82
19.99,2.8
20.13,2.79
20.27,2.77
20.41,2.76
20.55,2.74
20.7,2.73
20.84,2.72
20.99,2.7
21.13,2.69
21.28,2.68
21.42,2.66
21.56,2.65
21.71,2.64
21.85,2.63
22.0,2.62
22.14,2.61
22.29,2.6
22.44,2.58
22.59,2.57
22.74,2.56
22.88,2.55
23.03,2.54
23.17,2.53
23.32,2.52
23.47,2.51
23.62,2.5
23.77,2.49
23.92,2.48
24.06,2.47
24.21,2.46
24.36,2.44
24.51,2.43
24.65,2.42
24.8,2.41
24.95,2.4
25.1,2.39
25.25,2.37
25.4,2.36
25.55,2.35
25.7,2.34
25.85,2.33
26.0,2.31
26.15,2.3
26.29,2.29
26.45,2.28
26.6,2.26
26.75,2.25
26.89,2.24
27.05,2.23
27.2,2.22
27.34,2.2
27.49,2.19
27.64,2.18
27.79,2.17
27.94,2.15
28.09,2.14
28.24,2.13
28.38,2.12
28.54,2.11
28.68,2.1
28.83,2.08
28.98,2.07
29.13,2.06
29.28,2.05
29.43,2.04
29.58,2.02
29.73,2.01
29.88,2.0
30.03,1.99
30.19,1.98
30.34,1.97
30.48,1.95
30.63,1.94
30.78,1.93
30.93,1.92
31.08,1.91
31.23,1.89
31.38,1.88
31.52,1.87
31.68,1.86
31.82,1.85
31.97,1.84
32.12,1.82
32.27,1.81
32.41,1.8
32.56,1.79
32.71,1.78
32.86,1.76
33.01,1.75
33.17,1.74
33.32,1.73
33.46,1.72
33.61,1.7
33.76,1.69
33.91,1.68
34.06,1.67
34.21,1.66
34.36,1.64
34.51,1.63
34.66,1.62
34.81,1.61
34.96,1.6
35.1,1.59
35.25,1.57
35.4,1.56
35.55,1.55
35.7,1.54
35.85,1.53
35.99,1.51
36.15,1.5
36.29,1.49
36.44,1.48
36.59,1.47
36.74,1.45
36.89,1.44
37.04,1.43
37.2,1.42
37.35,1.41
37.5,1.39
37.65,1.38
37.8,1.37
37.95,1.36
38.09,1.35
38.24,1.34
38.39,1.32
38.53,1.31
38.68,1.3
38.71,1.3


==> figs/TrajsTompa/Traj_Header_22.csv <==
y,x
-0.45,-0.57
-0.44,-0.57
-0.42,-0.57
-0.38,-0.57
-0.33,-0.57
-0.25,-0.57
-0.16,-0.57
-0.06,-0.57
0.05,-0.57
0.18,-0.56
0.32,-0.56
0.47,-0.56
0.62,-0.56
0.78,-0.56
0.95,-0.56
1.12,-0.55
1.29,-0.55
1.47,-0.55
1.65,-0.55
1.83,-0.55
2.02,-0.55
2.2,-0.54
2.39,-0.54
2.58,-0.54
2.77,-0.54
2.96,-0.54
3.16,-0.53
3.35,-0.53
3.55,-0.53
3.74,-0.53
3.93,-0.53
4.13,-0.52
4.33,-0.52
4.53,-0.52
4.73,-0.52
4.93,-0.52
5.12,-0.51
5.32,-0.51
5.52,-0.51
5.72,-0.51
5.92,-0.51
6.11,-0.5
6.31,-0.5
6.5,-0.5
6.7,-0.5
6.89,-0.49
7.1,-0.49
7.3,-0.49
7.49,-0.49
7.69,-0.49
7.9,-0.48
8.09,-0.48
8.29,-0.48
8.49,-0.48
8.69,-0.48
8.89,-0.47
9.08,-0.47
9.28,-0.47
9.48,-0.47
9.67,-0.47
9.85,-0.46
10.02,-0.46
10.17,-0.46
10.31,-0.46
10.43,-0.46
10.55,-0.46
10.66,-0.46
10.76,-0.46
10.86,-0.46
10.94,-0.46
11.02,-0.46
11.09,-0.46
11.15,-0.46
11.21,-0.46
11.25,-0.46
11.3,-0.46
11.33,-0.46
11.36,-0.46
11.39,-0.46
11.41,-0.46
11.43,-0.46
11.44,-0.46
11.45,-0.46
11.46,-0.46
11.46,-0.46
11.46,-0.46
11.46,-0.46
11.45,-0.46
11.44,-0.46
11.43,-0.46
11.42,-0.46
11.41,-0.46
11.4,-0.46
11.4,-0.46
11.38,-0.46
11.37,-0.46
11.36,-0.46
11.35,-0.46
11.34,-0.46
11.33,-0.46
11.33,-0.46
11.34,-0.46
11.36,-0.45
11.38,-0.45
11.42,-0.45
11.46,-0.44
11.52,-0.44
11.57,-0.43
11.64,-0.42
11.71,-0.42
11.78,-0.41
11.86,-0.4
11.93,-0.39
12.02,-0.38
12.1,-0.38
12.19,-0.37
12.28,-0.36
12.37,-0.35
12.46,-0.34
12.55,-0.33
12.65,-0.32
12.74,-0.31
12.83,-0.3
12.93,-0.29
13.03,-0.28
13.12,-0.27
13.22,-0.26
13.31,-0.25
13.41,-0.24
13.5,-0.23
13.6,-0.22
13.7,-0.21
13.8,-0.2
13.9,-0.19
14.0,-0.18
14.1,-0.17
14.2,-0.16
14.3,-0.15
14.39,-0.14
14.5,-0.13
14.59,-0.12
14.69,-0.1
14.79,-0.09
14.89,-0.08
14.98,-0.07
15.08,-0.06
15.18,-0.05
15.28,-0.04
15.38,-0.03
15.48,-0.02
15.58,-0.01
15.68,0.0
15.78,0.01
15.88,0.02
15.98,0.03
16.08,0.04
16.17,0.05
16.28,0.06
16.37,0.07
16.47,0.09
16.57,0.1
16.67,0.11
16.77,0.12
16.87,0.13
16.96,0.14
17.06,0.15
17.14,0.16
17.21,0.16
17.28,0.17
17.33,0.18
17.39,0.18
17.43,0.19
17.47,0.19
17.5,0.19
17.53,0.2
17.55,0.2
17.57,0.2
17.59,0.2
17.61,0.21
17.62,0.21
17.64,0.21
17.67,0.21
17.71,0.21
17.76,0.21
17.83,0.21
17.9,0.21
17.99,0.21
18.08,0.21
18.18,0.21
18.29,0.21
18.4,0.21
18.52,0.21
18.64,0.2
18.77,0.2
18.91,0.2
19.04,0.2
19.17,0.2
19.3,0.2
19.44,0.2
19.59,0.2
19.66,0.19
19.66,0.19
19.66,0.19
19.66,0.19
19.65,0.19
19.65,0.19
19.65,0.19
19.65,0.19
19.65,0.19
19.65,0.19


==> figs/TrajsTompa/Traj_Header_23.csv <==
y,x
-0.5,0.34
-0.49,0.34
-0.47,0.34
-0.43,0.34
-0.38,0.34
-0.3,0.33
-0.21,0.33
-0.11,0.33
0.0,0.33
0.13,0.33
0.27,0.33
0.42,0.33
0.57,0.33
0.73,0.33
0.9,0.33
1.07,0.33
1.25,0.33
1.43,0.32
1.6,0.32
1.78,0.32
1.97,0.32
2.15,0.32
2.34,0.32
2.54,0.32
2.72,0.32
2.92,0.32
3.12,0.31
3.31,0.31
3.51,0.31
3.7,0.31
3.9,0.31
4.1,0.31
4.29,0.31
4.49,0.31
4.69,0.3
4.89,0.3
5.08,0.3
5.28,0.3
5.48,0.3
5.69,0.3
5.88,0.3
6.08,0.3
6.27,0.29
6.47,0.29
6.67,0.29
6.87,0.29
7.06,0.29
7.26,0.29
7.46,0.29
7.65,0.29
7.85,0.29
8.05,0.28
8.25,0.28
8.45,0.28
8.65,0.28
8.86,0.28
9.06,0.28
9.25,0.28
9.44,0.28
9.62,0.27
9.79,0.27
9.94,0.27
10.08,0.27
10.21,0.27
10.33,0.27
10.43,0.27
10.54,0.27
10.63,0.27
10.72,0.27
10.8,0.27
10.87,0.27
10.93,0.27
10.98,0.27
11.03,0.27
11.07,0.27
11.1,0.27
11.14,0.27
11.16,0.27
11.18,0.27
11.2,0.27
11.21,0.27
11.22,0.27
11.23,0.27
11.23,0.27
11.23,0.27
11.23,0.27
11.22,0.27
11.22,0.27
11.21,0.27
11.2,0.27
11.18,0.27
11.17,0.27
11.17,0.27
11.16,0.27
11.14,0.27
11.13,0.27
11.12,0.27
11.11,0.27
11.11,0.27
11.11,0.27
11.11,0.27
11.13,0.28
11.16,0.28
11.19,0.28
11.24,0.29
11.29,0.29
11.35,0.3
11.41,0.3
11.48,0.31
11.55,0.31
11.63,0.32
11.71,0.33
11.79,0.34
11.88,0.34
11.96,0.35
12.05,0.36
12.14,0.37
12.23,0.37
12.33,0.38
12.42,0.39
12.52,0.4
12.62,0.41
12.71,0.41
12.81,0.42
12.9,0.43
13.0,0.44
13.1,0.45
13.2,0.46
13.29,0.47
13.39,0.47
13.49,0.48
13.58,0.49
13.68,0.5
13.78,0.51
13.88,0.52
13.98,0.53
14.08,0.54
14.18,0.55
14.28,0.55
14.37,0.56
14.47,0.57
14.57,0.58
14.67,0.59
14.77,0.6
14.87,0.61
14.96,0.62
15.07,0.63
15.17,0.63
15.27,0.64
15.37,0.65
15.47,0.66
15.56,0.67
15.66,0.68
15.77,0.69
15.87,0.7
15.96,0.71
16.06,0.72
16.16,0.72
16.26,0.73
16.36,0.74
16.46,0.75
16.56,0.76
16.66,0.77
16.76,0.78
16.84,0.79
16.93,0.79
17.0,0.8
17.06,0.81
17.12,0.81
17.17,0.81
17.21,0.82
17.25,0.82
17.28,0.82
17.31,0.83
17.34,0.83
17.36,0.83
17.38,0.83
17.39,0.83
17.41,0.84
17.43,0.84
17.46,0.84
17.5,0.84
17.55,0.84
17.62,0.84
17.69,0.83
17.78,0.83
17.88,0.83
17.98,0.83
18.09,0.82
18.2,0.82
18.32,0.82
18.44,0.82
18.57,0.81
18.71,0.81
18.84,0.81
18.98,0.8
19.12,0.8
19.26,0.79
19.4,0.79
19.54,0.79
19.69,0.78
19.68,0.78
19.67,0.78
19.65,0.78
19.64,0.79
19.65,0.79
19.66,0.79
19.66,0.79
19.66,0.79


==> figs/TrajsTompa/Traj_Header_24.csv <==
y,x
0.13,0.89
0.14,0.89
0.16,0.89
0.2,0.89
0.25,0.89
0.33,0.88
0.42,0.88
0.53,0.88
0.65,0.88
0.77,0.88
0.91,0.87
1.05,0.87
1.21,0.87
1.36,0.87
1.53,0.86
1.69,0.86
1.87,0.86
2.05,0.86
2.22,0.85
2.41,0.85
2.6,0.85
2.79,0.84
2.98,0.84
3.17,0.84
3.37,0.84
3.56,0.83
3.76,0.83
3.96,0.83
4.15,0.82
4.35,0.82
4.55,0.82
4.75,0.81
4.95,0.81
5.15,0.81
5.34,0.8
5.54,0.8
5.73,0.8
5.93,0.79
6.13,0.79
6.33,0.79
6.53,0.78
6.72,0.78
6.93,0.78
7.13,0.77
7.33,0.77
7.53,0.77
7.72,0.76
7.92,0.76
8.12,0.76
8.32,0.76
8.52,0.75
8.71,0.75
8.92,0.75
9.12,0.74
9.32,0.74
9.51,0.74
9.68,0.73
9.85,0.73
10.0,0.73
10.14,0.73
10.26,0.73
10.38,0.72
10.49,0.72
10.59,0.72
10.69,0.72
10.77,0.72
10.85,0.72
10.92,0.72
10.99,0.72
11.04,0.72
11.09,0.72
11.13,0.72
11.16,0.72
11.19,0.72
11.22,0.72
11.24,0.72
11.27,0.72
11.28,0.72
11.3,0.72
11.31,0.72
11.32,0.72
11.33,0.72
11.34,0.72
11.35,0.72
11.35,0.72
11.36,0.72
11.36,0.72
11.37,0.72
11.37,0.72
11.37,0.72
11.37,0.72
11.37,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.38,0.72
11.39,0.73
11.41,0.74
11.44,0.75
11.47,0.76
11.51,0.78
11.56,0.8
11.62,0.83
11.67,0.85
11.74,0.88
11.8,0.91
11.87,0.94
11.94,0.97
12.02,1.01
12.1,1.04
12.18,1.08
12.26,1.11
12.35,1.15
12.43,1.19
12.51,1.23
12.6,1.27
12.69,1.3
12.77,1.34
12.86,1.38
12.95,1.42
13.04,1.46
13.12,1.5
13.21,1.54
13.31,1.58
13.4,1.62
13.49,1.66
13.58,1.7
13.67,1.74
13.76,1.78
13.85,1.82
13.94,1.86
14.03,1.9
14.12,1.94
14.21,1.98
14.3,2.02
14.39,2.06
14.49,2.1
14.58,2.14
14.67,2.19
14.76,2.23
14.86,2.27
14.95,2.31
15.04,2.35
15.13,2.39
15.22,2.43
15.31,2.47
15.4,2.51
15.49,2.55
15.59,2.59
15.68,2.63
15.77,2.67
15.86,2.72
15.95,2.76
16.04,2.8
16.13,2.84
16.22,2.88
16.31,2.92
16.4,2.96
16.49,3.0
16.58,3.03
16.66,3.07
16.73,3.1
16.8,3.13
16.85,3.16
16.9,3.18
16.95,3.2
16.98,3.21
17.02,3.23
17.04,3.24
17.07,3.25
17.09,3.26
17.11,3.27
17.12,3.28
17.14,3.28
17.15,3.29
17.17,3.29
17.2,3.29
17.24,3.29
17.29,3.29
17.35,3.29
17.43,3.28
17.52,3.28
17.61,3.27
17.71,3.26
17.82,3.25
17.93,3.24
18.05,3.23
18.18,3.21
18.3,3.2
18.43,3.19
18.56,3.17
18.69,3.16
18.83,3.14
18.97,3.13
19.11,3.12
19.25,3.1
19.39,3.09
19.54,3.07
19.68,3.06
19.83,3.04
19.97,3.03
20.12,3.02
20.26,3.0
20.41,2.99
20.56,2.98
20.71,2.96
20.86,2.95
21.0,2.94
21.15,2.93
21.3,2.91
21.44,2.9
21.59,2.89
21.74,2.88
21.89,2.87
22.04,2.86
22.19,2.84
22.34,2.83
22.49,2.82
22.63,2.81
22.78,2.8
22.93,2.78
23.07,2.77
23.23,2.76
23.38,2.75
23.52,2.73
23.67,2.72
23.82,2.71
23.97,2.69
24.12,2.68
24.27,2.67
24.42,2.66
24.57,2.64
24.72,2.63
24.86,2.62
25.02,2.6
25.16,2.59
25.31,2.58
25.46,2.56
25.61,2.55
25.76,2.54
25.91,2.52
26.06,2.51
26.21,2.5
26.35,2.48
26.5,2.47
26.66,2.46
26.8,2.44
26.95,2.43
27.1,2.42
27.25,2.41
27.4,2.39
27.55,2.38
27.7,2.37
27.85,2.35
28.0,2.34
28.15,2.33
28.3,2.32
28.45,2.3
28.59,2.29
28.74,2.28
28.89,2.26
29.03,2.25
29.18,2.24
29.33,2.23
29.48,2.21
29.63,2.2
29.78,2.19
29.94,2.17
30.09,2.16
30.23,2.15
30.38,2.14
30.53,2.12
30.67,2.11
30.82,2.1
30.97,2.08
31.12,2.07
31.26,2.06
31.38,2.05
31.5,2.04
31.61,2.03
31.71,2.02
31.81,2.01
31.9,2.0
31.99,2.0
32.07,1.99
32.14,1.98
32.21,1.98
32.28,1.97
32.35,1.96
32.41,1.96
32.47,1.95
32.52,1.95
32.57,1.94
32.61,1.94
32.65,1.94
32.68,1.94
32.71,1.93
32.73,1.93
32.75,1.93
32.77,1.93
32.78,1.93
32.8,1.92
32.81,1.92
32.82,1.92
32.83,1.92
32.84,1.92
32.84,1.92
32.85,1.92
32.85,1.92
32.86,1.92
32.86,1.92
32.86,1.92
32.87,1.92
32.87,1.92
32.87,1.92
32.87,1.92
32.87,1.92
32.87,1.92
32.87,1.92
32.87,1.92
32.87,1.92
32.87,1.92
32.87,1.92
32.88,1.91
32.9,1.91
32.93,1.89
32.96,1.88
33.0,1.86
33.05,1.84
33.1,1.82
33.16,1.79
33.23,1.76
33.29,1.73
33.36,1.7
33.44,1.67
33.51,1.64
33.59,1.6
33.67,1.57
33.75,1.53
33.84,1.49
33.92,1.45
34.0,1.42
34.09,1.38
34.17,1.34
34.26,1.3
34.35,1.26
34.44,1.22
34.53,1.18
34.62,1.14
34.71,1.1
34.8,1.06
34.89,1.02
34.98,0.98
35.07,0.94
35.16,0.9
35.25,0.86
35.34,0.82
35.43,0.78
35.52,0.74
35.61,0.7
35.71,0.66
35.8,0.62
35.89,0.58
35.98,0.54
36.08,0.5
36.17,0.46
36.26,0.42
36.35,0.38
36.44,0.34
36.53,0.3
36.62,0.26
36.71,0.22
36.81,0.17
36.9,0.13
36.98,0.09
37.07,0.05
37.17,0.01
37.26,-0.03
37.35,-0.07
37.44,-0.11
37.53,-0.15
37.63,-0.19
37.72,-0.23
37.81,-0.27
37.9,-0.31
37.99,-0.35
38.08,-0.39
38.16,-0.43
38.23,-0.46
38.29,-0.49
38.35,-0.51
38.4,-0.53
38.44,-0.55
38.48,-0.57
38.51,-0.58
38.54,-0.6
38.57,-0.61
38.59,-0.62
38.61,-0.62
38.62,-0.63
38.63,-0.64
38.65,-0.64
38.67,-0.65
38.7,-0.65
38.75,-0.65
38.82,-0.65
38.9,-0.65
39.0,-0.65
39.12,-0.64
39.24,-0.64
39.37,-0.63
39.51,-0.63
39.67,-0.62
39.82,-0.61
39.98,-0.6
40.15,-0.59
40.33,-0.59
40.5,-0.58
40.68,-0.57
40.87,-0.56
41.05,-0.55
41.24,-0.54
41.43,-0.53
41.62,-0.52
41.81,-0.51
41.99,-0.5
42.18,-0.49
42.37,-0.49
42.57,-0.48
42.76,-0.47
42.96,-0.46
43.16,-0.45
43.35,-0.45
43.55,-0.44
43.74,-0.43
43.94,-0.42
44.14,-0.42
44.34,-0.41
44.54,-0.4
44.74,-0.4
44.93,-0.39
45.13,-0.38
45.32,-0.37
45.52,-0.37
45.71,-0.36
45.91,-0.35
46.11,-0.35
46.31,-0.34
46.51,-0.33
46.71,-0.33
46.91,-0.32
47.11,-0.31
47.31,-0.3
47.51,-0.29
47.7,-0.29
47.9,-0.28
48.1,-0.27
48.29,-0.26
48.49,-0.26
48.69,-0.25
48.89,-0.24
49.09,-0.23
49.29,-0.22
49.5,-0.22
49.7,-0.21
49.9,-0.2
50.1,-0.19
50.3,-0.18
50.5,-0.18
50.7,-0.17
50.9,-0.16
51.1,-0.15
51.3,-0.14
51.5,-0.14
51.7,-0.13
51.9,-0.12
52.1,-0.11
52.3,-0.1
52.5,-0.1
52.7,-0.09
52.9,-0.08
53.11,-0.07
53.3,-0.07
53.5,-0.06
53.69,-0.05
53.89,-0.04
54.08,-0.04
54.28,-0.03
54.48,-0.02
54.68,-0.01
54.87,-0.01
55.04,0.0
55.19,0.01
55.33,0.01
55.46,0.02
55.56,0.02
55.66,0.03
55.74,0.03
55.81,0.03
55.88,0.03
55.93,0.04
55.98,0.04
56.02,0.04
56.05,0.04
56.08,0.04
56.11,0.04
56.13,0.04
56.15,0.04
56.17,0.04
56.18,0.05
56.2,0.05
56.21,0.05
56.22,0.05
56.22,0.05
56.23,0.05
56.24,0.05
56.24,0.05
56.25,0.05
56.25,0.05
56.25,0.05
56.26,0.05
56.26,0.05
56.26,0.05
56.26,0.05
56.26,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05
56.27,0.05


==> figs/TrajsTompa/Traj_Header_25.csv <==
y,x
-0.96,0.44
-0.95,0.44
-0.93,0.44
-0.9,0.44
-0.84,0.43
-0.77,0.43
-0.68,0.43
-0.57,0.43
-0.45,0.43
-0.33,0.43
-0.19,0.43
-0.04,0.43
0.11,0.43
0.27,0.43
0.44,0.42
0.61,0.42
0.78,0.42
0.96,0.42
1.14,0.42
1.33,0.42
1.51,0.42
1.69,0.42
1.89,0.41
2.08,0.41
2.27,0.41
2.47,0.41
2.66,0.41
2.86,0.41
3.05,0.4
3.25,0.4
3.44,0.4
3.64,0.4
3.84,0.4
4.04,0.4
4.24,0.4
4.44,0.39
4.64,0.39
4.83,0.39
5.03,0.39
5.23,0.39
5.44,0.39
5.64,0.38
5.84,0.38
6.04,0.38
6.23,0.38
6.43,0.38
6.63,0.38
6.83,0.38
7.03,0.37
7.22,0.37
7.42,0.37
7.62,0.37
7.81,0.37
8.01,0.37
8.21,0.36
8.41,0.36
8.61,0.36
8.81,0.36
9.01,0.36
9.2,0.36
9.4,0.36
9.59,0.35
9.77,0.35
9.93,0.35
10.08,0.35
10.22,0.35
10.35,0.35
10.47,0.35
10.58,0.35
10.68,0.35
10.77,0.35
10.86,0.35
10.94,0.35
11.01,0.35
11.07,0.35
11.13,0.35
11.17,0.35
11.21,0.35
11.25,0.35
11.28,0.35
11.31,0.35
11.33,0.35
11.35,0.35
11.36,0.35
11.37,0.35
11.38,0.35
11.38,0.35
11.38,0.35
11.38,0.35
11.37,0.35
11.36,0.35
11.35,0.35
11.34,0.35
11.33,0.35
11.32,0.35
11.32,0.35
11.3,0.35
11.29,0.35
11.28,0.35
11.27,0.35
11.26,0.35
11.25,0.35
11.25,0.35
11.26,0.35
11.28,0.35
11.31,0.36
11.34,0.36
11.38,0.36
11.43,0.37
11.49,0.37
11.56,0.38
11.62,0.38
11.7,0.39
11.77,0.4
11.85,0.4
11.93,0.41
12.01,0.42
12.1,0.43
12.19,0.43
12.27,0.44
12.36,0.45
12.46,0.46
12.55,0.47
12.65,0.47
12.74,0.48
12.84,0.49
12.94,0.5
13.04,0.51
13.13,0.52
13.23,0.52
13.33,0.53
13.43,0.54
13.53,0.55
13.63,0.56
13.73,0.57
13.83,0.58
13.93,0.59
14.02,0.6
14.12,0.6
14.22,0.61
14.32,0.62
14.42,0.63
14.52,0.64
14.61,0.65
14.71,0.66
14.81,0.67
14.91,0.68
15.01,0.68
15.12,0.69
15.21,0.7
15.31,0.71
15.41,0.72
15.51,0.73
15.61,0.74
15.71,0.75
15.81,0.76
15.91,0.77
16.01,0.77
16.11,0.78
16.21,0.79
16.3,0.8
16.4,0.81
16.5,0.82
16.6,0.83
16.7,0.84
16.81,0.85
16.9,0.85
16.99,0.86
17.07,0.87
17.15,0.88
17.21,0.88
17.27,0.89
17.32,0.89
17.36,0.9
17.4,0.9
17.43,0.9
17.46,0.9
17.49,0.91
17.51,0.91
17.53,0.91
17.54,0.91
17.55,0.91
17.57,0.91
17.6,0.91
17.64,0.91
17.7,0.91
17.76,0.91
17.84,0.91
17.92,0.91
18.02,0.91
18.11,0.9
18.22,0.9
18.34,0.9
18.45,0.89
18.58,0.89
18.7,0.89
18.83,0.88
18.97,0.88
19.1,0.88
19.24,0.87
19.38,0.87
19.52,0.86
19.66,0.86
19.69,0.87
19.69,0.9
19.71,0.94
19.74,0.97
19.78,1.0
19.83,1.02
19.9,1.04
19.98,1.05
20.06,1.06
20.15,1.06
20.26,1.06
20.36,1.06


==> figs/TrajsTompa/Traj_Header_26.csv <==
y,x
-0.37,-0.6
-0.37,-0.6
-0.34,-0.59
-0.31,-0.59
-0.25,-0.59
-0.17,-0.59
-0.08,-0.59
0.02,-0.59
0.14,-0.59
0.27,-0.59
0.4,-0.59
0.55,-0.59
0.71,-0.58
0.86,-0.58
1.03,-0.58
1.2,-0.58
1.38,-0.58
1.55,-0.57
1.73,-0.57
1.92,-0.57
2.11,-0.57
2.3,-0.57
2.49,-0.56
2.68,-0.56
2.87,-0.56
3.07,-0.56
3.26,-0.56
3.46,-0.55
3.66,-0.55
3.86,-0.55
4.06,-0.55
4.26,-0.55
4.45,-0.54
4.65,-0.54
4.85,-0.54
5.05,-0.54
5.26,-0.53
5.45,-0.53
5.65,-0.53
5.85,-0.53
6.05,-0.53
6.24,-0.52
6.44,-0.52
6.64,-0.52
6.84,-0.52
7.04,-0.52
7.24,-0.51
7.44,-0.51
7.63,-0.51
7.83,-0.51
8.03,-0.5
8.23,-0.5
8.42,-0.5
8.62,-0.5
8.82,-0.5
9.02,-0.49
9.21,-0.49
9.41,-0.49
9.61,-0.49
9.81,-0.49
10.0,-0.48
10.18,-0.48
10.35,-0.48
10.5,-0.48
10.63,-0.48
10.76,-0.48
10.88,-0.48
10.99,-0.48
11.09,-0.47
11.19,-0.47
11.28,-0.47
11.36,-0.47
11.42,-0.47
11.48,-0.47
11.54,-0.47
11.58,-0.47
11.63,-0.47
11.66,-0.47
11.69,-0.47
11.72,-0.47
11.74,-0.47
11.76,-0.47
11.77,-0.47
11.78,-0.47
11.79,-0.48
11.79,-0.48
11.79,-0.48
11.79,-0.48
11.78,-0.48
11.77,-0.48
11.76,-0.48
11.75,-0.48
11.74,-0.48
11.73,-0.48
11.73,-0.48
11.71,-0.48
11.7,-0.48
11.69,-0.48
11.68,-0.48
11.67,-0.48
11.66,-0.48
11.66,-0.48
11.67,-0.47
11.69,-0.47
11.71,-0.47
11.75,-0.46
11.8,-0.46
11.85,-0.45
11.9,-0.45
11.97,-0.44
12.04,-0.43
12.11,-0.42
12.19,-0.42
12.26,-0.41
12.35,-0.4
12.43,-0.39
12.52,-0.38
12.61,-0.37
12.7,-0.36
12.79,-0.35
12.88,-0.34
12.98,-0.33
13.07,-0.32
13.16,-0.31
13.26,-0.3
13.36,-0.29
13.45,-0.28
13.55,-0.27
13.65,-0.26
13.75,-0.25
13.84,-0.24
13.94,-0.23
14.04,-0.22
14.14,-0.21
14.24,-0.2
14.34,-0.19
14.44,-0.18
14.54,-0.17
14.63,-0.16
14.73,-0.15
14.83,-0.13
14.93,-0.12
15.03,-0.11
15.12,-0.1
15.22,-0.09
15.32,-0.08
15.42,-0.07
15.52,-0.06
15.62,-0.05
15.72,-0.04
15.82,-0.03
15.92,-0.02
16.02,-0.0
16.12,0.01
16.22,0.02
16.32,0.03
16.42,0.04
16.52,0.05
16.62,0.06
16.72,0.07
16.82,0.08
16.92,0.09
17.02,0.1
17.12,0.11
17.22,0.13
17.32,0.14
17.41,0.15
17.49,0.15
17.56,0.16
17.62,0.17
17.68,0.17
17.72,0.18
17.77,0.18
17.8,0.19
17.83,0.19
17.86,0.19
17.89,0.2
17.91,0.2
17.92,0.2
17.94,0.2
17.95,0.2
17.97,0.21
18.0,0.21
18.04,0.21
18.09,0.21
18.16,0.21
18.23,0.21
18.32,0.21
18.41,0.21
18.51,0.21
18.62,0.21
18.73,0.2
18.85,0.2
18.97,0.2
19.1,0.2
19.23,0.2
19.36,0.2
19.49,0.2
19.63,0.2
19.66,0.2
19.66,0.2
19.63,0.2
19.62,0.19
19.62,0.19
19.64,0.19
19.65,0.19
19.65,0.19
19.65,0.19
19.65,0.19
19.65,0.19
19.65,0.19
19.65,0.19
19.65,0.19
19.65,0.19
19.65,0.19


==> figs/TrajsTompa/Traj_Header_27.csv <==
y,x
-0.3,-0.22
-0.29,-0.22
-0.27,-0.22
-0.23,-0.22
-0.18,-0.22
-0.11,-0.22
-0.02,-0.22
0.09,-0.21
0.2,-0.21
0.33,-0.21
0.47,-0.21
0.62,-0.21
0.77,-0.21
0.93,-0.21
1.1,-0.21
1.27,-0.21
1.44,-0.21
1.62,-0.21
1.8,-0.21
1.98,-0.21
2.17,-0.21
2.35,-0.21
2.54,-0.21
2.73,-0.2
2.93,-0.2
3.12,-0.2
3.32,-0.2
3.52,-0.2
3.71,-0.2
3.91,-0.2
4.11,-0.2
4.3,-0.2
4.5,-0.2
4.7,-0.2
4.9,-0.2
5.1,-0.2
5.3,-0.19
5.5,-0.19
5.69,-0.19
5.9,-0.19
6.1,-0.19
6.3,-0.19
6.49,-0.19
6.69,-0.19
6.88,-0.19
7.08,-0.19
7.27,-0.19
7.47,-0.19
7.67,-0.19
7.87,-0.18
8.07,-0.18
8.27,-0.18
8.47,-0.18
8.67,-0.18
8.87,-0.18
9.07,-0.18
9.27,-0.18
9.45,-0.18
9.63,-0.18
9.8,-0.18
9.95,-0.18
10.09,-0.18
10.22,-0.18
10.34,-0.18
10.44,-0.18
10.55,-0.17
10.64,-0.17
10.73,-0.17
10.81,-0.17
10.88,-0.17
10.94,-0.17
10.99,-0.17
11.04,-0.17
11.08,-0.17
11.12,-0.17
11.15,-0.17
11.18,-0.17
11.2,-0.17
11.22,-0.17
11.24,-0.17
11.25,-0.17
11.26,-0.17
11.27,-0.17
11.28,-0.17
11.29,-0.17
11.3,-0.17
11.31,-0.17
11.31,-0.17
11.32,-0.17
11.32,-0.17
11.32,-0.17
11.32,-0.17
11.33,-0.17
11.33,-0.17
11.33,-0.17
11.33,-0.17
11.33,-0.17
11.33,-0.17
11.34,-0.18
11.34,-0.18
11.34,-0.18
11.34,-0.18
11.34,-0.18
11.34,-0.18
11.33,-0.18
11.33,-0.18
11.33,-0.18
11.33,-0.18
11.33,-0.18
11.33,-0.18
11.33,-0.17
11.34,-0.17
11.36,-0.16
11.39,-0.14
11.42,-0.12
11.46,-0.1
11.51,-0.08
11.56,-0.05
11.62,-0.02
11.68,0.02
11.74,0.06
11.81,0.09
11.88,0.13
11.95,0.17
12.03,0.21
12.1,0.26
12.18,0.3
12.26,0.34
12.34,0.39
12.42,0.43
12.5,0.48
12.58,0.52
12.67,0.57
12.75,0.62
12.84,0.67
12.92,0.71
13.0,0.76
13.09,0.81
13.18,0.85
13.26,0.9
13.35,0.95
13.44,1.0
13.53,1.05
13.61,1.1
13.7,1.15
13.79,1.2
13.88,1.25
13.96,1.29
14.05,1.34
14.14,1.39
14.22,1.44
14.31,1.49
14.4,1.54
14.49,1.59
14.58,1.64
14.66,1.69
14.75,1.73
14.84,1.78
14.92,1.83
15.01,1.88
15.1,1.93
15.19,1.98
15.27,2.03
15.36,2.08
15.45,2.13
15.54,2.17
15.62,2.22
15.71,2.27
15.8,2.32
15.88,2.37
15.97,2.42
16.06,2.47
16.15,2.52
16.24,2.57
16.32,2.61
16.39,2.65
16.46,2.69
16.52,2.72
16.57,2.75
16.62,2.78
16.66,2.8
16.69,2.82
16.72,2.84
16.75,2.85
16.77,2.86
16.79,2.88
16.81,2.88
16.82,2.89
16.84,2.9
16.85,2.91
16.87,2.91
16.89,2.91
16.93,2.91
16.99,2.91
17.05,2.91
17.13,2.91
17.21,2.9
17.3,2.89
17.41,2.89
17.51,2.88
17.62,2.87
17.74,2.86
17.86,2.85
17.99,2.83
18.11,2.82
18.24,2.81
18.38,2.8
18.52,2.78
18.65,2.77
18.79,2.76
18.94,2.74
19.09,2.73
19.23,2.71
19.38,2.7
19.52,2.69
19.67,2.68
19.81,2.66
19.96,2.65
20.11,2.64
20.25,2.63
20.4,2.62
20.55,2.61
20.7,2.6
20.84,2.59
20.99,2.58
21.14,2.57
21.29,2.56
21.43,2.54
21.58,2.53
21.73,2.52
21.87,2.51
22.02,2.5
22.17,2.49
22.32,2.48
22.47,2.47
22.62,2.46
22.77,2.45
22.92,2.44
23.07,2.43
23.22,2.42
23.37,2.41
23.51,2.4
23.66,2.39
23.81,2.37
23.96,2.36
24.11,2.35
24.26,2.34
24.41,2.33
24.56,2.32
24.7,2.3
24.86,2.29
25.01,2.28
25.16,2.27
25.31,2.26
25.46,2.25
25.6,2.23
25.75,2.22
25.9,2.21
26.05,2.2
26.19,2.19
26.35,2.18
26.49,2.17
26.64,2.15
26.79,2.14
26.94,2.13
27.09,2.12
27.24,2.11
27.39,2.1
27.53,2.09
27.68,2.07
27.83,2.06
27.98,2.05
28.13,2.04
28.27,2.03
28.42,2.02
28.57,2.01
28.72,2.0
28.87,1.99
29.02,1.97
29.17,1.96
29.32,1.95
29.47,1.94
29.62,1.93
29.77,1.92
29.92,1.91
30.06,1.9
30.21,1.88
30.36,1.87
30.51,1.86
30.66,1.85
30.81,1.84
30.96,1.83
31.11,1.82
31.26,1.8
31.41,1.79
31.55,1.78
31.71,1.77
31.86,1.76
32.01,1.75
32.16,1.74
32.31,1.72
32.46,1.71
32.61,1.7
32.76,1.69
32.91,1.68
33.05,1.67
33.2,1.66
33.36,1.64
33.51,1.63
33.66,1.62
33.81,1.61
33.96,1.6
34.11,1.59
34.26,1.58
34.41,1.56
34.56,1.55
34.71,1.54
34.86,1.53
35.0,1.52
35.15,1.51
35.3,1.5
35.44,1.49
35.59,1.47
35.74,1.46
35.9,1.45
36.05,1.44
36.2,1.43
36.35,1.42
36.5,1.41
36.65,1.39
36.8,1.38
36.95,1.37
37.1,1.36
37.25,1.35
37.4,1.34
37.55,1.33
37.7,1.31
37.85,1.3
38.0,1.29
38.15,1.28
38.3,1.27
38.45,1.26
38.6,1.25
38.75,1.23


==> figs/TrajsTompa/Traj_Header_28.csv <==
y,x
0.05,0.5
0.06,0.5
0.08,0.5
0.12,0.5
0.17,0.5
0.24,0.5
0.33,0.5
0.44,0.5
0.56,0.5
0.69,0.5
0.83,0.5
0.98,0.49
1.13,0.49
1.29,0.49
1.46,0.49
1.63,0.49
1.81,0.49
1.99,0.48
2.16,0.48
2.35,0.48
2.53,0.48
2.72,0.48
2.9,0.48
3.1,0.47
3.29,0.47
3.49,0.47
3.68,0.47
3.88,0.47
4.08,0.47
4.28,0.46
4.47,0.46
4.67,0.46
4.87,0.46
5.07,0.46
5.26,0.45
5.46,0.45
5.66,0.45
5.85,0.45
6.05,0.45
6.25,0.45
6.45,0.44
6.64,0.44
6.84,0.44
7.03,0.44
7.23,0.44
7.42,0.44
7.62,0.43
7.82,0.43
8.02,0.43
8.22,0.43
8.42,0.43
8.62,0.42
8.82,0.42
9.01,0.42
9.21,0.42
9.4,0.42
9.58,0.42
9.75,0.41
9.89,0.41
10.03,0.41
10.16,0.41
10.28,0.41
10.39,0.41
10.49,0.41
10.59,0.41
10.68,0.41
10.75,0.41
10.82,0.41
10.89,0.41
10.94,0.41
10.99,0.41
11.03,0.41
11.06,0.41
11.09,0.41
11.12,0.41
11.14,0.41
11.16,0.41
11.17,0.41
11.18,0.41
11.19,0.41
11.19,0.41
11.19,0.41
11.18,0.41
11.18,0.41
11.17,0.41
11.16,0.41
11.15,0.41
11.14,0.41
11.12,0.41
11.12,0.41
11.11,0.41
11.1,0.41
11.08,0.41
11.07,0.41
11.06,0.41
11.06,0.41
11.06,0.41
11.07,0.41
11.08,0.41
11.11,0.42
11.15,0.42
11.19,0.43
11.24,0.43
11.3,0.43
11.36,0.44
11.43,0.45
11.5,0.45
11.57,0.46
11.65,0.47
11.73,0.47
11.82,0.48
11.9,0.49
11.99,0.49
12.08,0.5
12.17,0.51
12.26,0.52
12.36,0.52
12.46,0.53
12.55,0.54
12.65,0.55
12.74,0.56
12.84,0.57
12.93,0.57
13.03,0.58
13.13,0.59
13.23,0.6
13.33,0.61
13.43,0.62
13.52,0.62
13.62,0.63
13.72,0.64
13.83,0.65
13.93,0.66
14.03,0.67
14.12,0.68
14.22,0.69
14.32,0.69
14.42,0.7
14.52,0.71
14.62,0.72
14.72,0.73
14.82,0.74
14.92,0.75
15.02,0.76
15.12,0.76
15.22,0.77
15.32,0.78
15.42,0.79
15.51,0.8
15.61,0.81
15.71,0.82
15.81,0.83
15.91,0.83
16.01,0.84
16.11,0.85
16.22,0.86
16.32,0.87
16.42,0.88
16.52,0.89
16.62,0.9
16.72,0.9
16.8,0.91
16.89,0.92
16.96,0.93
17.02,0.93
17.08,0.94
17.13,0.94
17.17,0.94
17.21,0.95
17.24,0.95
17.27,0.95
17.29,0.96
17.31,0.96
17.33,0.96
17.35,0.96
17.36,0.96
17.38,0.96
17.41,0.96
17.45,0.96
17.5,0.96
17.57,0.96
17.65,0.96
17.73,0.96
17.82,0.95
17.92,0.95
18.03,0.95
18.14,0.95
18.26,0.94
18.38,0.94
18.51,0.93
18.64,0.93
18.77,0.93
18.91,0.92
19.05,0.92
19.18,0.91
19.32,0.91
19.46,0.91
19.61,0.9
19.75,0.9
19.71,0.91
19.71,0.91
19.71,0.91
19.71,0.91
19.71,0.91
19.72,0.91
19.72,0.92
19.72,0.92


==> figs/TrajsTompa/Traj_Header_29.csv <==
y,x
-0.48,-0.85
-0.47,-0.85
-0.45,-0.85
-0.41,-0.85
-0.36,-0.85
-0.28,-0.85
-0.19,-0.85
-0.09,-0.85
0.03,-0.85
0.16,-0.84
0.29,-0.84
0.44,-0.84
0.6,-0.84
0.75,-0.84
0.92,-0.83
1.08,-0.83
1.26,-0.83
1.44,-0.82
1.62,-0.82
1.8,-0.82
1.99,-0.82
2.18,-0.81
2.37,-0.81
2.56,-0.81
2.75,-0.8
2.94,-0.8
3.14,-0.8
3.33,-0.8
3.52,-0.79
3.72,-0.79
3.92,-0.79
4.11,-0.78
4.31,-0.78
4.51,-0.78
4.71,-0.77
4.91,-0.77
5.11,-0.77
5.31,-0.77
5.5,-0.76
5.7,-0.76
5.91,-0.76
6.11,-0.75
6.3,-0.75
6.5,-0.75
6.69,-0.74
6.89,-0.74
7.09,-0.74
7.29,-0.73
7.49,-0.73
7.68,-0.73
7.88,-0.73
8.08,-0.72
8.28,-0.72
8.47,-0.72
8.67,-0.71
8.87,-0.71
9.06,-0.71
9.26,-0.7
9.45,-0.7
9.63,-0.7
9.79,-0.7
9.95,-0.69
10.09,-0.69
10.21,-0.69
10.33,-0.69
10.44,-0.69
10.54,-0.69
10.64,-0.69
10.72,-0.69
10.8,-0.69
10.87,-0.69
10.93,-0.69
10.99,-0.69
11.03,-0.69
11.08,-0.69
11.11,-0.69
11.14,-0.69
11.17,-0.69
11.19,-0.69
11.21,-0.69
11.22,-0.69
11.23,-0.69
11.24,-0.69
11.24,-0.69
11.24,-0.69
11.24,-0.69
11.23,-0.69
11.22,-0.69
11.21,-0.69
11.2,-0.69
11.19,-0.69
11.18,-0.69
11.18,-0.69
11.16,-0.69
11.15,-0.69
11.14,-0.69
11.13,-0.69
11.12,-0.69
11.11,-0.69
11.11,-0.69
11.12,-0.69
11.14,-0.69
11.16,-0.68
11.2,-0.68
11.24,-0.67
11.29,-0.67
11.35,-0.66
11.41,-0.65
11.48,-0.65
11.56,-0.64
11.63,-0.63
11.71,-0.62
11.79,-0.61
11.88,-0.6
11.96,-0.59
12.05,-0.58
12.14,-0.57
12.23,-0.56
12.32,-0.55
12.41,-0.54
12.51,-0.53
12.6,-0.52
12.7,-0.51
12.8,-0.5
12.89,-0.49
12.99,-0.48
13.09,-0.47
13.19,-0.46
13.29,-0.45
13.38,-0.44
13.48,-0.43
13.58,-0.42
13.68,-0.4
13.78,-0.39
13.88,-0.38
13.98,-0.37
14.08,-0.36
14.18,-0.35
14.28,-0.34
14.37,-0.33
14.47,-0.32
14.57,-0.3
14.67,-0.29
14.77,-0.28
14.87,-0.27
14.97,-0.26
15.07,-0.25
15.17,-0.24
15.27,-0.23
15.37,-0.21
15.47,-0.2
15.57,-0.19
15.67,-0.18
15.77,-0.17
15.87,-0.16
15.97,-0.15
16.07,-0.13
16.17,-0.12
16.27,-0.11
16.37,-0.1
16.47,-0.09
16.57,-0.08
16.67,-0.07
16.77,-0.06
16.86,-0.05
16.94,-0.04
17.01,-0.03
17.07,-0.02
17.12,-0.02
17.17,-0.01
17.21,-0.01
17.25,-0.0
17.28,0.0
17.31,0.0
17.33,0.01
17.35,0.01
17.37,0.01
17.39,0.01
17.4,0.01
17.42,0.01
17.45,0.02
17.49,0.02
17.54,0.02
17.6,0.02
17.68,0.02
17.76,0.02
17.86,0.02
17.96,0.02
18.06,0.02
18.18,0.02
18.3,0.02
18.42,0.02
18.55,0.02
18.68,0.02
18.81,0.01
18.95,0.01
19.08,0.01
19.22,0.01
19.36,0.01
19.5,0.01
19.64,0.01
19.68,0.01
19.68,0.01
19.66,0.01
19.64,0.01
19.63,0.01
19.64,0.01
19.65,0.01
19.65,0.01


==> figs/TrajsTompa/Traj_Header_3.csv <==
y,x
0.0,0.0
0.01,0.0
0.03,0.0
0.07,0.0
0.12,0.0
0.2,0.0
0.29,0.0
0.39,0.0
0.51,0.0
0.64,0.0
0.78,0.0
0.92,0.0
1.07,0.0
1.24,0.0
1.4,0.0
1.57,0.0
1.74,0.0
1.92,0.0
2.11,0.0
2.29,0.0
2.47,0.0
2.65,0.0
2.84,0.0
3.03,0.0
3.22,0.0
3.41,0.0
3.6,0.0
3.8,0.0
3.99,0.0
4.19,0.0
4.38,0.0
4.58,0.0
4.78,0.0
4.97,0.0
5.17,0.0
5.37,0.0
5.58,0.0
5.78,0.0
5.97,0.0
6.17,0.0
6.37,0.0
6.57,0.0
6.76,0.0
6.96,0.0
7.17,0.0
7.36,0.0
7.56,0.0
7.76,0.0
7.97,0.0
8.17,0.0
8.36,0.0
8.56,0.0
8.77,0.0
8.96,0.0
9.16,0.0
9.35,0.0
9.53,0.0
9.7,0.0
9.85,0.0
9.99,0.0
10.11,0.0
10.23,0.0
10.34,0.0
10.44,0.0
10.53,0.0
10.62,0.0
10.7,0.0
10.77,0.0
10.83,0.0
10.88,0.0
10.93,0.0
10.97,0.0
11.01,0.0
11.04,0.0
11.07,0.0
11.09,0.0
11.11,0.0
11.13,0.0
11.14,0.0
11.15,0.0
11.16,0.0
11.17,0.0
11.18,0.0
11.19,0.0
11.2,0.0
11.2,0.0
11.21,0.0
11.21,0.0
11.21,0.0
11.21,0.0
11.22,0.0
11.22,0.0
11.22,0.0
11.22,-0.0
11.22,-0.0
11.23,-0.0
11.23,-0.0
11.23,-0.0
11.23,-0.0
11.23,-0.0
11.23,-0.0
11.23,-0.0
11.23,-0.0
11.22,-0.0
11.22,-0.0
11.22,-0.0
11.22,-0.0
11.23,0.0
11.24,0.01
11.25,0.02
11.28,0.03
11.32,0.05
11.36,0.07
11.41,0.09
11.46,0.12
11.51,0.15
11.58,0.18
11.64,0.21
11.71,0.25
11.78,0.28
11.85,0.32
11.93,0.36
12.01,0.4
12.09,0.44
12.17,0.48
12.25,0.52
12.33,0.56
12.41,0.6
12.5,0.65
12.59,0.69
12.67,0.73
12.76,0.78
12.84,0.82
12.93,0.87
13.02,0.91
13.1,0.95
13.19,1.0
13.28,1.04
13.37,1.09
13.46,1.13
13.55,1.18
13.64,1.22
13.73,1.27
13.82,1.31
13.91,1.36
14.0,1.4
14.08,1.45
14.17,1.49
14.26,1.54
14.35,1.58
14.44,1.63
14.53,1.67
14.62,1.72
14.7,1.76
14.79,1.81
14.88,1.85
14.97,1.9
15.06,1.94
15.15,1.99
15.24,2.04
15.33,2.08
15.42,2.13
15.51,2.17
15.6,2.22
15.69,2.26
15.78,2.31
15.87,2.35
15.95,2.4
16.05,2.44
16.14,2.49
16.22,2.53
16.31,2.58
16.39,2.62
16.46,2.65
16.52,2.68
16.57,2.71
16.62,2.73
16.66,2.76
16.7,2.77
16.73,2.79
16.76,2.8
16.78,2.82
16.8,2.83
16.82,2.84
16.83,2.84
16.85,2.85
16.86,2.86
16.88,2.86
16.91,2.86
16.95,2.86
17.0,2.86
17.07,2.86
17.14,2.85
17.23,2.85
17.32,2.84
17.42,2.83
17.53,2.83
17.64,2.82
17.76,2.81
17.88,2.79
18.01,2.78
18.14,2.77
18.27,2.76
18.41,2.74
18.54,2.73
18.68,2.72
18.82,2.7
18.96,2.69
19.11,2.68
19.25,2.67
19.39,2.65
19.54,2.64
19.68,2.63
19.83,2.62
19.98,2.61
20.12,2.59
20.27,2.58
20.42,2.57
20.57,2.56
20.72,2.55
20.87,2.54
21.02,2.53
21.17,2.52
21.32,2.51
21.47,2.5
21.62,2.49
21.77,2.48
21.92,2.47
22.07,2.46
22.22,2.45
22.37,2.44
22.51,2.43
22.66,2.42
22.82,2.41
22.96,2.4
23.11,2.38
23.26,2.37
23.41,2.36
23.56,2.35
23.71,2.34
23.86,2.33
24.01,2.32
24.15,2.31
24.3,2.3
24.45,2.28
24.6,2.27
24.75,2.26
24.9,2.25
25.05,2.24
25.2,2.23
25.36,2.21
25.51,2.2
25.65,2.19
25.8,2.18
25.95,2.17
26.1,2.16
26.25,2.15
26.4,2.13
26.55,2.12
26.7,2.11
26.85,2.1
27.0,2.09
27.15,2.08
27.3,2.07
27.45,2.06
27.59,2.05
27.74,2.03
27.89,2.02
28.04,2.01
28.19,2.0
28.34,1.99
28.49,1.98
28.64,1.97
28.79,1.96
28.94,1.95
29.09,1.94
29.24,1.92
29.39,1.91
29.54,1.9
29.68,1.89
29.83,1.88
29.98,1.87
30.13,1.86
30.28,1.85
30.43,1.84
30.58,1.82
30.73,1.81
30.88,1.8
31.03,1.79
31.18,1.78
31.33,1.77
31.47,1.76
31.62,1.75
31.77,1.74
31.92,1.72
32.06,1.71
32.21,1.7
32.36,1.69
32.51,1.68
32.66,1.67
32.81,1.66
32.95,1.65
33.1,1.64
33.25,1.62
33.4,1.61
33.55,1.6
33.71,1.59
33.85,1.58
34.0,1.57
34.15,1.56
34.3,1.55
34.44,1.54
34.6,1.52
34.75,1.51
34.9,1.5
35.04,1.49
35.19,1.48
35.34,1.47
35.49,1.46
35.65,1.45
35.8,1.43
35.95,1.42
36.1,1.41
36.25,1.4
36.4,1.39
36.55,1.38
36.7,1.37
36.85,1.36
37.0,1.34
37.15,1.33
37.3,1.32
37.45,1.31
37.6,1.3
37.75,1.29
37.9,1.28
38.05,1.27
38.2,1.25
38.35,1.24
38.5,1.23
38.64,1.22
38.73,1.21
38.72,1.21
38.7,1.2
38.69,1.19
38.69,1.18
38.69,1.18
38.69,1.18
38.69,1.18
38.69,1.18
38.69,1.18
38.69,1.18
38.69,1.18
38.69,1.18
38.7,1.18
38.69,1.18
38.69,1.18
38.69,1.18
38.69,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18
38.7,1.18


==> figs/TrajsTompa/Traj_Header_4.csv <==
y,x
-0.96,0.79
-0.95,0.79
-0.93,0.79
-0.9,0.79
-0.84,0.79
-0.76,0.79
-0.67,0.79
-0.57,0.79
-0.45,0.79
-0.33,0.79
-0.18,0.78
-0.04,0.78
0.12,0.78
0.28,0.78
0.44,0.77
0.61,0.77
0.78,0.77
0.96,0.77
1.13,0.76
1.32,0.76
1.5,0.76
1.69,0.76
1.88,0.75
2.07,0.75
2.26,0.75
2.45,0.75
2.64,0.74
2.83,0.74
3.03,0.74
3.23,0.73
3.42,0.73
3.62,0.73
3.81,0.73
4.01,0.72
4.21,0.72
4.4,0.72
4.6,0.72
4.8,0.71
5.0,0.71
5.2,0.71
5.39,0.7
5.59,0.7
5.79,0.7
5.98,0.7
6.19,0.69
6.38,0.69
6.58,0.69
6.77,0.68
6.97,0.68
7.18,0.68
7.37,0.68
7.57,0.67
7.77,0.67
7.97,0.67
8.17,0.66
8.37,0.66
8.57,0.66
8.77,0.66
8.97,0.65
9.17,0.65
9.36,0.65
9.56,0.65
9.73,0.64
9.89,0.64
10.05,0.64
10.18,0.64
10.31,0.64
10.43,0.63
10.54,0.63
10.64,0.63
10.74,0.63
10.82,0.63
10.9,0.63
10.98,0.63
11.04,0.63
11.09,0.63
11.14,0.63
11.18,0.63
11.22,0.63
11.25,0.63
11.27,0.63
11.29,0.63
11.31,0.63
11.33,0.63
11.33,0.63
11.34,0.63
11.34,0.63
11.34,0.63
11.34,0.63
11.33,0.63
11.33,0.63
11.32,0.63
11.31,0.63
11.29,0.63
11.28,0.64
11.28,0.64
11.27,0.64
11.25,0.64
11.24,0.64
11.23,0.64
11.22,0.64
11.22,0.64
11.22,0.64
11.22,0.64
11.24,0.64
11.27,0.64
11.3,0.65
11.35,0.65
11.4,0.65
11.46,0.66
11.52,0.66
11.59,0.67
11.66,0.68
11.74,0.68
11.82,0.69
11.9,0.69
11.98,0.7
12.07,0.71
12.16,0.72
12.25,0.72
12.34,0.73
12.43,0.74
12.53,0.74
12.62,0.75
12.72,0.76
12.81,0.77
12.91,0.78
13.01,0.78
13.1,0.79
13.2,0.8
13.3,0.81
13.4,0.82
13.49,0.82
13.59,0.83
13.69,0.84
13.79,0.85
13.89,0.86
13.99,0.87
14.09,0.87
14.19,0.88
14.29,0.89
14.39,0.9
14.49,0.91
14.59,0.92
14.69,0.92
14.79,0.93
14.89,0.94
14.99,0.95
15.09,0.96
15.19,0.97
15.29,0.97
15.39,0.98
15.49,0.99
15.59,1.0
15.69,1.01
15.79,1.02
15.89,1.02
15.99,1.03
16.09,1.04
16.19,1.05
16.29,1.06
16.39,1.07
16.49,1.07
16.59,1.08
16.69,1.09
16.79,1.1
16.89,1.11
16.98,1.11
17.06,1.12
17.13,1.13
17.19,1.13
17.25,1.14
17.29,1.14
17.34,1.14
17.37,1.15
17.41,1.15
17.43,1.15
17.46,1.15
17.48,1.16
17.49,1.16
17.51,1.16
17.52,1.16
17.54,1.16
17.57,1.16
17.61,1.16
17.67,1.16
17.73,1.16
17.81,1.16
17.89,1.15
17.98,1.15
18.09,1.15
18.2,1.14
18.31,1.14
18.43,1.14
18.56,1.13
18.68,1.13
18.82,1.12
18.95,1.12
19.09,1.11
19.23,1.11
19.37,1.1
19.51,1.1
19.65,1.09
19.79,1.09
19.94,1.08
20.08,1.08
20.23,1.07
20.37,1.07
20.52,1.06
20.66,1.06
20.81,1.05
20.96,1.05
21.11,1.05
21.25,1.04
21.4,1.04
21.54,1.03
21.69,1.03
21.85,1.02
21.99,1.02
22.14,1.01
22.29,1.01
22.45,1.01
22.6,1.0
22.75,1.0
22.89,0.99
23.04,0.99
23.19,0.98
23.34,0.98
23.48,0.97
23.63,0.97
23.78,0.97
23.93,0.96
24.08,0.96
24.23,0.95
24.38,0.95
24.53,0.94
24.68,0.94
24.83,0.93
24.98,0.93
25.14,0.92
25.29,0.92
25.44,0.91
25.59,0.91
25.74,0.9
25.89,0.9
26.05,0.9
26.19,0.89
26.34,0.89
26.49,0.88
26.63,0.88
26.79,0.87
26.93,0.87
27.08,0.86
27.23,0.86
27.38,0.85
27.53,0.85
27.68,0.84
27.83,0.84
27.98,0.83
28.13,0.83
28.28,0.83
28.43,0.82
28.58,0.82
28.73,0.81
28.88,0.81
29.03,0.8
29.18,0.8
29.33,0.79
29.48,0.79
29.63,0.78
29.78,0.78
29.93,0.77
30.08,0.77
30.22,0.77
30.37,0.76
30.52,0.76
30.67,0.75
30.82,0.75
30.97,0.74
31.12,0.74
31.27,0.73
31.42,0.73
31.57,0.72
31.72,0.72
31.87,0.72
32.01,0.71
32.16,0.71
32.31,0.7
32.46,0.7
32.61,0.69
32.76,0.69
32.9,0.68
33.06,0.68
33.21,0.67
33.35,0.67
33.51,0.66
33.66,0.66
33.81,0.65
33.96,0.65
34.11,0.65
34.26,0.64
34.41,0.64
34.56,0.63
34.71,0.63
34.86,0.62
35.01,0.62
35.16,0.61
35.31,0.61
35.46,0.6
35.61,0.6
35.76,0.59
35.91,0.59
36.06,0.59
36.21,0.58
36.36,0.58
36.51,0.57
36.65,0.57
36.81,0.56
36.96,0.56
37.1,0.55
37.25,0.55
37.4,0.54
37.55,0.54
37.7,0.53
37.85,0.53
37.99,0.53
38.14,0.52
38.3,0.52
38.45,0.51
38.6,0.51
38.75,0.5
38.9,0.5
39.05,0.49
39.2,0.49
39.35,0.48
39.5,0.48
39.64,0.47
39.79,0.47
39.94,0.47
40.09,0.46
40.24,0.46
40.38,0.45
40.53,0.45
40.68,0.44
40.83,0.44
40.98,0.43
41.13,0.43
41.28,0.42
41.43,0.42
41.58,0.41
41.73,0.41
41.88,0.41
42.03,0.4
42.18,0.4
42.33,0.39
42.47,0.39
42.63,0.38
42.78,0.38
42.92,0.37
43.07,0.37
43.22,0.36
43.37,0.36
43.52,0.35
43.67,0.35
43.82,0.35
43.97,0.34
44.12,0.34
44.27,0.33
44.42,0.33
44.57,0.32
44.72,0.32
44.87,0.31
45.02,0.31
45.17,0.3
45.32,0.3
45.47,0.29
45.62,0.29
45.77,0.29
45.93,0.28
46.08,0.28
46.22,0.27
46.38,0.27
46.52,0.26
46.67,0.26
46.82,0.25
46.97,0.25
47.12,0.24
47.27,0.24
47.42,0.23
47.57,0.23
47.72,0.22
47.87,0.22
48.02,0.22
48.17,0.21
48.32,0.21
48.47,0.2
48.61,0.2
48.76,0.19
48.91,0.19
49.06,0.18
49.21,0.18
49.36,0.17
49.51,0.17
49.66,0.16
49.81,0.16
49.96,0.16
50.11,0.15
50.26,0.15
50.41,0.14
50.56,0.14
50.71,0.13
50.87,0.13


==> figs/TrajsTompa/Traj_Header_5.csv <==
y,x
-0.16,0.12
-0.15,0.12
-0.13,0.12
-0.09,0.12
-0.03,0.12
0.04,0.12
0.13,0.12
0.24,0.12
0.36,0.12
0.49,0.12
0.63,0.12
0.78,0.12
0.93,0.12
1.09,0.12
1.26,0.12
1.42,0.12
1.6,0.12
1.78,0.12
1.96,0.12
2.14,0.12
2.33,0.12
2.51,0.11
2.7,0.11
2.89,0.11
3.08,0.11
3.27,0.11
3.46,0.11
3.65,0.11
3.85,0.11
4.04,0.11
4.23,0.11
4.43,0.11
4.63,0.11
4.82,0.11
5.02,0.11
5.21,0.11
5.41,0.11
5.61,0.11
5.8,0.11
6.0,0.11
6.2,0.11
6.4,0.11
6.6,0.11
6.8,0.11
7.0,0.1
7.19,0.1
7.39,0.1
7.59,0.1
7.79,0.1
7.99,0.1
8.19,0.1
8.39,0.1
8.58,0.1
8.79,0.1
8.98,0.1
9.18,0.1
9.38,0.1
9.57,0.1
9.75,0.1
9.91,0.1
10.07,0.1
10.2,0.1
10.33,0.1
10.45,0.1
10.56,0.1
10.66,0.1
10.75,0.1
10.84,0.1
10.92,0.1
10.99,0.1
11.06,0.1
11.11,0.1
11.16,0.1
11.2,0.1
11.23,0.1
11.26,0.1
11.29,0.1
11.31,0.1
11.33,0.1
11.34,0.1
11.35,0.1
11.36,0.1
11.36,0.1
11.36,0.1
11.36,0.1
11.35,0.1
11.34,0.1
11.33,0.1
11.32,0.1
11.31,0.1
11.3,0.1
11.3,0.1
11.28,0.1
11.27,0.1
11.26,0.1
11.25,0.1
11.24,0.1
11.23,0.1
11.23,0.1
11.24,0.1
11.26,0.1
11.28,0.11
11.32,0.11
11.36,0.11
11.41,0.12
11.47,0.12
11.53,0.13
11.6,0.14
11.67,0.14
11.75,0.15
11.83,0.16
11.91,0.17
12.0,0.17
12.08,0.18
12.17,0.19
12.26,0.2
12.35,0.21
12.44,0.21
12.53,0.22
12.63,0.23
12.72,0.24
12.82,0.25
12.91,0.26
13.01,0.27
13.11,0.28
13.21,0.29
13.31,0.29
13.41,0.3
13.51,0.31
13.6,0.32
13.7,0.33
13.8,0.34
13.9,0.35
14.0,0.36
14.09,0.37
14.19,0.38
14.29,0.39
14.39,0.4
14.49,0.41
14.59,0.42
14.69,0.43
14.78,0.44
14.88,0.45
14.98,0.45
15.08,0.46
15.18,0.47
15.28,0.48
15.39,0.49
15.49,0.5
15.58,0.51
15.68,0.52
15.78,0.53
15.88,0.54
15.98,0.55
16.08,0.56
16.18,0.57
16.28,0.58
16.38,0.59
16.48,0.6
16.58,0.61
16.68,0.62
16.78,0.63
16.88,0.64
16.97,0.64
17.05,0.65
17.12,0.66
17.19,0.67
17.24,0.67
17.29,0.68
17.34,0.68
17.37,0.68
17.41,0.69
17.44,0.69
17.46,0.69
17.48,0.69
17.5,0.69
17.52,0.7
17.53,0.7
17.55,0.7
17.58,0.7
17.62,0.7
17.68,0.7
17.74,0.7
17.82,0.7
17.9,0.7
18.0,0.69
18.1,0.69
18.21,0.69
18.32,0.69
18.44,0.68
18.57,0.68
18.69,0.68
18.82,0.68
18.96,0.67
19.09,0.67
19.23,0.67
19.37,0.66
19.51,0.66
19.65,0.66
19.68,0.66
19.66,0.66
19.65,0.66
19.66,0.66
19.66,0.66
19.65,0.66
19.65,0.66
19.66,0.66
19.66,0.66


==> figs/TrajsTompa/Traj_Header_6.csv <==
y,x
0.16,0.98
0.16,0.98
0.18,0.98
0.22,0.98
0.28,0.98
0.35,0.97
0.44,0.97
0.55,0.97
0.66,0.97
0.79,0.97
0.93,0.96
1.08,0.96
1.23,0.96
1.4,0.96
1.56,0.95
1.73,0.95
1.91,0.95
2.09,0.94
2.28,0.94
2.46,0.94
2.64,0.93
2.82,0.93
3.02,0.93
3.21,0.92
3.4,0.92
3.59,0.92
3.78,0.91
3.97,0.91
4.17,0.91
4.36,0.9
4.56,0.9
4.76,0.9
4.96,0.89
5.15,0.89
5.34,0.89
5.54,0.88
5.74,0.88
5.94,0.87
6.13,0.87
6.33,0.87
6.53,0.86
6.72,0.86
6.92,0.86
7.12,0.85
7.31,0.85
7.51,0.85
7.71,0.84
7.91,0.84
8.11,0.84
8.31,0.83
8.51,0.83
8.7,0.83
8.9,0.82
9.1,0.82
9.3,0.81
9.5,0.81
9.69,0.81
9.87,0.81
10.04,0.8
10.18,0.8
10.33,0.8
10.45,0.8
10.57,0.8
10.68,0.79
10.78,0.79
10.88,0.79
10.97,0.79
11.04,0.79
11.11,0.79
11.17,0.79
11.23,0.79
11.27,0.79
11.31,0.79
11.35,0.79
11.38,0.79
11.41,0.79
11.43,0.79
11.45,0.79
11.46,0.79
11.47,0.79
11.47,0.79
11.48,0.79
11.48,0.79
11.47,0.79
11.47,0.79
11.46,0.79
11.45,0.79
11.44,0.8
11.43,0.8
11.41,0.8
11.41,0.8
11.4,0.8
11.39,0.8
11.37,0.8
11.36,0.8
11.35,0.8
11.35,0.8
11.35,0.8
11.36,0.8
11.37,0.8
11.4,0.8
11.44,0.81
11.48,0.81
11.53,0.81
11.59,0.82
11.65,0.82
11.72,0.83
11.79,0.83
11.87,0.84
11.95,0.85
12.03,0.85
12.12,0.86
12.21,0.87
12.3,0.87
12.38,0.88
12.47,0.89
12.57,0.9
12.66,0.9
12.75,0.91
12.85,0.92
12.94,0.93
13.04,0.93
13.14,0.94
13.23,0.95
13.33,0.96
13.43,0.96
13.53,0.97
13.63,0.98
13.73,0.99
13.83,1.0
13.92,1.0
14.02,1.01
14.12,1.02
14.22,1.03
14.32,1.04
14.41,1.04
14.51,1.05
14.61,1.06
14.71,1.07
14.81,1.08
14.91,1.09
15.01,1.09
15.11,1.1
15.21,1.11
15.31,1.12
15.41,1.13
15.51,1.13
15.62,1.14
15.72,1.15
15.82,1.16
15.92,1.17
16.02,1.18
16.12,1.18
16.22,1.19
16.31,1.2
16.41,1.21
16.52,1.22
16.61,1.22
16.71,1.23
16.82,1.24
16.92,1.25
17.01,1.26
17.1,1.26
17.18,1.27
17.26,1.28
17.32,1.28
17.38,1.29
17.43,1.29
17.47,1.29
17.51,1.3
17.54,1.3
17.56,1.3
17.59,1.3
17.61,1.31
17.63,1.31
17.64,1.31
17.66,1.31
17.68,1.31
17.71,1.31
17.75,1.31
17.8,1.31
17.87,1.31
17.94,1.3
18.03,1.3
18.12,1.3
18.22,1.29
18.33,1.29
18.44,1.29
18.56,1.28
18.68,1.28
18.8,1.27
18.93,1.27
19.06,1.26
19.19,1.26
19.33,1.25
19.46,1.25
19.6,1.24
19.74,1.23
19.89,1.23
20.03,1.22
20.17,1.22
20.32,1.21
20.46,1.21
20.6,1.2
20.75,1.2
20.9,1.19
21.04,1.19
21.19,1.18
21.34,1.18
21.48,1.17
21.63,1.17
21.78,1.16
21.92,1.16
22.07,1.15
22.22,1.15
22.37,1.14
22.51,1.14
22.66,1.13
22.81,1.13
22.96,1.12
23.11,1.12
23.26,1.11
23.41,1.11
23.55,1.1
23.7,1.1
23.85,1.09
24.0,1.09
24.16,1.08
24.31,1.08
24.45,1.07
24.61,1.06
24.75,1.06
24.9,1.05
25.05,1.05
25.2,1.04
25.35,1.04
25.5,1.03
25.64,1.03
25.8,1.02
25.95,1.02
26.09,1.01
26.25,1.01
26.4,1.0
26.54,1.0
26.69,0.99
26.84,0.99
26.99,0.98
27.14,0.98
27.29,0.97
27.44,0.96
27.59,0.96
27.73,0.95
27.89,0.95
28.04,0.94
28.19,0.94
28.33,0.93
28.48,0.93
28.63,0.92
28.78,0.92
28.93,0.91
29.09,0.91
29.24,0.9
29.38,0.9
29.54,0.89
29.69,0.89
29.84,0.88
29.99,0.88
30.14,0.87
30.29,0.86
30.44,0.86
30.59,0.85
30.74,0.85
30.89,0.84
31.03,0.84
31.18,0.83
31.33,0.83
31.48,0.82
31.63,0.82
31.78,0.81
31.93,0.81
32.07,0.8
32.22,0.8
32.37,0.79
32.52,0.79
32.67,0.78
32.82,0.78
32.97,0.77
33.12,0.77
33.26,0.76
33.42,0.76
33.56,0.75
33.71,0.75
33.86,0.74
34.01,0.73
34.16,0.73
34.31,0.72
34.46,0.72
34.62,0.71
34.77,0.71
34.91,0.7
35.07,0.7
35.22,0.69
35.37,0.69
35.52,0.68
35.67,0.68
35.82,0.67
35.97,0.67
36.11,0.66
36.26,0.66
36.41,0.65
36.56,0.65
36.71,0.64
36.86,0.64
37.01,0.63
37.16,0.62
37.3,0.62
37.45,0.61
37.6,0.61
37.75,0.6
37.9,0.6
38.04,0.59
38.19,0.59
38.34,0.58
38.5,0.58
38.65,0.57
38.8,0.57
38.95,0.56
39.1,0.56
39.24,0.55
39.4,0.55
39.55,0.54
39.7,0.54
39.85,0.53
40.0,0.53
40.15,0.52
40.3,0.51
40.44,0.51
40.59,0.5
40.74,0.5
40.89,0.49
41.03,0.49
41.18,0.48
41.33,0.48
41.48,0.47
41.63,0.47
41.78,0.46
41.92,0.46
42.07,0.45
42.22,0.45
42.37,0.44
42.52,0.44
42.66,0.43
42.81,0.43
42.96,0.42
43.12,0.42
43.27,0.41
43.41,0.41
43.56,0.4
43.71,0.4
43.86,0.39
44.01,0.38
44.16,0.38
44.31,0.37
44.46,0.37
44.61,0.36
44.77,0.36
44.92,0.35
45.07,0.35
45.22,0.34
45.37,0.34
45.52,0.33
45.67,0.33
45.81,0.32
45.96,0.32
46.12,0.31
46.27,0.31
46.42,0.3
46.57,0.3
46.71,0.29
46.86,0.28
47.01,0.28
47.16,0.27
47.31,0.27
47.46,0.26
47.61,0.26
47.75,0.25
47.9,0.25
48.06,0.24
48.2,0.24
48.35,0.23
48.5,0.23
48.65,0.22
48.8,0.22
48.95,0.21
49.1,0.21
49.24,0.2
49.39,0.2
49.54,0.19
49.69,0.19
49.84,0.18
49.99,0.18
50.13,0.17
50.28,0.17
50.43,0.16
50.58,0.15
50.73,0.15


==> figs/TrajsTompa/Traj_Header_7.csv <==
y,x
-0.32,-0.9
-0.32,-0.9
-0.3,-0.9
-0.26,-0.9
-0.21,-0.9
-0.13,-0.9
-0.04,-0.9
0.06,-0.89
0.18,-0.89
0.31,-0.89
0.44,-0.89
0.59,-0.89
0.74,-0.88
0.91,-0.88
1.07,-0.88
1.24,-0.88
1.41,-0.87
1.58,-0.87
1.77,-0.87
1.95,-0.86
2.14,-0.86
2.32,-0.86
2.51,-0.85
2.7,-0.85
2.89,-0.85
3.08,-0.85
3.27,-0.84
3.47,-0.84
3.67,-0.84
3.86,-0.83
4.05,-0.83
4.25,-0.83
4.44,-0.82
4.64,-0.82
4.84,-0.82
5.04,-0.81
5.24,-0.81
5.43,-0.81
5.63,-0.8
5.83,-0.8
6.02,-0.8
6.23,-0.79
6.42,-0.79
6.62,-0.79
6.82,-0.78
7.02,-0.78
7.21,-0.78
7.41,-0.78
7.61,-0.77
7.81,-0.77
8.01,-0.77
8.21,-0.76
8.41,-0.76
8.61,-0.76
8.8,-0.75
9.0,-0.75
9.2,-0.75
9.4,-0.74
9.6,-0.74
9.78,-0.74
9.96,-0.73
10.13,-0.73
10.28,-0.73
10.42,-0.73
10.55,-0.73
10.67,-0.72
10.78,-0.72
10.88,-0.72
10.97,-0.72
11.06,-0.72
11.14,-0.72
11.21,-0.72
11.27,-0.72
11.32,-0.72
11.37,-0.72
11.41,-0.72
11.45,-0.72
11.48,-0.72
11.5,-0.72
11.53,-0.72
11.54,-0.72
11.56,-0.72
11.57,-0.72
11.57,-0.72
11.58,-0.72
11.58,-0.72
11.57,-0.72
11.57,-0.72
11.56,-0.72
11.55,-0.72
11.54,-0.72
11.53,-0.72
11.51,-0.72
11.51,-0.72
11.5,-0.72
11.49,-0.72
11.48,-0.73
11.47,-0.73
11.46,-0.73
11.45,-0.73
11.45,-0.72
11.46,-0.72
11.48,-0.72
11.5,-0.72
11.54,-0.71
11.58,-0.71
11.63,-0.7
11.69,-0.69
11.76,-0.69
11.83,-0.68
11.9,-0.67
11.97,-0.66
12.05,-0.65
12.13,-0.65
12.22,-0.64
12.3,-0.63
12.39,-0.62
12.48,-0.61
12.57,-0.6
12.67,-0.59
12.76,-0.58
12.85,-0.57
12.95,-0.56
13.05,-0.55
13.15,-0.53
13.24,-0.52
13.34,-0.51
13.43,-0.5
13.53,-0.49
13.63,-0.48
13.73,-0.47
13.82,-0.46
13.92,-0.45
14.02,-0.44
14.12,-0.43
14.22,-0.41
14.32,-0.4
14.42,-0.39
14.52,-0.38
14.61,-0.37
14.71,-0.36
14.81,-0.35
14.91,-0.34
15.01,-0.32
15.11,-0.31
15.21,-0.3
15.3,-0.29
15.4,-0.28
15.5,-0.27
15.6,-0.26
15.7,-0.25
15.8,-0.23
15.9,-0.22
16.0,-0.21
16.1,-0.2
16.2,-0.19
16.3,-0.18
16.4,-0.17
16.5,-0.16
16.59,-0.14
16.7,-0.13
16.8,-0.12
16.89,-0.11
16.99,-0.1
17.09,-0.09
17.18,-0.08
17.26,-0.07
17.33,-0.06
17.4,-0.05
17.46,-0.05
17.5,-0.04
17.55,-0.04
17.58,-0.03
17.62,-0.03
17.64,-0.03
17.67,-0.02
17.69,-0.02
17.71,-0.02
17.72,-0.02
17.74,-0.02
17.76,-0.01
17.79,-0.01
17.83,-0.01
17.88,-0.01
17.95,-0.01
18.02,-0.01
18.11,-0.01
18.2,-0.01
18.3,-0.01
18.41,-0.01
18.52,-0.01
18.63,-0.01
18.75,-0.01
18.88,-0.01
19.01,-0.01
19.15,-0.01
19.28,-0.01
19.42,-0.01
19.56,-0.01
19.7,-0.02
19.66,-0.02
19.66,-0.02
19.64,-0.02
19.64,-0.02
19.64,-0.02
19.65,-0.02
19.65,-0.02
19.65,-0.02
19.65,-0.02
19.65,-0.02


==> figs/TrajsTompa/Traj_Header_8.csv <==
y,x
0.14,-0.64
0.15,-0.64
0.17,-0.64
0.21,-0.64
0.27,-0.63
0.34,-0.63
0.43,-0.63
0.54,-0.63
0.66,-0.63
0.79,-0.63
0.93,-0.63
1.07,-0.63
1.23,-0.62
1.39,-0.62
1.56,-0.62
1.72,-0.62
1.9,-0.62
2.08,-0.61
2.27,-0.61
2.45,-0.61
2.63,-0.61
2.83,-0.61
3.02,-0.6
3.21,-0.6
3.4,-0.6
3.59,-0.6
3.78,-0.59
3.98,-0.59
4.17,-0.59
4.37,-0.59
4.57,-0.58
4.76,-0.58
4.96,-0.58
5.16,-0.58
5.36,-0.58
5.56,-0.57
5.75,-0.57
5.95,-0.57
6.14,-0.57
6.34,-0.56
6.54,-0.56
6.75,-0.56
6.94,-0.56
7.14,-0.56
7.34,-0.55
7.54,-0.55
7.73,-0.55
7.94,-0.55
8.13,-0.54
8.33,-0.54
8.53,-0.54
8.72,-0.54
8.93,-0.53
9.12,-0.53
9.32,-0.53
9.52,-0.53
9.72,-0.53
9.92,-0.52
10.12,-0.52
10.32,-0.52
10.51,-0.52
10.71,-0.51
10.91,-0.51
11.1,-0.51
11.28,-0.51
11.44,-0.51
11.59,-0.5
11.73,-0.5
11.86,-0.5
11.98,-0.5
12.09,-0.5
12.19,-0.5
12.29,-0.5
12.37,-0.5
12.45,-0.5
12.52,-0.5
12.59,-0.5
12.64,-0.5
12.69,-0.5
12.73,-0.5
12.76,-0.5
12.79,-0.5
12.82,-0.5
12.84,-0.5
12.86,-0.5
12.88,-0.5
12.89,-0.5
12.9,-0.5
12.91,-0.5
12.92,-0.5
12.93,-0.5
12.94,-0.5
12.95,-0.5
12.95,-0.5
12.96,-0.5
12.96,-0.5
12.96,-0.5
12.96,-0.5
12.97,-0.5
12.97,-0.5
12.97,-0.5
12.97,-0.5
12.97,-0.5
12.98,-0.5
12.98,-0.5
12.98,-0.5
12.98,-0.5
12.98,-0.5
12.98,-0.5
12.98,-0.5
12.97,-0.5
12.97,-0.5
12.97,-0.5
12.97,-0.5
12.97,-0.5
12.97,-0.5
12.97,-0.5
12.97,-0.5
12.97,-0.5
12.98,-0.49
13.0,-0.48
13.02,-0.46
13.05,-0.44
13.09,-0.42
13.14,-0.39
13.19,-0.36
13.24,-0.32
13.3,-0.28
13.36,-0.24
13.42,-0.2
13.49,-0.15
13.56,-0.11
13.63,-0.06
13.7,-0.01
13.78,0.04
13.85,0.09
13.93,0.14
14.01,0.19
14.09,0.24
14.17,0.29
14.25,0.35
14.33,0.4
14.41,0.45
14.49,0.5
14.57,0.56
14.65,0.61
14.73,0.67
14.81,0.72
14.89,0.77
14.97,0.83
15.06,0.88
15.14,0.94
15.22,0.99
15.31,1.05
15.39,1.1
15.47,1.15
15.55,1.21
15.64,1.26
15.72,1.32
15.8,1.38
15.89,1.43
15.97,1.49
16.05,1.54
16.14,1.6
16.22,1.65
16.3,1.71
16.39,1.76
16.47,1.82
16.55,1.87
16.64,1.93
16.72,1.99
16.81,2.04
16.89,2.1
16.97,2.15
17.06,2.21
17.14,2.26
17.22,2.32
17.31,2.37
17.39,2.43
17.47,2.48
17.56,2.54
17.64,2.59
17.72,2.64
17.79,2.69
17.85,2.74
17.91,2.78
17.97,2.81
18.01,2.84
18.05,2.87
18.09,2.89
18.12,2.91
18.14,2.93
18.16,2.94
18.18,2.95
18.2,2.96
18.21,2.97
18.23,2.98
18.24,2.99
18.25,2.99
18.28,3.0
18.32,3.0
18.37,3.0
18.44,3.0
18.51,2.99
18.6,2.99
18.69,2.98
18.79,2.97
18.9,2.96
19.01,2.95
19.12,2.94
19.25,2.93
19.37,2.91
19.51,2.9
19.64,2.88
19.77,2.87
19.91,2.86
20.05,2.84
20.18,2.83
20.33,2.81
20.47,2.8
20.61,2.78
20.76,2.77
20.9,2.76
21.04,2.74
21.19,2.73
21.34,2.72
21.49,2.71
21.64,2.69
21.78,2.68
21.93,2.67
22.08,2.66
22.22,2.65
22.37,2.64
22.52,2.62
22.66,2.61
22.81,2.6
22.96,2.59
23.11,2.58
23.26,2.57
23.41,2.56
23.56,2.55
23.71,2.54
23.86,2.53
24.01,2.51
24.15,2.5
24.31,2.49
24.46,2.48
24.6,2.47
24.75,2.46
24.9,2.45
25.05,2.43
25.2,2.42
25.35,2.41
25.49,2.4
25.64,2.38
25.79,2.37
25.95,2.36
26.09,2.35
26.24,2.33
26.39,2.32
26.54,2.31
26.69,2.3
26.84,2.28
26.99,2.27
27.14,2.26
27.29,2.25
27.44,2.23
27.59,2.22
27.74,2.21
27.89,2.2
28.04,2.18
28.18,2.17
28.33,2.16
28.48,2.15
28.63,2.14
28.78,2.12
28.92,2.11
29.07,2.1
29.22,2.09
29.36,2.08
29.51,2.07
29.66,2.05
29.81,2.04
29.96,2.03
30.11,2.02
30.26,2.01
30.41,1.99
30.56,1.98
30.71,1.97
30.85,1.96
31.01,1.95
31.15,1.93
31.3,1.92
31.45,1.91
31.59,1.9
31.74,1.89
31.9,1.87
32.04,1.86
32.19,1.85
32.34,1.84
32.49,1.83
32.64,1.81
32.78,1.8
32.93,1.79
33.08,1.78
33.23,1.77
33.38,1.75
33.53,1.74
33.68,1.73
33.83,1.72
33.98,1.7
34.13,1.69
34.27,1.68
34.43,1.67
34.57,1.66
34.72,1.64
34.87,1.63
35.02,1.62
35.17,1.61
35.32,1.6
35.47,1.58
35.62,1.57
35.76,1.56
35.91,1.55
36.06,1.54
36.21,1.52
36.36,1.51
36.51,1.5
36.66,1.49
36.81,1.47
36.96,1.46
37.11,1.45
37.26,1.44
37.41,1.43
37.56,1.41
37.7,1.4
37.85,1.39
38.0,1.38
38.15,1.37
38.3,1.35
38.45,1.34
38.59,1.33
38.74,1.32


==> figs/TrajsTompa/Traj_Header_9.csv <==
y,x
-0.37,0.59
-0.36,0.59
-0.34,0.59
-0.3,0.59
-0.25,0.59
-0.17,0.58
-0.08,0.58
0.02,0.58
0.14,0.58
0.26,0.58
0.4,0.58
0.55,0.58
0.7,0.58
0.86,0.57
1.02,0.57
1.19,0.57
1.36,0.57
1.54,0.57
1.72,0.56
1.9,0.56
2.09,0.56
2.28,0.56
2.47,0.56
2.65,0.55
2.85,0.55
3.04,0.55
3.23,0.55
3.43,0.55
3.63,0.54
3.83,0.54
4.03,0.54
4.22,0.54
4.42,0.54
4.62,0.53
4.81,0.53
5.01,0.53
5.21,0.53
5.41,0.53
5.61,0.52
5.8,0.52
6.0,0.52
6.2,0.52
6.4,0.51
6.6,0.51
6.79,0.51
6.99,0.51
7.19,0.51
7.4,0.5
7.59,0.5
7.79,0.5
7.99,0.5
8.18,0.5
8.39,0.49
8.58,0.49
8.78,0.49
8.98,0.49
9.17,0.49
9.38,0.48
9.57,0.48
9.76,0.48
9.94,0.48
10.1,0.48
10.25,0.47
10.39,0.47
10.52,0.47
10.64,0.47
10.75,0.47
10.85,0.47
10.95,0.47
11.04,0.47
11.12,0.47
11.19,0.47
11.25,0.47
11.3,0.47
11.35,0.47
11.39,0.47
11.42,0.47
11.45,0.47
11.48,0.47
11.5,0.47
11.52,0.47
11.53,0.47
11.54,0.47
11.55,0.47
11.55,0.47
11.55,0.47
11.55,0.47
11.54,0.47
11.53,0.47
11.52,0.47
11.51,0.47
11.5,0.47
11.49,0.47
11.49,0.47
11.47,0.47
11.46,0.47
11.45,0.47
11.44,0.47
11.43,0.47
11.42,0.47
11.42,0.47
11.43,0.47
11.45,0.48
11.48,0.48
11.52,0.48
11.56,0.49
11.61,0.49
11.67,0.5
11.73,0.5
11.8,0.51
11.87,0.51
11.95,0.52
12.03,0.53
12.11,0.53
12.19,0.54
12.28,0.55
12.37,0.55
12.46,0.56
12.55,0.57
12.64,0.58
12.73,0.58
12.83,0.59
12.92,0.6
13.02,0.61
13.11,0.62
13.21,0.62
13.31,0.63
13.4,0.64
13.5,0.65
13.6,0.66
13.7,0.67
13.8,0.67
13.9,0.68
13.99,0.69
14.09,0.7
14.19,0.71
14.29,0.72
14.39,0.73
14.49,0.73
14.59,0.74
14.69,0.75
14.79,0.76
14.88,0.77
14.98,0.78
15.08,0.79
15.18,0.79
15.28,0.8
15.38,0.81
15.48,0.82
15.58,0.83
15.68,0.84
15.78,0.85
15.88,0.85
15.98,0.86
16.08,0.87
16.18,0.88
16.28,0.89
16.37,0.9
16.48,0.91
16.58,0.91
16.68,0.92
16.78,0.93
16.88,0.94
16.97,0.95
17.07,0.96
17.16,0.96
17.25,0.97
17.32,0.98
17.38,0.98
17.44,0.99
17.49,0.99
17.53,1.0
17.57,1.0
17.6,1.0
17.63,1.0
17.66,1.01
17.68,1.01
17.7,1.01
17.71,1.01
17.73,1.01
17.75,1.01
17.78,1.01
17.82,1.01
17.87,1.01
17.93,1.01
18.01,1.01
18.09,1.01
18.18,1.01
18.28,1.0
18.39,1.0
18.51,1.0
18.63,0.99
18.75,0.99
18.88,0.98
19.01,0.98
19.14,0.98
19.27,0.97
19.41,0.97
19.55,0.96
19.69,0.96
19.83,0.95
19.85,1.02
19.94,1.09
20.04,1.15
20.14,1.2
20.25,1.24
20.36,1.28
20.48,1.3
20.6,1.32
20.72,1.33
20.85,1.33
20.98,1.32
21.11,1.31
21.24,1.3
21.38,1.28
21.51,1.25
21.65,1.23
21.79,1.2
21.93,1.17
22.07,1.13
22.21,1.1
22.34,1.07
22.48,1.03
22.62,1.0
22.77,0.97
22.91,0.93
23.05,0.9
23.19,0.88
23.34,0.85
23.48,0.82
23.63,0.8
23.77,0.78
23.92,0.77
24.07,0.75
24.21,0.74
24.36,0.73
24.5,0.72
24.65,0.72
24.79,0.72
24.94,0.71
25.09,0.72
25.24,0.72
25.38,0.72
25.53,0.72
25.68,0.73
25.83,0.73
25.97,0.74
26.12,0.75
26.27,0.75
26.42,0.76
26.57,0.76
26.72,0.77
26.86,0.77
27.01,0.77
27.16,0.77
27.31,0.78
27.46,0.78
27.61,0.77
27.75,0.77
27.91,0.77
28.06,0.77
28.21,0.76
28.36,0.76
28.51,0.75
28.65,0.75
28.8,0.74
28.95,0.73
29.09,0.73
29.24,0.72
29.39,0.71
29.54,0.7
29.69,0.7
29.84,0.69
29.99,0.68
30.13,0.67
30.28,0.67
30.43,0.66
30.57,0.66
30.73,0.65
30.88,0.64
31.03,0.64
31.18,0.63
31.33,0.63
31.48,0.63
31.63,0.62
31.77,0.62
31.92,0.61
32.07,0.61
32.22,0.61
32.38,0.6
32.52,0.6
32.67,0.6
32.82,0.6
32.97,0.59
33.12,0.59
33.27,0.59
33.42,0.59
33.57,0.58
33.72,0.58
33.87,0.58
34.03,0.57
34.18,0.57
34.33,0.57
34.48,0.56
34.62,0.56
34.76,0.55
34.88,0.55
35.0,0.55
35.11,0.54
35.21,0.54
35.31,0.54
35.4,0.54
35.49,0.53
35.57,0.53
35.64,0.53
35.72,0.53
35.79,0.52
35.85,0.52
35.92,0.52
35.97,0.52
36.03,0.52
36.08,0.51
36.12,0.51
36.15,0.51
36.19,0.51
36.21,0.51
36.24,0.51
36.26,0.51
36.28,0.51
36.29,0.51
36.31,0.51
36.32,0.51
36.33,0.51
36.34,0.51
36.35,0.51
36.35,0.51
36.36,0.51
36.36,0.5
36.37,0.5
36.38,0.5
36.39,0.5
36.42,0.5
36.45,0.5
36.49,0.5
36.54,0.5
36.59,0.5
36.65,0.5
36.72,0.49
36.79,0.49
36.86,0.49
36.94,0.49
37.02,0.48
37.1,0.48
37.18,0.48
37.27,0.47
37.36,0.47
37.45,0.47
37.54,0.47
37.63,0.46
37.73,0.46
37.82,0.46
37.92,0.45
38.02,0.45
38.11,0.45
38.21,0.44
38.31,0.44
38.41,0.44
38.51,0.43
38.6,0.43
38.7,0.43
38.8,0.42
38.9,0.42
39.0,0.42
39.1,0.41
39.2,0.41
39.3,0.41
39.4,0.4
39.5,0.4
39.59,0.4
39.7,0.39
39.79,0.39
39.9,0.39
40.0,0.38
40.1,0.38
40.2,0.38
40.3,0.37
40.4,0.37
40.5,0.37
40.6,0.36
40.7,0.36
40.8,0.36
40.9,0.35
40.99,0.35
41.1,0.35
41.19,0.35
41.3,0.34
41.39,0.34
41.49,0.34
41.59,0.33
41.69,0.33
41.79,0.33
41.89,0.32
41.99,0.32
42.08,0.32
42.16,0.31
42.24,0.31
42.31,0.31
42.37,0.31
42.42,0.3
42.46,0.3
42.5,0.3
42.54,0.3
42.57,0.3
42.59,0.3
42.62,0.3
42.64,0.3
42.65,0.3
42.67,0.3
42.68,0.3
42.7,0.3
42.74,0.29
42.79,0.29
42.85,0.29
42.94,0.29
43.04,0.29
43.15,0.28
43.27,0.28
43.4,0.28
43.54,0.27
43.69,0.27
43.85,0.27
44.01,0.26
44.18,0.26
44.35,0.26
44.52,0.25
44.7,0.25
44.88,0.24
45.06,0.24
45.24,0.23
45.43,0.23
45.63,0.23
45.82,0.22
46.01,0.22
46.2,0.21
46.4,0.21
46.6,0.2
46.79,0.2
46.98,0.19
47.17,0.19
47.37,0.18
47.56,0.18
47.75,0.17
47.95,0.17
48.15,0.16
48.36,0.16
48.55,0.16
48.75,0.15
48.95,0.15
49.15,0.14
49.35,0.14
49.55,0.13
49.75,0.13
49.95,0.12
50.14,0.12
50.34,0.11
50.54,0.11
50.74,0.1
50.93,0.1
51.13,0.09
51.33,0.09
51.52,0.08
51.72,0.08
51.91,0.07
52.11,0.07
52.31,0.06
52.51,0.06
52.7,0.06
52.9,0.05
53.1,0.05
53.29,0.04
53.5,0.04
53.69,0.03
53.89,0.03
54.09,0.02
54.29,0.02
54.49,0.01
54.69,0.01
54.88,0.0
55.05,-0.0
55.21,-0.0
55.35,-0.01
55.47,-0.01
55.57,-0.01
55.67,-0.02
55.75,-0.02
55.82,-0.02
55.89,-0.02
55.94,-0.02
55.99,-0.02
56.03,-0.02
56.06,-0.03
56.09,-0.03
56.12,-0.03
56.14,-0.03
56.16,-0.03
56.18,-0.03
56.2,-0.03
56.21,-0.03
56.22,-0.03
56.23,-0.03
56.24,-0.03
56.25,-0.03
56.25,-0.03
56.26,-0.03
56.26,-0.03
56.27,-0.03
56.27,-0.03
56.27,-0.03
56.27,-0.03
56.28,-0.03
56.28,-0.03
56.28,-0.03
56.28,-0.03
56.28,-0.03
56.28,-0.03
56.28,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03
56.29,-0.03


==> figs/TrajsTrue/Traj_Header_00.csv <==
y,x
0.0,0.0
0.01,0.0
0.03,0.0
0.07,0.0
0.12,0.0
0.2,0.0
0.29,0.0
0.39,0.0
0.51,0.0
0.64,0.0
0.78,0.0
0.93,0.0
1.08,0.0
1.24,0.0
1.41,0.0
1.58,0.0
1.76,0.0
1.94,0.0
2.12,0.0
2.31,0.0
2.49,0.0
2.68,0.0
2.87,0.0
3.06,0.0
3.25,0.0
3.44,0.0
3.63,0.0
3.82,0.0
4.02,0.0
4.21,0.0
4.41,0.0
4.61,0.0
4.81,0.0
5.0,0.0
5.2,0.0
5.4,0.0
5.59,0.0
5.79,0.0
6.0,0.0
6.19,0.0
6.39,0.0
6.59,0.0
6.78,0.0
6.98,0.0
7.17,0.0
7.37,0.0
7.57,0.0
7.77,-0.0
7.96,-0.0
8.16,-0.0
8.35,-0.0
8.55,-0.0
8.76,-0.0
8.96,-0.0
9.16,-0.0
9.36,-0.0
9.56,-0.0
9.76,-0.0
9.96,-0.0
10.17,-0.0
10.37,-0.0
10.56,-0.0
10.76,-0.0
10.96,-0.0
11.15,-0.0
11.35,-0.0
11.55,-0.0
11.76,-0.0
11.95,-0.0
12.15,-0.0
12.34,-0.0
12.54,0.0
12.74,0.0
12.93,0.0
13.13,0.0
13.31,0.0
13.49,0.0
13.66,0.0
13.81,0.0
13.95,0.0
14.08,0.0
14.2,0.0
14.31,0.0
14.41,0.0
14.5,0.0
14.59,0.0
14.67,0.0
14.74,0.0
14.8,0.0
14.86,0.0
14.9,0.0
14.94,0.0
14.98,0.0
15.01,0.0
15.04,0.0
15.06,0.0
15.08,0.0
15.09,0.0
15.1,0.0
15.1,0.0
15.11,0.0
15.11,0.0
15.1,0.0
15.1,0.0
15.1,0.0
15.09,0.0
15.08,0.0
15.07,0.0
15.07,0.0
15.06,0.0
15.05,0.0
15.05,0.0
15.05,0.0
15.04,0.0
15.04,0.0
15.04,0.0
15.05,0.0
15.05,0.0
15.05,0.0
15.05,0.01
15.06,0.01
15.06,0.01
15.07,0.01
15.07,0.01
15.08,0.01
15.09,0.02
15.1,0.03
15.12,0.04
15.15,0.06
15.19,0.08
15.23,0.1
15.27,0.13
15.33,0.17
15.38,0.2
15.44,0.24
15.5,0.28
15.57,0.33
15.64,0.37
15.71,0.42
15.78,0.46
15.85,0.51
15.93,0.56
16.0,0.61
16.08,0.66
16.16,0.71
16.24,0.77
16.31,0.82
16.39,0.87
16.47,0.92
16.55,0.97
16.63,1.03
16.71,1.08
16.79,1.13
16.88,1.19
16.96,1.24
17.04,1.3
17.13,1.35
17.21,1.4
17.29,1.46
17.37,1.51
17.46,1.56
17.54,1.62
17.63,1.67
17.71,1.73
17.79,1.78
17.87,1.84
17.96,1.89
18.04,1.95
18.12,2.0
18.21,2.05
18.29,2.11
18.38,2.16
18.46,2.22
18.55,2.27
18.63,2.33
18.72,2.38
18.8,2.44
18.88,2.49
18.96,2.54
19.05,2.6
19.13,2.65
19.22,2.71
19.3,2.76
19.38,2.82
19.47,2.87
19.55,2.93
19.63,2.98
19.72,3.03
19.8,3.09
19.88,3.14
19.95,3.19
20.02,3.23
20.07,3.26
20.12,3.3
20.16,3.32
20.2,3.35
20.23,3.37
20.26,3.39
20.29,3.4
20.31,3.42
20.32,3.43
20.34,3.44
20.35,3.45
20.37,3.46
20.38,3.46
20.39,3.47
20.42,3.47
20.46,3.47
20.51,3.47
20.58,3.47
20.65,3.46
20.74,3.45
20.83,3.44
20.93,3.43
21.03,3.42
21.15,3.41
21.27,3.39
21.39,3.38
21.51,3.36
21.64,3.35
21.78,3.33
21.91,3.32
22.04,3.3
22.18,3.28
22.32,3.26
22.47,3.25
22.61,3.23
22.75,3.21
22.89,3.2
23.04,3.18
23.18,3.17
23.33,3.15
23.47,3.13
23.62,3.12
23.76,3.1
23.91,3.09
24.05,3.08
24.2,3.06
24.35,3.05
24.5,3.03
24.64,3.02
24.79,3.01
24.94,2.99
25.09,2.98
25.24,2.97
25.39,2.95
25.54,2.94
25.69,2.92
25.83,2.91
25.98,2.9
26.13,2.88
26.28,2.87
26.43,2.85
26.57,2.84
26.73,2.83
26.88,2.81
27.03,2.8
27.17,2.78
27.32,2.77
27.48,2.75
27.63,2.74
27.78,2.72
27.92,2.71
28.07,2.69
28.22,2.67
28.38,2.66
28.53,2.64
28.68,2.63
28.83,2.61
28.98,2.6
29.13,2.58
29.28,2.57
29.43,2.55
29.57,2.54
29.72,2.52
29.87,2.51
30.02,2.49
30.17,2.48
30.32,2.46
30.47,2.45
30.61,2.43
30.76,2.42
30.91,2.4
31.07,2.39
31.21,2.37
31.36,2.36
31.51,2.34
31.67,2.33
31.81,2.31
31.96,2.3
32.11,2.28
32.24,2.27
32.36,2.26
32.48,2.25
32.6,2.24
32.7,2.23
32.8,2.22
32.88,2.21
32.97,2.2
33.05,2.19
33.12,2.18
33.19,2.18
33.26,2.17
33.33,2.16
33.39,2.16
33.45,2.15
33.5,2.15
33.55,2.14
33.59,2.14
33.63,2.13
33.66,2.13
33.69,2.13
33.72,2.13
33.74,2.12
33.75,2.12
33.77,2.12
33.78,2.12
33.79,2.12
33.8,2.12
33.81,2.12
33.82,2.11
33.83,2.11
33.83,2.11
33.84,2.11
33.84,2.11
33.84,2.11
33.84,2.11
33.84,2.11
33.84,2.11
33.84,2.12
33.84,2.12
33.84,2.12
33.84,2.12
33.83,2.12
33.83,2.12
33.83,2.12
33.84,2.11
33.86,2.1
33.88,2.09
33.91,2.07
33.95,2.05
34.0,2.02
34.05,1.99
34.1,1.96
34.16,1.92
34.22,1.89
34.29,1.85
34.35,1.81
34.43,1.77
34.5,1.72
34.57,1.68
34.65,1.63
34.73,1.59
34.81,1.54
34.89,1.49
34.97,1.44
35.05,1.39
35.14,1.35
35.22,1.3
35.3,1.25
35.38,1.2
35.47,1.15
35.55,1.1
35.64,1.05
35.72,1.0
35.8,0.95
35.89,0.9
35.97,0.85
36.06,0.8
36.14,0.75
36.23,0.7
36.31,0.65
36.4,0.6
36.49,0.55
36.57,0.5
36.66,0.44
36.74,0.39
36.83,0.34
36.92,0.29
37.0,0.24
37.09,0.19
37.17,0.14
37.26,0.09
37.34,0.04
37.43,-0.01
37.52,-0.07
37.6,-0.12
37.69,-0.17
37.78,-0.22
37.86,-0.27
37.95,-0.32
38.04,-0.38
38.12,-0.43
38.21,-0.48
38.29,-0.53
38.38,-0.58
38.47,-0.63
38.55,-0.68
38.64,-0.73
38.72,-0.78
38.8,-0.83
38.87,-0.87
38.93,-0.91
38.98,-0.94
39.03,-0.96
39.07,-0.99
39.11,-1.01
39.14,-1.03
39.17,-1.05
39.19,-1.06
39.21,-1.07
39.23,-1.08
39.24,-1.09
39.26,-1.1
39.27,-1.1
39.29,-1.11
39.32,-1.11
39.37,-1.11
39.44,-1.11
39.52,-1.11
39.62,-1.1
39.73,-1.1
39.85,-1.09
39.98,-1.08
40.12,-1.07
40.27,-1.06
40.42,-1.04
40.58,-1.03
40.75,-1.02
40.92,-1.0
41.09,-0.99
41.27,-0.97
41.46,-0.95
41.64,-0.94
41.82,-0.92
42.01,-0.91
42.2,-0.89
42.39,-0.88
42.57,-0.86
42.77,-0.85
42.96,-0.83
43.16,-0.82
43.35,-0.8
43.55,-0.79
43.75,-0.77
43.95,-0.76
44.14,-0.75
44.33,-0.73
44.53,-0.72
44.73,-0.71
44.93,-0.69
45.12,-0.68
45.32,-0.67
45.52,-0.66
45.71,-0.64
45.91,-0.63
46.11,-0.62
46.31,-0.6
46.5,-0.59
46.7,-0.58
46.9,-0.57
47.1,-0.55
47.29,-0.54
47.5,-0.53
47.7,-0.51
47.89,-0.5
48.09,-0.49
48.29,-0.47
48.49,-0.46
48.69,-0.44
48.89,-0.43
49.09,-0.42
49.29,-0.4
49.48,-0.39
49.68,-0.37
49.88,-0.36
50.07,-0.35
50.28,-0.33
50.47,-0.32
50.67,-0.3
50.87,-0.29
51.07,-0.27
51.27,-0.26
51.47,-0.25
51.66,-0.23
51.86,-0.22
52.06,-0.2
52.26,-0.19
52.46,-0.18
52.66,-0.16
52.86,-0.15
53.06,-0.13
53.25,-0.12
53.45,-0.11
53.65,-0.09
53.84,-0.08
54.04,-0.07
54.24,-0.05
54.44,-0.04
54.63,-0.03
54.82,-0.01
55.0,0.0
55.16,0.01
55.3,0.02
55.43,0.03
55.54,0.04
55.64,0.04
55.73,0.05
55.8,0.06
55.87,0.06
55.92,0.06
55.97,0.07
56.01,0.07
56.05,0.07
56.08,0.07
56.11,0.08
56.13,0.08
56.15,0.08
56.17,0.08
56.19,0.08
56.2,0.08
56.21,0.08
56.22,0.08
56.23,0.08
56.24,0.09
56.24,0.09
56.25,0.09
56.25,0.09
56.26,0.09
56.26,0.09
56.26,0.09
56.27,0.09
56.27,0.09
56.27,0.09
56.27,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09
56.28,0.09

